Active Learning of Flows from Curve Observations using Gaussian Processes

The active learning of real control systems requires informative roll-outs of controls. In this paper, we present a local optimization algorithm that finds the trajectory that most reduces uncertainty about the flow of a control system modeled by a Gaussian process. Therefore, we derive an approximation scheme for the posterior kernel of the Gaussian process after observing it on an entire continuous-time trajectory and establish a Pontryagin-type necessary condition for the optimizer. As the flow is unknown, the actual trajectory can deviate from the planned trajectory. We propose a trajectory planner that searches for the most informative control within a maximal allowed deviation horizon instead of a fixed time horizon. We show by trajectory-wise time rescaling that the underlying optimal control problem is equivalent to a fixed end time optimal control problem. Finally, we study both the fixed end time planner and the fixed maximum deviation planner in a numerical example and compare them with benchmarks.

==> circle/RMSE_overview_controllers_6_T_40_horizon_20_time_rescaling_beta_0_5_L_2_M_2_all_experiments_1.txt <==
controller sigma_0 sigma_1 lengthscale_0 lengthscale_1 t_0 t_0.1 t_0.2 t_0.3 t_0.4 t_0.5 t_0.6 t_0.7 t_0.8 t_0.9 t_1 t_1.1 t_1.2 t_1.3 t_1.4 t_1.5 t_1.6 t_1.7 t_1.8 t_1.9 t_2 t_2.1 t_2.2 t_2.3 t_2.4 t_2.5 t_2.6 t_2.7 t_2.8 t_2.9 t_3 t_3.1 t_3.2 t_3.3 t_3.4 t_3.5 t_3.6 t_3.7 t_3.8 t_3.9 t_4 t_4.1 t_4.2 t_4.3 t_4.4 t_4.5 t_4.6 t_4.7 t_4.8 t_4.9 t_5 t_5.1 t_5.2 t_5.3 t_5.4 t_5.5 t_5.6 t_5.7 t_5.8 t_5.9 t_6 t_6.1 t_6.2 t_6.3 t_6.4 t_6.5 t_6.6 t_6.7 t_6.8 t_6.9 t_7 t_7.1 t_7.2 t_7.3 t_7.4 t_7.5 t_7.6 t_7.7 t_7.8 t_7.9 t_8 t_8.1 t_8.2 t_8.3 t_8.4 t_8.5 t_8.6 t_8.7 t_8.8 t_8.9 t_9 t_9.1 t_9.2 t_9.3 t_9.4 t_9.5 t_9.6 t_9.7 t_9.8 t_9.9 t_10 t_10.1 t_10.2 t_10.3 t_10.4 t_10.5 t_10.6 t_10.7 t_10.8 t_10.9 t_11 t_11.1 t_11.2 t_11.3 t_11.4 t_11.5 t_11.6 t_11.7 t_11.8 t_11.9 t_12 t_12.1 t_12.2 t_12.3 t_12.4 t_12.5 t_12.6 t_12.7 t_12.8 t_12.9 t_13 t_13.1 t_13.2 t_13.3 t_13.4 t_13.5 t_13.6 t_13.7 t_13.8 t_13.9 t_14 t_14.1 t_14.2 t_14.3 t_14.4 t_14.5 t_14.6 t_14.7 t_14.8 t_14.9 t_15 t_15.1 t_15.2 t_15.3 t_15.4 t_15.5 t_15.6 t_15.7 t_15.8 t_15.9 t_16 t_16.1 t_16.2 t_16.3 t_16.4 t_16.5 t_16.6 t_16.7 t_16.8 t_16.9 t_17 t_17.1 t_17.2 t_17.3 t_17.4 t_17.5 t_17.6 t_17.7 t_17.8 t_17.9 t_18 t_18.1 t_18.2 t_18.3 t_18.4 t_18.5 t_18.6 t_18.7 t_18.8 t_18.9 t_19 t_19.1 t_19.2 t_19.3 t_19.4 t_19.5 t_19.6 t_19.7 t_19.8 t_19.9 t_20 t_20.1 t_20.2 t_20.3 t_20.4 t_20.5 t_20.6 t_20.7 t_20.8 t_20.9 t_21 t_21.1 t_21.2 t_21.3 t_21.4 t_21.5 t_21.6 t_21.7 t_21.8 t_21.9 t_22 t_22.1 t_22.2 t_22.3 t_22.4 t_22.5 t_22.6 t_22.7 t_22.8 t_22.9 t_23 t_23.1 t_23.2 t_23.3 t_23.4 t_23.5 t_23.6 t_23.7 t_23.8 t_23.9 t_24 t_24.1 t_24.2 t_24.3 t_24.4 t_24.5 t_24.6 t_24.7 t_24.8 t_24.9 t_25 t_25.1 t_25.2 t_25.3 t_25.4 t_25.5 t_25.6 t_25.7 t_25.8 t_25.9 t_26 t_26.1 t_26.2 t_26.3 t_26.4 t_26.5 t_26.6 t_26.7 t_26.8 t_26.9 t_27 t_27.1 t_27.2 t_27.3 t_27.4 t_27.5 t_27.6 t_27.7 t_27.8 t_27.9 t_28 t_28.1 t_28.2 t_28.3 t_28.4 t_28.5 t_28.6 t_28.7 t_28.8 t_28.9 t_29 t_29.1 t_29.2 t_29.3 t_29.4 t_29.5 t_29.6 t_29.7 t_29.8 t_29.9 t_30 t_30.1 t_30.2 t_30.3 t_30.4 t_30.5 t_30.6 t_30.7 t_30.8 t_30.9 t_31 t_31.1 t_31.2 t_31.3 t_31.4 t_31.5 t_31.6 t_31.7 t_31.8 t_31.9 t_32 t_32.1 t_32.2 t_32.3 t_32.4 t_32.5 t_32.6 t_32.7 t_32.8 t_32.9 t_33 t_33.1 t_33.2 t_33.3 t_33.4 t_33.5 t_33.6 t_33.7 t_33.8 t_33.9 t_34 t_34.1 t_34.2 t_34.3 t_34.4 t_34.5 t_34.6 t_34.7 t_34.8 t_34.9 t_35 t_35.1 t_35.2 t_35.3 t_35.4 t_35.5 t_35.6 t_35.7 t_35.8 t_35.9 t_36 t_36.1 t_36.2 t_36.3 t_36.4 t_36.5 t_36.6 t_36.7 t_36.8 t_36.9 t_37 t_37.1 t_37.2 t_37.3 t_37.4 t_37.5 t_37.6 t_37.7 t_37.8 t_37.9 t_38 t_38.1 t_38.2 t_38.3 t_38.4 t_38.5 t_38.6 t_38.7 t_38.8 t_38.9 t_39 t_39.1 t_39.2 t_39.3 t_39.4 t_39.5 t_39.6 t_39.7 t_39.8 t_39.9 t_40
GPVarianceControllerREC 10 5 1 1 12.169241 12.167087 12.16625 12.165784 12.164964 12.164952 12.164361 12.164283 12.163739 12.162454 12.16108 12.160099 12.159188 12.158583 12.158087 12.157903 12.157774 12.157632 12.157433 12.156761 12.156776 12.156205 12.15565 12.154714 12.153753 12.153726 12.152982 12.151813 12.151713 12.151696 12.150307 12.150032 12.149048 12.149049 12.148778 12.148074 12.147361 12.146444 12.144657 12.144537 12.144379 12.143604 12.142009 12.14126 12.140433 12.139315 12.139049 12.138742 12.138486 12.138008 12.137617 12.136935 12.13637 12.136315 12.136271 12.136218 12.136168 12.136165 12.136118 12.136119 12.136122 12.136119 12.135846 12.135505 12.134965 12.134727 12.134724 12.134717 12.13462 12.131795 12.131789 12.131154 12.129285 12.128885 12.128803 12.127882 12.126906 12.126801 12.12618 12.125597 12.120129 12.114571 12.107058 12.105056 12.096295 12.094617 12.087288 12.07335 12.072419 12.071623 12.069289 12.062493 12.057154 12.055283 12.040985 12.032059 12.016255 12.00104 11.982896 11.96322 11.939762 11.911548 11.876385 11.834782 11.788307 11.753522 11.720206 11.696876 11.673597 11.650944 11.615196 11.586434 11.537775 11.491245 11.445674 11.395362 11.347722 11.305071 11.272394 11.25305 11.238946 11.218791 11.185788 11.163626 11.138519 11.106717 11.079844 11.051929 11.023865 10.984551 10.955288 10.937671 10.908868 10.866946 10.810873 10.761417 10.71047 10.664852 10.620264 10.582093 10.555403 10.544164 10.538839 10.535144 10.530921 10.524545 10.511666 10.488974 10.453768 10.392986 10.336251 10.276497 10.225828 10.172407 10.116549 10.065699 10.024515 9.9433934 9.870434 9.811173 9.7645536 9.7292661 9.7188524 9.7213265 9.7223308 9.7233052 9.7235895 9.7205802 9.7054742 9.6822159 9.6542821 9.6218261 9.5914196 9.5558033 9.5138129 9.4815719 9.4489853 9.4143394 9.3745757 9.3497353 9.3143401 9.265188 9.2194379 9.1828001 9.1537259 9.1360644 9.1338709 9.1345117 9.1343912 9.1345219 9.1340054 9.1328968 9.1288412 9.1154526 9.0893434 9.0455658 9.005312 8.9555742 8.9104607 8.8659887 8.8217165 8.7880779 8.7617086 8.7185196 8.7081597 8.6794181 8.6494266 8.6380546 8.6376902 8.6341891 8.6229827 8.6189431 8.6107847 8.6038744 8.6014105 8.6009483 8.6004888 8.5998324 8.5956807 8.5915804 8.5867615 8.5842986 8.5764938 8.5627674 8.5584057 8.5559434 8.5460657 8.5397322 8.5355247 8.5324421 8.5259343 8.5170792 8.5120331 8.5104127 8.5088796 8.5088068 8.5087308 8.5084431 8.508303 8.5082473 8.5084095 8.5084252 8.5082951 8.5064696 8.5019905 8.4988886 8.49625 8.4932694 8.4863857 8.4849504 8.4848463 8.4848256 8.4848302 8.4855156 8.4858366 8.4858559 8.484364 8.4844121 8.4842662 8.4842844 8.4841949 8.4774842 8.4624268 8.4353813 8.3993776 8.3659599 8.3276879 8.2805841 8.2445618 8.2152117 8.1670833 8.1433854 8.1217642 8.0861527 8.0809572 8.045408 8.0114768 7.9768782 7.9551505 7.953909 7.9546633 7.9543563 7.9543258 7.9541094 7.9542039 7.9541043 7.9515676 7.9417972 7.9071758 7.8505088 7.8022815 7.7489805 7.7047706 7.6622751 7.6418269 7.6092446 7.5892168 7.5498572 7.4753738 7.4109707 7.3651502 7.3479424 7.3492083 7.3487286 7.3488349 7.3488929 7.3488331 7.348847 7.3477771 7.3396976 7.3142616 7.2647958 7.2111517 7.151753 7.0867939 7.0387934 6.9953427 6.9404101 6.9171329 6.8728963 6.8222337 6.7606485 6.703614 6.6522449 6.6270059 6.627213 6.6277542 6.6275606 6.6275367 6.6272991 6.627517 6.6276622 6.6262032 6.6244596 6.6031059 6.5497356 6.4907616 6.4308649 6.3825713 6.3525585 6.3310459 6.312515 6.2977959 6.2957242 6.2777202 6.2668923 6.2327045 6.2009564 6.1940879 6.1924736 6.1926058 6.1925868 6.1925744 6.1925555 6.1925508 6.1926139 6.1925155 6.1920177 6.1919254 6.1915272 6.1914312 6.1907836 6.1907904 6.1907886 6.1907503 6.1907474 6.1906846 6.1906753 6.1906379 6.1906313 6.1906183 6.1906045 6.1906041 6.1906036 6.1905942 6.1905822 6.190579 6.1905784 6.1905593 6.1905246 6.1905104 6.1905084 6.1905081 6.190505 6.1905012 6.1905001 6.190499 6.1904961 6.1904944 6.1904723 6.1904307 6.1904034 6.1903496 6.1903427 6.1903342 6.1903292 6.1903275 6.1903141 6.1903106 6.1903001 6.19025
GPVarianceControllerREC 10 10 1 1 12.169075 12.16692 12.166082 12.165615 12.164794 12.164783 12.164185 12.164106 12.163351 12.162241 12.160861 12.159941 12.159038 12.158459 12.157975 12.157794 12.157661 12.157511 12.157045 12.15667 12.156681 12.156061 12.155388 12.15418 12.153483 12.153187 12.151271 12.150735 12.150602 12.150062 12.149873 12.149682 12.14922 12.148618 12.148532 12.148353 12.147402 12.147104 12.146209 12.14455 12.144495 12.144289 12.144037 12.142328 12.14142 12.140697 12.139638 12.139607 12.138742 12.1387 12.138234 12.138138 12.138113 12.137474 12.136413 12.135715 12.135353 12.135302 12.135265 12.135263 12.13514 12.135139 12.134984 12.134893 12.134798 12.134718 12.134608 12.134577 12.134403 12.13438 12.134352 12.134353 12.134169 12.133338 12.133008 12.131634 12.131176 12.130704 12.130541 12.130255 12.128646 12.128565 12.128523 12.127994 12.126748 12.126559 12.126296 12.125042 12.123614 12.1222 12.121848 12.120294 12.120097 12.119141 12.118892 12.118447 12.117784 12.108534 12.105493 12.094305 12.088168 12.076578 12.065642 12.05268 12.043848 12.026486 12.017424 12.010835 12.0064 11.972025 11.963854 11.951831 11.939426 11.918477 11.894707 11.871816 11.847331 11.824265 11.803335 11.781707 11.755941 11.721981 11.676279 11.644272 11.614957 11.587687 11.561973 11.543194 11.521592 11.500832 11.466658 11.442087 11.390378 11.349858 11.303612 11.255953 11.209466 11.168665 11.138455 11.12036 11.105957 11.085506 11.056064 11.035295 11.012036 10.983417 10.959395 10.935057 10.9072 10.880593 10.857662 10.831347 10.812975 10.761129 10.710627 10.657609 10.616977 10.577054 10.544395 10.518193 10.504708 10.502977 10.503486 10.504499 10.504821 10.503647 10.483464 10.444881 10.391801 10.336701 10.284246 10.233333 10.18498 10.136137 10.083143 10.038479 10.001827 9.9267489 9.8590324 9.8047726 9.7623063 9.7307972 9.7220651 9.7244153 9.7251784 9.7260123 9.7261587 9.7216028 9.7038761 9.6719211 9.626171 9.5783436 9.527933 9.4763515 9.4262107 9.3759918 9.3293195 9.2824133 9.2280992 9.1681341 9.0943393 9.0341001 8.9787415 8.9324952 8.9054303 8.9028269 8.9020048 8.9009853 8.9009802 8.8975997 8.8965885 8.8915359 8.8912792 8.8650833 8.8325519 8.7913272 8.7467166 8.7039015 8.6614824 8.6207352 8.5754802 8.5482953 8.5217097 8.4843681 8.4474056 8.4458731 8.4220614 8.420929 8.4197938 8.4096956 8.4080094 8.4009852 8.3957294 8.3898253 8.3879775 8.3877253 8.3873448 8.3872374 8.3860281 8.383282 8.3823414 8.3818857 8.379899 8.3781318 8.3772629 8.3771755 8.3766071 8.3765476 8.3755121 8.3751556 8.3751535 8.3748252 8.3736406 8.3726541 8.3719077 8.3719731 8.3719939 8.3718503 8.3709082 8.3685232 8.3646822 8.3605847 8.3580641 8.3555381 8.3533205 8.346983 8.3433224 8.3432425 8.342817 8.3428179 8.34278 8.3386587 8.338732 8.3379636 8.3354949 8.3350438 8.3350532 8.335045 8.3350335 8.335073 8.3349897 8.3348289 8.3347731 8.3343809 8.3342215 8.3334636 8.3334275 8.3330653 8.3325188 8.3324492 8.3323644 8.3322625 8.332086 8.3318304 8.3314338 8.3314106 8.3313952 8.331272 8.3312499 8.3312385 8.3311853 8.3311649 8.3311523 8.3311514 8.3311454 8.33113 8.3311202 8.3310872 8.3310872 8.3310777 8.3310777 8.3309883 8.3309258 8.3308387 8.3307958 8.3307463 8.3307359 8.3306809 8.3306052 8.3305925 8.3305714 8.3305559 8.330517 8.3305002 8.3304307 8.3304117 8.3302665 8.330254 8.330176 8.3299651 8.3299355 8.3298475 8.3298348 8.3297108 8.3295298 8.3294962 8.3294596 8.3294406 8.3294365 8.3294362 8.3292713 8.3292238 8.3292145 8.3289236 8.3288941 8.3288832 8.3288514 8.3288503 8.3288275 8.3284659 8.3282702 8.3269729 8.3250761 8.3227074 8.3191435 8.3167765 8.3135818 8.3128955 8.311449 8.3052197 8.3041081 8.3037492 8.3035361 8.3033709 8.302751 8.3000133 8.2995794 8.2989817 8.2988023 8.298782 8.2987166 8.2985133 8.2981537 8.29749 8.2913005 8.2793272 8.2574499 8.2360731 8.209067 8.1818737 8.1565952 8.1292329 8.1274752 8.1267344 8.1248544 8.1187901 8.1063791 8.0901075 8.080732 8.0814329 8.0815528 8.0813905 8.0813985 8.08138 8.0813779 8.0814311 8.0792712 8.0773363 8.0650342 8.0554843 8.0434565
GPVarianceControllerREC 10 20 1 1 12.169032 12.166877 12.166039 12.165572 12.164751 12.16474 12.16414 12.164061 12.163542 12.162241 12.160859 12.159877 12.158961 12.158352 12.157852 12.157668 12.157543 12.157043 12.156908 12.156813 12.156434 12.155965 12.155703 12.154985 12.153429 12.153269 12.15252 12.150908 12.150945 12.150386 12.150222 12.149531 12.149081 12.148894 12.148682 12.147698 12.147342 12.146472 12.14465 12.144608 12.144373 12.14416 12.142457 12.14159 12.140939 12.139822 12.139791 12.139604 12.139117 12.139151 12.138677 12.138003 12.137478 12.136627 12.13655 12.1364 12.136354 12.136264 12.136254 12.136204 12.136172 12.136154 12.136155 12.135988 12.135637 12.134952 12.134771 12.134673 12.134637 12.134542 12.131632 12.131597 12.131252 12.129409 12.129031 12.128856 12.128412 12.127843 12.12709 12.126921 12.126256 12.120088 12.118223 12.109607 12.106323 12.098069 12.095663 12.090438 12.073883 12.07298 12.072359 12.070288 12.063262 12.058871 12.057843 12.043496 12.034579 12.019364 12.004381 11.986731 11.967234 11.944093 11.916267 11.881663 11.840835 11.795388 11.762201 11.728142 11.70464 11.682125 11.660299 11.625686 11.596993 11.549733 11.503158 11.458714 11.408982 11.361674 11.319107 11.286115 11.266379 11.252095 11.235267 11.21112 11.168415 11.139549 11.103087 11.073893 11.046308 11.014113 10.978987 10.956843 10.934415 10.898848 10.859001 10.802254 10.751816 10.696689 10.649783 10.604389 10.565904 10.540622 10.530342 10.524974 10.520983 10.516177 10.508488 10.494874 10.467172 10.427267 10.362872 10.302459 10.244729 10.194676 10.14351 10.089456 10.040855 9.9746765 9.8999132 9.8378088 9.7878386 9.7478372 9.7219089 9.7196933 9.7220809 9.7235309 9.7256015 9.7261642 9.7230557 9.7070231 9.6657968 9.6092023 9.5547081 9.4951812 9.4344604 9.3734456 9.3223621 9.2625179 9.2065903 9.1617196 9.0744187 8.9957399 8.9301192 8.8752318 8.8349567 8.8227228 8.8236949 8.8235433 8.8237065 8.823643 8.8228959 8.8209873 8.8181467 8.8154697 8.814434 8.8127936 8.8126985 8.8114829 8.8109656 8.8108997 8.8100148 8.8099033 8.8070235 8.8048122 8.7953478 8.7859312 8.7758714 8.7693736 8.7683097 8.7681758 8.7680412 8.7664783 8.7611444 8.7548833 8.7481798 8.7392285 8.7270044 8.7198493 8.7189949 8.7182417 8.7143863 8.7086047 8.7023737 8.698529 8.6966596 8.6962339 8.6961055 8.6961295 8.696117 8.6960009 8.6956418 8.6923295 8.6790309 8.6657299 8.6224778 8.5837761 8.547967 8.510918 8.4714803 8.4393407 8.4166183 8.3736892 8.3696447 8.3288139 8.3265161 8.3025102 8.2788561 8.2698229 8.2553751 8.254003 8.2537847 8.2532107 8.2531999 8.2528643 8.2526528 8.2523297 8.2430633 8.2122547 8.1630901 8.1131833 8.0522341 8.0027439 7.941167 7.8894649 7.8526033 7.8152103 7.8031635 7.7570007 7.7471898 7.6967386 7.6474319 7.6121804 7.6041578 7.6054993 7.605255 7.6050416 7.6050753 7.6051457 7.6045061 7.6025717 7.6016103 7.5915793 7.5557843 7.5052706 7.441145 7.3967292 7.3546756 7.3195932 7.2809211 7.2631687 7.2313241 7.2221075 7.1716295 7.1126141 7.0704256 7.0391088 7.0356186 7.0368209 7.03713 7.0371482 7.0370729 7.0368658 7.036858 7.0368779 7.0364754 7.033034 7.0244879 7.0085167 6.9976483 6.9783724 6.9619768 6.9366072 6.9297802 6.9286068 6.9254397 6.9242918 6.9242086 6.9216937 6.9193767 6.9179131 6.9159009 6.915161 6.9149541 6.9149289 6.9149505 6.9149495 6.9149545 6.914404 6.9130699 6.9119211 6.9112165 6.9058006 6.8956997 6.8904018 6.8898495 6.8872521 6.8872059 6.8857874 6.8828562 6.8817733 6.8796584 6.8787088 6.8788729 6.8787373 6.8787109 6.8786928 6.878721 6.878475 6.8784145 6.8783344 6.8782149 6.8782249 6.8781822 6.8781613 6.8781682 6.8781252 6.8781177 6.8781202 6.8781183 6.8781177 6.8781088 6.8780576 6.8780555 6.8780572 6.8780546 6.8780489 6.8780447 6.8780446 6.8780443 6.878 6.8779996 6.878001 6.8779928 6.8779912 6.8779881 6.8779755 6.8779754 6.8779743 6.8779691 6.8779681 6.8779605 6.8779274 6.8779175 6.8779128 6.8778747 6.8778692 6.8778715 6.87787 6.8778699 6.8778628 6.8778541 6.8778296 6.8778306 6.8778369 6.8776391 6.8776346 6.8776035 6.8775179 6.8773029 6.8772815 6.8770201
GPVarianceControllerPAA 10 5 1 1 12.169241 12.167087 12.16625 12.166249 12.165395 12.165101 12.164776 12.164419 12.16403 12.163687 12.163457 12.1633 12.163172 12.163036 12.162872 12.162694 12.162529 12.162393 12.162283 12.162188 12.162105 12.162034 12.161964 12.161502 12.160792 12.160722 12.160074 12.160071 12.159667 12.159014 12.158567 12.158089 12.157623 12.157356 12.15719 12.157094 12.156997 12.156848 12.156683 12.156562 12.156467 12.156315 12.155967 12.155924 12.155939 12.155539 12.154657 12.154518 12.154145 12.153697 12.153302 12.152791 12.152457 12.152314 12.152225 12.151983 12.151424 12.150902 12.150688 12.150598 12.150499 12.150202 12.150153 12.150073 12.149842 12.149741 12.149695 12.149549 12.149133 12.148117 12.147484 12.146592 12.146059 12.145659 12.144968 12.143534 12.14267 12.14274 12.142772 12.142337 12.142146 12.141827 12.141145 12.140375 12.14036 12.140355 12.139734 12.139251 12.139152 12.13909 12.139053 12.139047 12.139113 12.139176 12.138981 12.138315 12.137529 12.136532 12.136191 12.13609 12.136052 12.133664 12.132231 12.131367 12.131352 12.130295 12.129349 12.128673 12.125705 12.122857 12.119403 12.112087 12.105151 12.098063 12.088899 12.084221 12.07545 12.061443 12.059329 12.056326 12.050129 12.042688 12.023408 12.020861 12.008862 11.991306 11.969113 11.94842 11.925082 11.902467 11.881162 11.858806 11.832232 11.797359 11.75449 11.713374 11.679766 11.655025 11.636499 11.625207 11.615301 11.583858 11.568213 11.54268 11.512722 11.484255 11.455619 11.425154 11.396359 11.371457 11.351126 11.331124 11.30768 11.275646 11.230048 11.172195 11.114359 11.068173 11.02684 10.996595 10.957114 10.937596 10.897625 10.863605 10.838287 10.811982 10.790194 10.773408 10.7616 10.758552 10.758764 10.759227 10.758251 10.753746 10.73985 10.714971 10.686155 10.656653 10.627935 10.610327 10.594845 10.56857 10.543226 10.526534 10.496919 10.484724 10.48008 10.479279 10.478832 10.478782 10.477717 10.475768 10.474316 10.473463 10.472825 10.472742 10.473675 10.473826 10.473217 10.473023 10.468143 10.467837 10.462951 10.457746 10.45736 10.454726 10.454169 10.453861 10.449592 10.447438 10.445123 10.443287 10.440634 10.437168 10.435797 10.432085 10.431223 10.426925 10.424335 10.4207 10.41839 10.41669 10.416676 10.415464 10.414365 10.413887 10.413882 10.412704 10.410859 10.410614 10.404377 10.404202 10.403963 10.403905 10.403971 10.404127 10.403957 10.402004 10.397582 10.391921 10.386534 10.372749 10.35645 10.356331 10.353372 10.353339 10.353258 10.352396 10.352313 10.351714 10.350091 10.345804 10.338492 10.334144 10.334243 10.334564 10.334486 10.334463 10.320128 10.290866 10.238179 10.187702 10.13596 10.086874 10.023726 9.9711321 9.9148427 9.8521526 9.8027217 9.7625916 9.7273101 9.6984242 9.6769687 9.6677021 9.6506737 9.6410217 9.6359255 9.6242595 9.6235777 9.6210038 9.6204074 9.6203766 9.6196885 9.6189815 9.6158459 9.6139987 9.5999138 9.5998929 9.5975413 9.5966528 9.5936615 9.5931491 9.5913023 9.5892241 9.5891755 9.5886652 9.5884256 9.5871251 9.5869976 9.587097 9.5870899 9.5869382 9.5858633 9.5850335 9.5846081 9.5833619 9.579857 9.5667734 9.566475 9.5656566 9.5583631 9.558297 9.5544855 9.5489583 9.5348065 9.5283053 9.5246491 9.4968083 9.4948534 9.4911407 9.4913354 9.4914768 9.4907339 9.4902312 9.4888042 9.4741279 9.4574058 9.4283177 9.3727299 9.3313715 9.2837957 9.2216568 9.1620538 9.104993 9.0568651 9.0043627 8.9642039 8.9285404 8.9090409 8.8550065 8.8139671 8.7988857 8.7798997 8.7768841 8.7754545 8.7751478 8.7751907 8.7755395 8.775931 8.7749646 8.7761752 8.7581045 8.7588633 8.7080576 8.668279 8.6442326 8.6045093 8.5842825 8.5617801 8.5529737 8.5247075 8.4953642 8.4740736 8.442639 8.4427893 8.4421364 8.4421763 8.4420391 8.4418356 8.4420953 8.4416648 8.4357987 8.4285222 8.4167661 8.3915898 8.3684258 8.3395709 8.3250062 8.3105988 8.2933146 8.2773616 8.2698513 8.2565816 8.242473 8.2382747 8.2302705 8.2299216 8.2294841 8.2294783 8.2288975 8.2294656 8.2303528 8.2328843 8.2270243 8.2199979 8.2138293 8.2113706 8.2069034 8.2068647 8.202273 8.1927617
GPVarianceControllerPAA 10 10 1 1 12.169075 12.16692 12.166082 12.166082 12.165149 12.164867 12.16453 12.164124 12.163681 12.163405 12.163235 12.163097 12.162953 12.162781 12.162601 12.162441 12.162306 12.162185 12.16207 12.161962 12.161868 12.161795 12.16169 12.161191 12.160535 12.160454 12.159823 12.159811 12.159583 12.158784 12.157999 12.157519 12.157235 12.157052 12.156901 12.156763 12.156641 12.156492 12.156346 12.156237 12.156124 12.155969 12.155655 12.155626 12.155642 12.15516 12.154384 12.154133 12.153838 12.153317 12.152994 12.152514 12.152171 12.152053 12.151961 12.151695 12.151142 12.150635 12.150428 12.150326 12.150168 12.149929 12.149905 12.149762 12.1497 12.149649 12.149346 12.14924 12.149103 12.149081 12.14893 12.147066 12.146978 12.145963 12.144573 12.14433 12.14422 12.144254 12.14425 12.143229 12.143199 12.142555 12.142282 12.14114 12.141085 12.141067 12.140797 12.140016 12.139861 12.139784 12.139761 12.139747 12.139854 12.139947 12.139692 12.139093 12.138457 12.137406 12.136844 12.136801 12.136623 12.133692 12.131946 12.131116 12.131099 12.129933 12.128575 12.128399 12.127111 12.122069 12.119527 12.111627 12.104992 12.096045 12.087494 12.081477 12.074573 12.059351 12.057101 12.052997 12.049107 12.048499 12.025962 12.023826 12.012324 11.995465 11.973491 11.953279 11.92997 11.907294 11.885892 11.863678 11.837554 11.80322 11.759811 11.716011 11.678172 11.650096 11.627824 11.615955 11.6052 11.573711 11.557438 11.530248 11.50015 11.471418 11.442458 11.411556 11.382463 11.357727 11.337612 11.317805 11.29451 11.261347 11.215844 11.163232 11.116025 11.084327 11.052645 11.026366 11.002795 10.999221 10.964366 10.947614 10.934368 10.927646 10.920477 10.919129 10.913372 10.913566 10.913051 10.912228 10.911449 10.910732 10.911167 10.912077 10.912492 10.910916 10.907743 10.903021 10.89861 10.898275 10.895056 10.890671 10.890299 10.888668 10.887568 10.884645 10.88495 10.884927 10.884135 10.882067 10.880833 10.880074 10.879971 10.880315 10.880922 10.880527 10.879274 10.879221 10.879178 10.871708 10.865825 10.86175 10.861505 10.857 10.854283 10.850403 10.844592 10.841583 10.836079 10.83406 10.833374 10.833207 10.832612 10.831426 10.826818 10.820717 10.814062 10.810024 10.809148 10.809143 10.802313 10.801734 10.801755 10.801682 10.800272 10.795794 10.794949 10.791994 10.789338 10.789317 10.78927 10.789249 10.78933 10.788504 10.78454 10.77875 10.77238 10.762493 10.762237 10.761106 10.76044 10.759675 10.757357 10.757222 10.756567 10.756162 10.755973 10.752818 10.747617 10.747555 10.746719 10.744831 10.744674 10.723043 10.698763 10.675327 10.640963 10.598254 10.55715 10.514878 10.47507 10.432747 10.403915 10.366167 10.340229 10.285954 10.234032 10.19029 10.154708 10.130808 10.126013 10.125667 10.125484 10.125366 10.124711 10.1222 10.110213 10.074303 10.000766 9.9000893 9.8039091 9.6972951 9.5882415 9.4773435 9.3730179 9.2792891 9.1963531 9.1190509 9.0590047 9.0070279 8.9663106 8.9398622 8.9251702 8.9180384 8.9152931 8.9141756 8.9129457 8.9129486 8.9130553 8.9126645 8.9091103 8.9091448 8.9086315 8.9083995 8.8856651 8.8718514 8.8686964 8.8533638 8.8292721 8.8109784 8.8059344 8.7978808 8.7864005 8.7786935 8.7733103 8.7709128 8.7712543 8.7711157 8.7711324 8.7710569 8.7711142 8.7708306 8.7702322 8.7663877 8.7606307 8.7437314 8.7316324 8.7179252 8.7003953 8.6832755 8.6765377 8.6563106 8.6446532 8.6375323 8.5963051 8.5705077 8.5568518 8.5569049 8.5561835 8.556281 8.5567296 8.5571645 8.5560538 8.5479136 8.5262559 8.4964567 8.4933255 8.458403 8.4583721 8.4508968 8.4345062 8.4318291 8.423177 8.4133529 8.4133355 8.4125974 8.4125732 8.4084569 8.4045271 8.4028157 8.4015122 8.4016842 8.4016871 8.4015899 8.4015225 8.4015775 8.4007658 8.4007172 8.4007061 8.4005546 8.4004581 8.400328 8.4003087 8.4001338 8.4001138 8.4000705 8.4000495 8.400039 8.3999512 8.3999334 8.3998655 8.3997925 8.3997729 8.3997688 8.3997345 8.3997125 8.399712 8.3996935 8.3996935 8.3996769 8.3996689 8.3996675 8.3996584 8.3996558 8.3996544 8.3996519 8.3996444 8.3996255 8.3995924
GPVarianceControllerPAA 10 20 1 1 12.169032 12.166877 12.166039 12.166039 12.165082 12.164756 12.164404 12.163888 12.163513 12.163309 12.163162 12.163009 12.162827 12.162646 12.162488 12.16235 12.16222 12.162089 12.161965 12.16186 12.161777 12.161714 12.161415 12.160994 12.160387 12.160325 12.159677 12.159515 12.159403 12.159244 12.158313 12.157619 12.157213 12.156916 12.156737 12.156623 12.156511 12.156361 12.156139 12.155914 12.155813 12.155712 12.155275 12.155236 12.155257 12.154949 12.154141 12.153982 12.153708 12.153342 12.152996 12.152514 12.15212 12.151899 12.151801 12.151576 12.151011 12.150467 12.150284 12.150212 12.150091 12.149486 12.149478 12.14951 12.149482 12.14921 12.149156 12.149153 12.14909 12.149082 12.148924 12.147587 12.146738 12.146742 12.145581 12.144758 12.144331 12.144183 12.144024 12.143895 12.143689 12.143528 12.143035 12.142268 12.142114 12.142094 12.141376 12.141293 12.140004 12.139879 12.13979 12.139827 12.1399 12.139281 12.138958 12.137459 12.136543 12.135917 12.135584 12.135344 12.13509 12.135084 12.130051 12.130001 12.129626 12.129503 12.129495 12.129126 12.128598 12.128335 12.128278 12.128273 12.128229 12.12814 12.128065 12.128032 12.125972 12.12596 12.125895 12.125581 12.125536 12.125427 12.125417 12.124975 12.124258 12.123976 12.123533 12.12349 12.123323 12.121844 12.121407 12.121235 12.119912 12.116219 12.115516 12.114562 12.114008 12.113952 12.113823 12.113602 12.113414 12.113413 12.112247 12.111386 12.110768 12.108959 12.107009 12.106486 12.101929 12.096654 12.088179 12.081519 12.068781 12.059451 12.047227 12.038492 12.035769 12.030093 12.027476 12.010189 12.000095 11.985107 11.966811 11.944858 11.914859 11.890616 11.861998 11.834538 11.808952 11.787485 11.76712 11.743981 11.713691 11.670874 11.612684 11.54553 11.481191 11.429703 11.397772 11.371428 11.328946 11.292991 11.267725 11.223153 11.18067 11.140395 11.09953 11.063901 11.037492 11.019944 11.004433 10.987246 10.963846 10.928484 10.873947 10.792991 10.699094 10.612452 10.539587 10.482026 10.424966 10.372074 10.311366 10.252963 10.196644 10.151113 10.113997 10.086581 10.077616 10.078118 10.079174 10.080531 10.081688 10.081659 10.075253 10.050064 9.9935999 9.9221219 9.8503692 9.785502 9.7269408 9.6597357 9.6208373 9.5583036 9.4986146 9.4483373 9.4083633 9.3778215 9.363602 9.3650346 9.3670672 9.3694576 9.372117 9.3751866 9.3786584 9.3799111 9.3716228 9.3490965 9.3264227 9.3083304 9.2819627 9.2608165 9.2495319 9.2402321 9.2341906 9.2153529 9.2031525 9.1907137 9.1792657 9.1762519 9.1760804 9.1731832 9.1679601 9.1626458 9.1580508 9.1543325 9.1524442 9.1489524 9.1471013 9.145987 9.1455927 9.1427984 9.1419973 9.1417294 9.1415191 9.13929 9.1389057 9.1359507 9.1347054 9.1333848 9.1285414 9.1232923 9.1143774 9.104841 9.0982841 9.0906351 9.0867976 9.0819233 9.0809618 9.0774765 9.0773612 9.0748989 9.074629 9.0704877 9.0700468 9.0694165 9.0693309 9.0646377 9.0645533 9.0643055 9.06428 9.0640235 9.0632527 9.0621156 9.060691 9.0594212 9.0577164 9.0548403 9.0520687 9.049119 9.0466758 9.0444803 9.0435763 9.0350278 9.0350247 9.0324873 9.0305144 9.0256711 9.0228473 9.0206913 9.0198529 9.0190874 9.0180244 9.0160926 9.0133694 9.0096394 9.005485 9.0001937 8.9948501 8.9897486 8.9850081 8.9843967 8.9823515 8.9822592 8.9822312 8.9821659 8.9791831 8.9781973 8.9773256 8.9757927 8.9753605 8.9748272 8.974845 8.9747088 8.9746825 8.9745591 8.9742901 8.9728702 8.9695833 8.9681526 8.9580205 8.9475365 8.9469952 8.9456188 8.9409738 8.931032 8.9293621 8.9292033 8.9283362 8.9262874 8.9226595 8.915917 8.9109287 8.9106479 8.9105695 8.910679 8.9106417 8.9104447 8.9097442 8.9062543 8.9025669 8.8930379 8.8810259 8.8787116 8.8768058 8.8688424 8.8587566 8.8368081 8.8308515 8.8180206 8.8166092 8.8160439 8.8155997 8.8138006 8.8090234 8.8065523 8.8070387 8.806673 8.806541 8.8066992 8.8063926 8.8059185 8.8034569 8.7910523 8.7758486 8.7730012 8.7672864 8.7041691 8.6952041 8.6468548 8.5899148 8.5513111 8.501582 8.4500915 8.4056033 8.3695011 8.3527321 8.3526577 8.3522498 8.3521403 8.3522376
GPInformationControllerFixedEndTimeREC 10 5 1 1 12.169241 12.167087 12.16625 12.165937 12.165343 12.165289 12.163411 12.162993 12.162468 12.16204 12.160709 12.160661 12.159192 12.158556 12.157513 12.156967 12.156712 12.156124 12.156112 12.155883 12.155213 12.155005 12.154194 12.154203 12.153592 12.152789 12.152011 12.151152 12.150666 12.149601 12.148422 12.145445 12.144328 12.144574 12.143618 12.14297 12.141048 12.141033 12.14083 12.13914 12.136907 12.136678 12.136425 12.130073 12.124108 12.117732 12.110052 12.103487 12.09423 12.087809 12.086644 12.076531 12.076396 12.063087 12.047507 12.041049 12.027591 11.9981 11.977135 11.972174 11.94887 11.929057 11.927565 11.909088 11.894018 11.87441 11.852744 11.847467 11.819114 11.807877 11.783135 11.772072 11.747442 11.738924 11.728345 11.715384 11.700758 11.664047 11.651042 11.623033 11.590819 11.561707 11.55837 11.538112 11.519277 11.514913 11.487832 11.470709 11.444927 11.436167 11.404953 11.385643 11.36526 11.336668 11.317883 11.297323 11.282391 11.263714 11.240214 11.217001 11.190666 11.151219 11.120303 11.083566 11.079932 11.055319 11.04101 11.036826 11.020205 11.011171 11.010577 11.003107 10.98799 10.963912 10.951075 10.928712 10.912288 10.894096 10.870448 10.860006 10.835778 10.812059 10.787449 10.772769 10.743423 10.708699 10.673305 10.645875 10.61345 10.589215 10.584793 10.565376 10.56066 10.559455 10.557377 10.54536 10.531918 10.520161 10.497108 10.475213 10.446781 10.420963 10.396782 10.370487 10.345252 10.317775 10.29306 10.26507 10.221737 10.187059 10.143145 10.111505 10.081769 10.057933 10.057589 10.056112 10.053928 10.052458 10.048538 10.046661 10.027039 10.006676 9.9720011 9.9415337 9.9091924 9.8735947 9.8463029 9.8102398 9.7726637 9.74271 9.7197661 9.6848044 9.639868 9.5964287 9.5546135 9.5206112 9.4934362 9.4856214 9.4857116 9.4856146 9.4851778 9.4832169 9.4785229 9.4682989 9.4549817 9.428296 9.3998595 9.3659411 9.3322259 9.3020822 9.2675729 9.239277 9.2057437 9.1797474 9.1526858 9.1524017 9.1286909 9.0964934 9.0568247 9.0286736 9.0162104 9.0118748 9.0118522 9.0116946 9.0118298 9.0113252 9.0112568 9.0078308 8.9958299 8.9796136 8.9537588 8.9286798 8.901041 8.869898 8.8419919 8.8111781 8.7752875 8.7505542 8.7394193 8.7099842 8.6977721 8.6849261 8.6706854 8.6474227 8.6321029 8.6279277 8.6289526 8.6284379 8.6285854 8.6283019 8.6274076 8.6225159 8.6116997 8.5876436 8.5538199 8.5185757 8.4815778 8.4436572 8.4118463 8.3664329 8.3475459 8.2961977 8.2793048 8.2623456 8.2381224 8.2081647 8.1812727 8.1645156 8.150604 8.1509337 8.1507923 8.1507763 8.1508135 8.150756 8.150574 8.1473927 8.1375123 8.1151105 8.0832197 8.0488889 8.0133448 7.9819017 7.9481694 7.9034311 7.8721244 7.8568395 7.8401767 7.7923198 7.7495911 7.7142291 7.6894472 7.6695251 7.6682491 7.6682058 7.6680493 7.6674123 7.667463 7.6673004 7.6667289 7.6646521 7.6558862 7.6315094 7.5988279 7.5636969 7.5254784 7.4928587 7.4496846 7.4259713 7.3910154 7.3656716 7.3512603 7.3317628 7.3146476 7.2938465 7.2738845 7.2601571 7.2569595 7.254795 7.2549631 7.2548524 7.2547372 7.2549081 7.2546701 7.2523568 7.2439544 7.2212632 7.187643 7.1516537 7.1171685 7.0766822 7.0374293 7.0124028 6.9854603 6.9574457 6.9398542 6.9258626 6.9103585 6.8928614 6.8716101 6.8571924 6.8563732 6.853937 6.8539024 6.8538544 6.8539726 6.8541918 6.853777 6.852128 6.8467458 6.8265247 6.7956035 6.759581 6.7223084 6.6834484 6.660812 6.6428239 6.6288073 6.5912625 6.5525741 6.5114648 6.47191 6.4330836 6.4226388 6.4252099 6.4227359 6.4233275 6.4231058 6.4231628 6.4233509 6.4231023 6.4210566 6.4087886 6.3635449 6.2893559 6.2084449 6.1320247 6.0750712 6.0337566 6.0037219 5.9781638 5.9422629 5.8682582 5.782609 5.700555 5.6516774 5.6466834 5.646377 5.6459971 5.6461558 5.6461916 5.6462643 5.6469369 5.6465347 5.6449046 5.6461397 5.6477384 5.6307459 5.5952002 5.5493865 5.5080139 5.4717936 5.4521078 5.4420987 5.4311725 5.4179913 5.3968083 5.3779003 5.3631673 5.3495381 5.3415543 5.3426963 5.3419213 5.3419313 5.3419385 5.3419384 5.3419026 5.3417967 5.3418155 5.3382158 5.3359438 5.3357424
GPInformationControllerFixedEndTimeREC 10 10 1 1 12.169075 12.16692 12.166083 12.16577 12.165175 12.16512 12.16324 12.162886 12.162288 12.161522 12.159528 12.159484 12.159657 12.158621 12.157932 12.157032 12.156476 12.156288 12.155652 12.155392 12.155369 12.155219 12.155048 12.154911 12.154508 12.152544 12.152339 12.151185 12.150475 12.150274 12.148974 12.147279 12.144479 12.144308 12.14371 12.142998 12.142598 12.141531 12.13984 12.139711 12.139417 12.136629 12.133665 12.132882 12.130628 12.123332 12.116161 12.107521 12.098444 12.089691 12.079166 12.071965 12.068082 12.056523 12.056434 12.030421 12.024381 12.012582 11.984476 11.957061 11.933308 11.90672 11.878655 11.851456 11.84357 11.814436 11.793503 11.779229 11.750798 11.728026 11.689031 11.658757 11.62226 11.590309 11.560428 11.537331 11.51485 11.48705 11.420642 11.407857 11.369769 11.323734 11.273327 11.254732 11.209218 11.206084 11.169198 11.165843 11.138661 11.118912 11.093487 11.080568 11.053311 11.034542 11.004482 10.980701 10.953849 10.930407 10.911274 10.889128 10.864086 10.834271 10.816472 10.776911 10.738286 10.697395 10.670254 10.646113 10.642099 10.624595 10.623625 10.618095 10.617322 10.610905 10.59624 10.590563 10.570522 10.560414 10.542966 10.525516 10.504424 10.488288 10.467644 10.441847 10.420164 10.377964 10.36287 10.325107 10.296766 10.268313 10.252282 10.2218 10.221552 10.200309 10.198482 10.197803 10.195514 10.193905 10.178575 10.168328 10.145447 10.123224 10.100011 10.074337 10.05191 10.029116 10.003437 9.9744261 9.9534184 9.9359016 9.9289701 9.897325 9.8610413 9.8239665 9.7990959 9.7799147 9.7784353 9.7745991 9.7742316 9.7742447 9.7736965 9.773665 9.7608479 9.746809 9.717973 9.6897808 9.6591715 9.6256631 9.5989727 9.5708046 9.5452062 9.5054468 9.4737109 9.4488847 9.4340677 9.3960967 9.3575658 9.3209039 9.3023473 9.2726277 9.2713469 9.2683094 9.2690005 9.2682647 9.2683729 9.2641586 9.2558944 9.2400308 9.2151749 9.1824857 9.1483185 9.1119977 9.0794284 9.0485396 9.0094459 8.9834363 8.9443753 8.9206579 8.9107731 8.9079659 8.879367 8.8457374 8.8136942 8.785349 8.7781247 8.776403 8.7770436 8.7766204 8.7765754 8.7764468 8.7759914 8.7753624 8.7741591 8.76924 8.7652299 8.7602972 8.7543865 8.7446018 8.7370332 8.7234714 8.7231325 8.7207177 8.7167393 8.7064495 8.705136 8.7027938 8.7001623 8.6927516 8.6871076 8.6862691 8.686159 8.6859858 8.6854666 8.6854488 8.6854688 8.6852866 8.6830605 8.6760076 8.6582425 8.6279381 8.5944814 8.5597328 8.5254001 8.4914901 8.4572011 8.4260742 8.4006281 8.365378 8.3505481 8.3371793 8.3139032 8.2880499 8.2611665 8.2450138 8.2392605 8.2383127 8.2384911 8.2385611 8.238474 8.2378114 8.2353629 8.2289417 8.2106086 8.1812599 8.1497844 8.1131328 8.0779235 8.0528337 8.0076458 7.9566856 7.9422535 7.9134101 7.8969931 7.8932111 7.8810591 7.8638088 7.834876 7.8101567 7.8124888 7.8128523 7.8130066 7.8128843 7.8130017 7.8129075 7.8123191 7.8088806 7.795367 7.7643001 7.7262937 7.6843552 7.6461351 7.6105925 7.5777305 7.5499007 7.5245094 7.5014751 7.4878868 7.4670499 7.4467051 7.4250271 7.4019377 7.3999179 7.399801 7.3987154 7.3985909 7.398575 7.3985891 7.3984701 7.3973296 7.3922592 7.3774424 7.3518146 7.3204074 7.2885003 7.2550507 7.2217369 7.1762478 7.1584698 7.1212345 7.1090304 7.0764177 7.0361351 6.9973676 6.9652438 6.9472222 6.9477238 6.9480584 6.9475843 6.9475831 6.9476877 6.9477131 6.9479805 6.9472785 6.944585 6.9343244 6.9104304 6.8812358 6.8520756 6.823145 6.7945393 6.7760413 6.7636891 6.7402248 6.721184 6.7015806 6.6782703 6.6554617 6.629202 6.6247346 6.6214587 6.6203664 6.6206592 6.6206882 6.620372 6.6201529 6.6200746 6.6200497 6.6180097 6.6146181 6.6104766 6.6096202 6.6095446 6.6093132 6.608851 6.6086653 6.6086296 6.6087211 6.6087124 6.6087451 6.6087256 6.6087004 6.6086447 6.6086026 6.6087647 6.6084421 6.6072722 6.6028093 6.5985253 6.5974489 6.5974197 6.597091 6.5968078 6.5963904 6.5958201 6.5920482 6.5917853 6.5909609 6.5909593 6.5903873 6.5892693 6.5891794 6.5892985 6.5890216 6.5890043 6.5889496 6.5889216 6.5890836 6.5888268 6.5891727 6.5897116 6.5878424
GPInformationControllerFixedEndTimeREC 10 20 1 1 12.169032 12.166877 12.16604 12.165727 12.165132 12.163138 12.162986 12.162732 12.161658 12.161519 12.160914 12.16105 12.158904 12.158392 12.157305 12.156761 12.155995 12.155762 12.155534 12.155281 12.155234 12.154967 12.154957 12.154816 12.154518 12.153297 12.15284 12.150881 12.149703 12.148167 12.147048 12.14674 12.146462 12.146272 12.145344 12.144309 12.143671 12.143425 12.142938 12.140886 12.140459 12.139903 12.136825 12.129811 12.127248 12.118265 12.114052 12.104578 12.096863 12.09685 12.090428 12.089703 12.070776 12.064571 12.042482 12.034709 12.016094 11.998361 11.979836 11.95832 11.935372 11.912637 11.89202 11.880349 11.852437 11.826502 11.791049 11.754449 11.715763 11.678658 11.642683 11.614104 11.588646 11.557322 11.490772 11.454284 11.407826 11.394187 11.344451 11.341112 11.295223 11.26529 11.23417 11.227161 11.198534 11.189774 11.174291 11.151768 11.130206 11.102694 11.0748 11.04435 11.015794 10.985603 10.96254 10.937305 10.906999 10.86863 10.849661 10.800955 10.761694 10.720144 10.684579 10.653977 10.653632 10.643283 10.636897 10.636751 10.629846 10.622474 10.608827 10.604882 10.585965 10.576858 10.559892 10.543904 10.524013 10.505306 10.490703 10.458513 10.453326 10.402575 10.399533 10.355824 10.321253 10.278985 10.250417 10.225161 10.212952 10.208606 10.207251 10.19848 10.195656 10.181688 10.171665 10.152695 10.13275 10.112095 10.085953 10.061415 10.035503 10.012013 9.9879263 9.9525318 9.9222676 9.901417 9.8949732 9.8530658 9.8127983 9.7751216 9.7568246 9.7224283 9.7200224 9.7134083 9.713585 9.7132495 9.7120668 9.7112487 9.6995152 9.6840212 9.6580302 9.6299737 9.5989793 9.5714539 9.5372337 9.5200286 9.4787557 9.4608599 9.4180936 9.4046714 9.4026003 9.3823152 9.3499222 9.3173223 9.2877954 9.2722811 9.2713166 9.2720109 9.2708722 9.2690308 9.2663807 9.2623041 9.2527921 9.2404211 9.2157566 9.1907093 9.1643049 9.1336488 9.1089159 9.0853681 9.0469667 9.0236062 8.9813139 8.9710748 8.9661274 8.953923 8.9396534 8.9272136 8.9073489 8.8864144 8.882966 8.8846768 8.8846364 8.8848475 8.8845403 8.8837987 8.8788585 8.8699309 8.8490053 8.8236815 8.7962895 8.7597189 8.7369436 8.7023041 8.6615383 8.6344611 8.6045001 8.5748546 8.5552034 8.523912 8.5001524 8.4787717 8.4569082 8.4494616 8.448402 8.4481592 8.4482849 8.447911 8.447453 8.4448896 8.4402746 8.4254832 8.3992594 8.3693465 8.336549 8.3073985 8.2746038 8.2347279 8.208296 8.1654377 8.134102 8.1126797 8.0730456 8.0322988 8.0009223 7.9711131 7.9542189 7.9482776 7.9474745 7.9474724 7.9473554 7.9472943 7.9470672 7.946886 7.9460234 7.9427071 7.9351605 7.9259172 7.9183748 7.9086318 7.8939665 7.8879006 7.8828078 7.8648756 7.8639227 7.854504 7.8525111 7.8480328 7.8427853 7.8416889 7.8382247 7.838227 7.8366527 7.8354485 7.8353333 7.8353575 7.8353704 7.8353955 7.8348411 7.8334437 7.8262384 7.8052489 7.7737431 7.7401087 7.7090023 7.6707877 7.631428 7.6054215 7.5743449 7.5521963 7.5209914 7.4891493 7.4533147 7.4173402 7.3941188 7.3830237 7.3813967 7.3809485 7.380557 7.3804116 7.3803341 7.3802402 7.3802563 7.3801042 7.3784031 7.3783671 7.376119 7.3751673 7.3750368 7.3736292 7.3671323 7.3482285 7.3465242 7.3457009 7.3449627 7.3303986 7.3303027 7.3295022 7.3277402 7.3249053 7.323094 7.3231043 7.3229962 7.322846 7.3229497 7.3231198 7.3229864 7.3228058 7.3224577 7.3190328 7.3136161 7.3066135 7.2969487 7.2894206 7.2856858 7.2824031 7.2781705 7.2755249 7.2755023 7.2704698 7.2701611 7.2694089 7.2690026 7.2701764 7.2662854 7.267498 7.2676555 7.2676518 7.2680407 7.2683279 7.2687122 7.2674573 7.2589425 7.2350438 7.2104622 7.1714211 7.1332137 7.0925173 7.0596517 7.0321368 7.0119823 6.9838306 6.9529589 6.9342737 6.8845478 6.8407011 6.8113066 6.7884605 6.7854889 6.7855371 6.7858915 6.7854746 6.7850253 6.7841757 6.7848461 6.7882958 6.7937122 6.7870929 6.7511112 6.6985676 6.6452652 6.5888244 6.5469517 6.5238759 6.5060088 6.490925 6.4665168 6.4324919 6.3932722 6.3432074 6.3096191 6.3053208 6.3051493 6.3051017 6.3042755 6.3042701 6.3044015 6.304594 6.3045948 6.3027814 6.2988303
GPInformationControllerFixedEndTimePAA 10 5 1 1 12.169241 12.167087 12.16625 12.165937 12.165343 12.165289 12.164787 12.164762 12.164478 12.163661 12.163711 12.163642 12.163185 12.162848 12.160166 12.15536 12.154027 12.14871 12.147325 12.146159 12.145541 12.144292 12.143473 12.14303 12.14283 12.142389 12.142383 12.142238 12.142254 12.141062 12.140762 12.140434 12.140194 12.139852 12.139831 12.139568 12.13958 12.139529 12.139152 12.13829 12.13799 12.137934 12.137717 12.137358 12.136979 12.136912 12.136697 12.136299 12.135992 12.135745 12.1356 12.135454 12.135184 12.13411 12.13378 12.133313 12.133059 12.132179 12.131928 12.131724 12.130425 12.130182 12.130079 12.12992 12.129703 12.129419 12.1292 12.12914 12.128981 12.128921 12.12892 12.128837 12.128689 12.128583 12.128255 12.128082 12.128038 12.127967 12.127665 12.127481 12.127327 12.127251 12.127063 12.12702 12.126991 12.126826 12.126706 12.126664 12.126587 12.126585 12.126569 12.126561 12.126533 12.126482 12.126465 12.126466 12.126459 12.126453 12.126452 12.12644 12.126433 12.126422 12.126299 12.126169 12.126079 12.126028 12.126015 12.126012 12.125967 12.125888 12.125848 12.125847 12.125782 12.125755 12.125749 12.125742 12.125719 12.125659 12.125568 12.125487 12.12543 12.125384 12.125344 12.125313 12.125292 12.125277 12.125262 12.125246 12.125229 12.125213 12.125202 12.125196 12.125194 12.125193 12.125186 12.125178 12.125174 12.125166 12.125153 12.125139 12.125129 12.125124 12.125123 12.125122 12.125121 12.125121 12.125121 12.125121 12.12512 12.125118 12.125117 12.125116 12.125116 12.125116 12.125113 12.125108 12.125103 12.125095 12.125083 12.125062 12.12503 12.124988 12.124938 12.124887 12.124842 12.124806 12.124781 12.124767 12.12476 12.124758 12.124757 12.124756 12.124751 12.124742 12.124728 12.12471 12.124688 12.124663 12.124638 12.124614 12.124593 12.124576 12.124563 12.124554 12.124546 12.124541 12.124537 12.124534 12.124532 12.12453 12.124529 12.124528 12.124527 12.124526 12.124526 12.124525 12.124524 12.124524 12.124523 12.124522 12.124521 12.12452 12.124519 12.124518 12.124518 12.124517 12.124517 12.124517 12.124517 12.124517 12.124517 12.124517 12.124517 12.124517 12.124517 12.124517 12.124516 12.124516 12.124516 12.124515 12.124514 12.124513 12.124511 12.12451 12.124509 12.124507 12.124506 12.124505 12.124504 12.124504 12.124503 12.124502 12.124502 12.124502 12.124501 12.124501 12.124501 12.124501 12.124501 12.124501 12.124501 12.1245 12.1245 12.1245 12.1245 12.1245 12.1245 12.1245 12.1245 12.1245 12.124499 12.124499 12.124499 12.124499 12.124499 12.124499 12.124499 12.124499 12.124499 12.124499 12.124499 12.124499 12.124499 12.124499 12.124498 12.124498 12.124498 12.124498 12.124498 12.124497 12.124497 12.124497 12.124497 12.124497 12.124496 12.124496 12.124496 12.124496 12.124496 12.124496 12.124496 12.124496 12.124496 12.124496 12.124496 12.124495 12.124495 12.124495 12.124495 12.124495 12.124495 12.124495 12.124495 12.124495 12.124495 12.124495 12.124495 12.124495 12.124495 12.124495 12.124495 12.124495 12.124495 12.124495 12.124495 12.124495 12.124495 12.124495 12.124495 12.124495 12.124495 12.124494 12.124494 12.124494 12.124494 12.124494 12.124494 12.124494 12.124494 12.124494 12.124494 12.124494 12.124494 12.124494 12.124494 12.124494 12.124494 12.124494 12.124494 12.124494 12.124494 12.124494 12.124494 12.124493 12.124493 12.124493 12.124493 12.124493 12.124493 12.124493 12.124493 12.124493 12.124493 12.124493 12.124493 12.124493 12.124493 12.124493 12.124493 12.124493 12.124493 12.124493 12.124493 12.124493 12.124493 12.124493 12.124493 12.124493 12.124493 12.124493 12.124493 12.124493 12.124493 12.124493 12.124493 12.124493 12.124493 12.124493 12.124493 12.124493 12.124493 12.124493 12.124493 12.124493 12.124493 12.124493 12.124493 12.124493 12.124493 12.124493 12.124492 12.124492 12.124492 12.124492 12.124492 12.124492 12.124492 12.124492 12.124492 12.124492 12.124492 12.124492 12.124492 12.124492 12.124492 12.124492 12.124492 12.124492 12.124492 12.124492 12.124492
GPInformationControllerFixedEndTimePAA 10 10 1 1 12.169075 12.16692 12.166083 12.16577 12.165175 12.16512 12.164612 12.164584 12.164302 12.163468 12.16352 12.163403 12.162946 12.162635 12.159842 12.155122 12.153763 12.147868 12.147429 12.144867 12.144614 12.143535 12.143168 12.141495 12.140896 12.140401 12.140317 12.140144 12.139794 12.139253 12.139016 12.138248 12.138213 12.137502 12.137496 12.137179 12.137134 12.136757 12.135945 12.135038 12.134924 12.134912 12.134961 12.134913 12.134027 12.133755 12.133553 12.133318 12.132501 12.132144 12.131858 12.131522 12.13149 12.127373 12.126477 12.126265 12.120561 12.11989 12.11679 12.116302 12.116012 12.116201 12.114354 12.113387 12.112073 12.111822 12.111292 12.108494 12.107151 12.105921 12.102943 12.09556 12.091618 12.079109 12.071399 12.061273 12.053237 12.047044 12.041483 12.03949 12.037529 12.018438 12.012499 11.984353 11.973271 11.949491 11.9276 11.903603 11.878003 11.852576 11.829934 11.809106 11.786488 11.758456 11.72054 11.668737 11.602518 11.526505 11.445523 11.363798 11.287043 11.218097 11.117725 11.045461 10.962578 10.870639 10.784782 10.70756 10.640946 10.595735 10.577046 10.567281 10.560681 10.554314 10.545459 10.528902 10.493532 10.423138 10.307204 10.155853 9.9933499 9.8256502 9.6337839 9.4978971 9.362126 9.1583287 8.977764 8.8060987 8.6508294 8.5214255 8.4527651 8.4410359 8.4385031 8.4383754 8.4382682 8.4382715 8.4382034 8.4374751 8.4308601 8.3920452 8.2768132 8.0868509 7.8743364 7.7330896 7.5795638 7.3976221 7.2404336 7.090266 6.9418894 6.8040321 6.6934851 6.6650312 6.6690591 6.6704421 6.6722191 6.6735654 6.6751635 6.6773884 6.6810955 6.6871126 6.6906196 6.6547989 6.5879565 6.5382905 6.4954676 6.4745029 6.4581619 6.4513649 6.4343434 6.4140581 6.3966131 6.3966126 6.3955776 6.3931637 6.3921744 6.3924594 6.3932923 6.393763 6.3938299 6.3937494 6.3938653 6.3936335 6.3947488 6.390559 6.389793 6.3385315 6.2385249 6.2097738 6.1558402 6.1313785 6.1200678 6.0980997 6.0891759 6.0620388 6.0230927 5.9773599 5.9357699 5.9238051 5.9220993 5.9207457 5.919317 5.9181111 5.9164521 5.9145068 5.8611953 5.7849594 5.730577 5.7041157 5.6901554 5.6872793 5.6851804 5.6800661 5.6802009 5.6773317 5.6769998 5.676231 5.6720154 5.6656244 5.6646647 5.661805 5.6617668 5.6600185 5.6516711 5.6500556 5.6454775 5.6423756 5.639958 5.6347556 5.6303697 5.6304052 5.6320323 5.6325565 5.632716 5.6326911 5.6314469 5.6313489 5.6313953 5.6310719 5.631246 5.6304707 5.6286071 5.6213962 5.6093142 5.5937281 5.5733376 5.550502 5.5236449 5.5081715 5.5008465 5.4981176 5.4977825 5.4967441 5.4865163 5.4633415 5.4517463 5.431358 5.4281166 5.4248088 5.4137148 5.4095752 5.4055906 5.3988442 5.3975685 5.3910885 5.3829666 5.3776875 5.3760067 5.3751471 5.3746433 5.3730873 5.3703262 5.366081 5.3638063 5.3619593 5.3573381 5.3548304 5.3546421 5.3545336 5.3540503 5.3540205 5.3540183 5.3539617 5.3531788 5.3526848 5.3518345 5.3499894 5.3492457 5.3488688 5.3483832 5.3479648 5.347984 5.3442608 5.3433137 5.3429381 5.3406566 5.3405347 5.3372002 5.3359564 5.3356028 5.3355744 5.3357914 5.3348117 5.3348526 5.3341844 5.334157 5.3342821 5.3345191 5.3346634 5.3344418 5.3343814 5.3343178 5.3343053 5.3341793 5.3340912 5.3338767 5.3338568 5.3338622 5.3337497 5.3314027 5.3312555 5.3312786 5.3312797 5.3311984 5.3311494 5.3311113 5.3309596 5.3310533 5.3308902 5.3299009 5.3285904 5.3276201 5.327187 5.3267433 5.3267354 5.3260095 5.3259218 5.3237995 5.3209938 5.3203592 5.315028 5.313814 5.3137484 5.3138931 5.3137908 5.3124736 5.3061905 5.306157 5.3065128 5.3072548 5.307723 5.3079411 5.3080454 5.3077308 5.3076861 5.3076216 5.3075077 5.3074861 5.3075142 5.3073312 5.3073282 5.3073314 5.3072868 5.3071464 5.3070483 5.3070513 5.3070496 5.3070484 5.3070501 5.3069627 5.3069291 5.3068774 5.306877 5.3068648 5.3068207 5.3067838 5.3068005 5.3068041 5.3067878 5.3067865 5.3067747 5.3067745 5.3067545 5.3067238 5.3066617 5.3066647 5.3066546 5.3066499 5.3066433 5.3066341 5.3065656 5.3065269 5.3065198 5.3065165 5.3065185 5.3065249 5.3065316 5.3065353 5.3065384 5.3065433 5.3065461 5.3065438
GPInformationControllerFixedEndTimePAA 10 20 1 1 12.169032 12.166877 12.16604 12.165727 12.165132 12.165077 12.164567 12.164539 12.164257 12.163419 12.16347 12.163336 12.16018 12.157377 12.15517 12.155111 12.154499 12.154474 12.153955 12.150225 12.149132 12.148961 12.148625 12.147799 12.146684 12.144218 12.144241 12.143967 12.143856 12.143689 12.140759 12.139777 12.138655 12.137737 12.137299 12.136678 12.136011 12.135886 12.135676 12.135546 12.135219 12.134906 12.134581 12.134583 12.134416 12.134309 12.134334 12.134333 12.134278 12.134175 12.134081 12.134063 12.134009 12.133933 12.133484 12.133363 12.133018 12.132702 12.13084 12.129969 12.127789 12.127187 12.127134 12.126357 12.125324 12.124971 12.124569 12.124308 12.120945 12.12019 12.118531 12.116693 12.108654 12.102781 12.091303 12.084641 12.075201 12.068028 12.066983 12.060843 12.060147 12.052943 12.038265 12.03152 12.022633 12.002782 11.97596 11.954701 11.930394 11.906083 11.881491 11.859404 11.838055 11.814011 11.783547 11.74231 11.687289 11.619628 11.544192 11.46522 11.387366 11.316103 11.245364 11.186017 11.118582 11.020753 10.92602 10.831481 10.746613 10.672489 10.617173 10.592684 10.582268 10.575917 10.570871 10.564632 10.553745 10.529825 10.476852 10.37864 10.234201 10.06783 9.8938945 9.7185251 9.5512273 9.3981853 9.1871584 8.9806609 8.7888811 8.718158 8.6400459 8.5965147 8.5644292 8.5506439 8.5450418 8.5445066 8.5441763 8.5424728 8.5414224 8.5424725 8.5436538 8.5446188 8.5405298 8.5409089 8.5429471 8.5455784 8.5463363 8.54743 8.5435534 8.5379186 8.5263426 8.5231678 8.5238741 8.5151066 8.5148129 8.5125152 8.5133596 8.5139475 8.5151696 8.5114472 8.5046771 8.4933306 8.4757835 8.4610416 8.4419549 8.4194556 8.3991508 8.3780508 8.3572049 8.3455647 8.3384829 8.3382253 8.3398633 8.3426395 8.343821 8.3439314 8.3432451 8.344069 8.3469469 8.3496786 8.3481574 8.3340555 8.3135109 8.300189 8.2965854 8.2941531 8.2926296 8.291983 8.2895982 8.2814684 8.266266 8.2603152 8.2543124 8.2518443 8.2518349 8.2507197 8.2474521 8.2426921 8.2409521 8.2390689 8.2378244 8.2375293 8.2356363 8.2343953 8.2321455 8.2297044 8.2275425 8.2252484 8.2232618 8.2213665 8.2183951 8.2149343 8.2114824 8.2071271 8.2042891 8.2031569 8.2017736 8.2009501 8.2001608 8.1989069 8.19783 8.1966012 8.1883047 8.1810619 8.1774805 8.1771132 8.1772368 8.1776149 8.1786734 8.1786596 8.1776283 8.1775511 8.1772301 8.1745666 8.1702917 8.1703001 8.1702253 8.1697018 8.1697017 8.1664347 8.1656664 8.1656622 8.164638 8.1639398 8.1638469 8.1633916 8.1632024 8.1631811 8.163118 8.1631055 8.1630688 8.1630612 8.1630474 8.1630321 8.1630176 8.1630224 8.1629678 8.1629747 8.1629794 8.162977 8.1629705 8.1629761 8.1629446 8.1629392 8.1629509 8.1628393 8.1627213 8.1626944 8.1626311 8.1625868 8.1625899 8.1625802 8.1625783 8.1625784 8.1625823 8.162528 8.1623777 8.1620891 8.1620863 8.1617786 8.1616467 8.1615205 8.1610966 8.1610841 8.1608132 8.1607649 8.1607376 8.1606945 8.1606973 8.1606895 8.1606849 8.1606645 8.1606531 8.1606494 8.160648 8.1606466 8.1606481 8.1606451 8.1606407 8.1606408 8.1606402 8.1606366 8.1606274 8.1606072 8.1606005 8.1605975 8.1605962 8.1605912 8.1605849 8.1605777 8.1605695 8.1605665 8.1605602 8.1605597 8.1605364 8.1605249 8.1605218 8.1605183 8.1605144 8.1605144 8.1604998 8.1604679 8.1604486 8.1604446 8.1604441 8.1604427 8.1604393 8.1604253 8.1604054 8.1603643 8.1601646 8.1601622 8.1601049 8.1600792 8.1600778 8.1600775 8.1600779 8.1600749 8.1600713 8.1600722 8.1600688 8.1600597 8.1600533 8.1600502 8.1600474 8.1600437 8.1600369 8.160028 8.1600239 8.1600238 8.1600238 8.160023 8.1600226 8.1600221 8.1600206 8.1600178 8.1600149 8.1600128 8.1600114 8.16001 8.1600088 8.1600082 8.1600082 8.1600076 8.1600049 8.1599994 8.1599917 8.1599835 8.1599773 8.1599743 8.159973 8.1599693 8.1599588 8.1599395 8.1599142 8.1598894 8.1598703 8.1598586 8.1598532 8.1598516 8.1598515 8.1598508 8.1598487 8.1598458 8.1598432 8.1598415 8.1598405 8.1598397 8.1598387 8.1598369 8.1598336 8.1598283 8.1598208 8.1598113 8.1598005 8.1597888 8.1597769 8.1597651 8.1597535 8.1597424 8.1597317
GPInformationControllerFreeEndTimeREC 10 5 1 1 12.169241 12.167087 12.16625 12.165937 12.164082 12.163694 12.163189 12.163052 12.16157 12.161348 12.159949 12.159852 12.159747 12.159246 12.158658 12.158197 12.157692 12.157681 12.157634 12.157616 12.157605 12.157471 12.157464 12.157047 12.156678 12.156366 12.156122 12.156113 12.155517 12.155128 12.154242 12.154124 12.154036 12.154059 12.153397 12.153387 12.153302 12.153075 12.152951 12.152833 12.152734 12.152158 12.151926 12.151867 12.151856 12.151842 12.15175 12.151628 12.15161 12.151025 12.150612 12.150548 12.150494 12.150424 12.150128 12.150128 12.150069 12.150019 12.149987 12.148991 12.147882 12.147696 12.147516 12.14688 12.146483 12.146044 12.145564 12.141574 12.139548 12.139243 12.135284 12.133903 12.132083 12.131713 12.130979 12.125598 12.123172 12.116328 12.108988 12.108464 12.108303 12.107916 12.104649 12.099026 12.096706 12.095984 12.093061 12.081949 12.081038 12.079951 12.079544 12.07869 12.076635 12.075512 12.073943 12.071939 12.065608 12.063339 12.054468 12.044326 12.036053 12.023601 12.007961 11.988854 11.966198 11.940867 11.91301 11.885154 11.858146 11.830357 11.808776 11.78852 11.759221 11.717874 11.709349 11.667001 11.630174 11.588845 11.548536 11.51099 11.479679 11.47394 11.448321 11.440892 11.413438 11.39885 11.364682 11.33703 11.297161 11.262856 11.228213 11.191183 11.153435 11.114915 11.068779 11.038153 11.008698 10.983013 10.952029 10.918425 10.885869 10.858176 10.839509 10.82646 10.818753 10.811019 10.796202 10.793669 10.782376 10.770398 10.764004 10.745198 10.737456 10.713097 10.699071 10.67805 10.650828 10.64858 10.641407 10.624757 10.6077 10.596682 10.593283 10.587848 10.58798 10.582069 10.578531 10.567711 10.564326 10.561712 10.555972 10.551821 10.546421 10.534048 10.51991 10.519936 10.500188 10.499679 10.465056 10.431231 10.410686 10.388516 10.365774 10.350982 10.342174 10.337783 10.337444 10.336701 10.336182 10.332501 10.323249 10.322506 10.313321 10.303157 10.287106 10.280228 10.279675 10.278796 10.275781 10.270968 10.269722 10.267004 10.260644 10.254314 10.253538 10.253818 10.253706 10.253743 10.249063 10.245175 10.22963 10.20781 10.183649 10.164975 10.141739 10.113463 10.090035 10.059154 10.054866 10.02979 10.00731 9.9881408 9.9650698 9.9398341 9.9131869 9.8986888 9.8968007 9.8965688 9.8972251 9.8970515 9.8958625 9.8930577 9.8814951 9.866586 9.8416214 9.8288471 9.8102728 9.7672737 9.7315126 9.6910776 9.6638992 9.6491882 9.5944647 9.5495979 9.5074781 9.4726794 9.4396589 9.4108747 9.3909421 9.3904455 9.3904878 9.390118 9.3900432 9.389577 9.3891115 9.3890997 9.384614 9.3788832 9.3752332 9.3689159 9.3449796 9.3426804 9.3360257 9.3358341 9.335705 9.3354246 9.3351916 9.3339084 9.3317285 9.3313403 9.3307217 9.3279181 9.3278044 9.3278315 9.3276961 9.3277848 9.3255821 9.3186448 9.3087225 9.2940202 9.2792016 9.268985 9.234055 9.2157091 9.1883844 9.1569089 9.1569022 9.1568522 9.1566381 9.1519657 9.141728 9.1348603 9.1272426 9.1224595 9.1226745 9.1224788 9.1217623 9.1215579 9.1214968 9.1204816 9.114027 9.1134815 9.093897 9.0758437 9.0635795 9.0301402 9.0044424 8.972456 8.9464066 8.9211782 8.9046342 8.8890677 8.8757911 8.863096 8.8536735 8.8504486 8.8500716 8.8499704 8.8494395 8.8494165 8.8494964 8.8481616 8.840934 8.8288909 8.8138305 8.7947809 8.7714913 8.7599544 8.7430555 8.7047026 8.6692312 8.6346055 8.6197681 8.5855872 8.5535272 8.5450386 8.5279905 8.5128214 8.5079937 8.5064609 8.506856 8.5062807 8.5059856 8.5045909 8.5026578 8.5004593 8.4818195 8.4592159 8.4347661 8.4036037 8.3788213 8.3467926 8.3063605 8.2756869 8.2372745 8.186098 8.1479877 8.1107837 8.0812758 8.0591873 8.0466784 8.0455926 8.0463038 8.0463761 8.0462739 8.0464294 8.0462265 8.0444637 8.0388584 8.0261538 8.0034369 7.9766887 7.9397859 7.9008278 7.8491505 7.8131113 7.7847161 7.7505913 7.717419 7.6778586 7.6564374 7.6233768 7.6000779 7.5972668 7.5961277 7.595863 7.5958949 7.5958562 7.5958781 7.5950254 7.5943318 7.5748087 7.5320672 7.4777617 7.436217 7.3900366 7.3429206 7.3006558 7.2718947 7.2292774 7.1828875
GPInformationControllerFreeEndTimeREC 10 10 1 1 12.169075 12.16692 12.166083 12.16577 12.165175 12.163286 12.163078 12.16234 12.161994 12.161688 12.161531 12.159989 12.159584 12.159418 12.158435 12.157846 12.15782 12.157557 12.157347 12.157123 12.156784 12.156496 12.156137 12.155864 12.1553 12.155289 12.155178 12.154721 12.154397 12.153141 12.152712 12.15253 12.152166 12.151246 12.150775 12.150512 12.150371 12.149859 12.149196 12.148957 12.148802 12.148154 12.148106 12.147596 12.14722 12.145609 12.14502 12.141726 12.141747 12.138319 12.136783 12.133715 12.132432 12.127776 12.126922 12.1265 12.124924 12.124864 12.124488 12.115822 12.111362 12.103401 12.094959 12.085582 12.073263 12.059951 12.050215 12.035787 12.023409 12.016624 12.011784 12.008852 11.986428 11.981762 11.969787 11.951127 11.928344 11.906204 11.882033 11.877476 11.858596 11.840077 11.81778 11.791129 11.759516 11.721656 11.679315 11.633575 11.59503 11.553657 11.52532 11.505094 11.466288 11.450759 11.432538 11.393622 11.356649 11.314182 11.272473 11.233438 11.203945 11.196064 11.168026 11.159544 11.136576 11.115077 11.087554 11.066023 11.028022 11.00224 10.971887 10.941312 10.911466 10.868294 10.844269 10.809922 10.759474 10.728576 10.698877 10.671792 10.651172 10.630018 10.6272 10.615821 10.615501 10.607761 10.607279 10.606643 10.604142 10.594849 10.59268 10.571221 10.569903 10.569622 10.556482 10.529193 10.50059 10.495326 10.490593 10.483097 10.472281 10.460515 10.456304 10.447513 10.438937 10.43731 10.434937 10.432214 10.432012 10.418912 10.411394 10.393752 10.37775 10.3592 10.348028 10.307292 10.290959 10.256556 10.228726 10.200999 10.158045 10.125848 10.093102 10.061399 10.055509 10.043118 10.041421 10.038847 10.038046 10.033978 10.029342 10.021375 10.016964 10.01687 10.012683 9.9986978 9.982791 9.9802457 9.9744037 9.9505045 9.8927805 9.8820891 9.8487107 9.8254834 9.8117972 9.80262 9.7908563 9.7778911 9.7651039 9.7655581 9.7653722 9.7641819 9.7639073 9.7609516 9.7498543 9.7407193 9.726246 9.7076188 9.6983283 9.6764725 9.6399639 9.6354875 9.6272531 9.6141456 9.5971081 9.5914997 9.5895452 9.5870939 9.5767608 9.5606624 9.5565204 9.5572255 9.5568942 9.556553 9.5572225 9.5570517 9.5520868 9.5347909 9.5135272 9.4973593 9.4700919 9.4534245 9.4420743 9.4339675 9.422558 9.3704445 9.3442568 9.3118398 9.2831844 9.258455 9.2424095 9.2297891 9.2210736 9.2191768 9.2194069 9.2193178 9.2193675 9.2188161 9.2182459 9.2161286 9.2089697 9.1967629 9.1920627 9.185006 9.1477132 9.1365368 9.1335174 9.1231805 9.1219515 9.1168908 9.1121651 9.0989697 9.091095 9.0905857 9.0892847 9.0875608 9.0879057 9.0878146 9.0875268 9.0865923 9.0861536 9.0772991 9.0589198 9.0294543 8.9914023 8.9587027 8.907804 8.8758187 8.8466948 8.8136977 8.7546925 8.7037787 8.6580527 8.6205907 8.5938297 8.5758855 8.5698134 8.5697365 8.5695077 8.5692697 8.5692365 8.5688392 8.5674414 8.5641758 8.5544332 8.527857 8.4850356 8.4413894 8.3820064 8.314641 8.2809611 8.2136957 8.1618256 8.090772 8.0341809 7.9635868 7.9107382 7.8817643 7.8809738 7.8777675 7.8775486 7.877581 7.8775854 7.8776633 7.8777206 7.8777638 7.8775819 7.8692838 7.8577356 7.8574862 7.8486117 7.8442479 7.8441612 7.8411476 7.8228281 7.8180267 7.8164539 7.8124571 7.8066121 7.8027622 7.8022516 7.8016309 7.8013411 7.8013362 7.8011115 7.8010288 7.8009648 7.8006551 7.7996217 7.7906445 7.7665501 7.7491756 7.7235749 7.6619185 7.6559205 7.6249462 7.6246866 7.6244318 7.6231786 7.5965251 7.5771888 7.5647152 7.5644003 7.5646297 7.5640698 7.5641457 7.5641458 7.5642816 7.5635842 7.5619209 7.5494577 7.5094946 7.4864753 7.4465357 7.4026443 7.3566244 7.3378372 7.3022558 7.3009763 7.2845055 7.2749943 7.2656456 7.2558715 7.2409465 7.2304655 7.22501 7.2243652 7.2244841 7.2244788 7.2244353 7.2240978 7.2243855 7.2244302 7.2253189 7.2192188 7.2043521 7.1792618 7.145745 7.1108944 7.0812929 7.0489223 7.0136314 6.991666 6.9416378 6.9060624 6.9009316 6.8919654 6.8703461 6.8731128 6.8718124 6.8722998 6.8722806 6.8722209 6.8721506 6.8722844 6.8722064 6.8702732 6.8656175 6.8648332 6.8638325 6.8629081
GPInformationControllerFreeEndTimeREC 10 20 1 1 12.169032 12.166877 12.16604 12.165727 12.165132 12.163262 12.163037 12.162346 12.162028 12.161728 12.160704 12.1605 12.159283 12.158446 12.158216 12.158215 12.158084 12.157779 12.15743 12.156661 12.156392 12.155925 12.154896 12.154666 12.15434 12.154026 12.153939 12.153698 12.15297 12.152959 12.152617 12.151643 12.151179 12.151176 12.150756 12.149901 12.149584 12.148685 12.148181 12.147898 12.146634 12.145018 12.144568 12.143651 12.143587 12.143385 12.142956 12.141997 12.140597 12.14049 12.140277 12.137774 12.135473 12.134883 12.132369 12.129067 12.126087 12.119449 12.11745 12.114782 12.106753 12.102111 12.101612 12.10119 12.099007 12.098999 12.096163 12.091665 12.088083 12.077363 12.076602 12.058899 12.056208 12.041588 12.028995 12.012258 11.994388 11.97293 11.964842 11.930579 11.917545 11.894363 11.876129 11.862095 11.85223 11.838383 11.81681 11.778585 11.763014 11.733356 11.698895 11.667974 11.635314 11.605229 11.580368 11.571082 11.557636 11.5355 11.512135 11.481672 11.448688 11.40922 11.368679 11.327979 11.287969 11.245515 11.198436 11.140642 11.084776 11.043059 11.002394 10.952112 10.941137 10.901065 10.868844 10.862701 10.845033 10.831944 10.819909 10.806633 10.804851 10.798105 10.794957 10.784798 10.775852 10.768457 10.755324 10.748966 10.74804 10.73102 10.730392 10.729387 10.729365 10.729236 10.728166 10.724357 10.721102 10.710977 10.708091 10.699709 10.696107 10.69504 10.687036 10.681693 10.671586 10.65944 10.645848 10.630446 10.609214 10.599368 10.583009 10.542402 10.531598 10.503232 10.474382 10.443977 10.410178 10.388728 10.386601 10.368276 10.367955 10.358754 10.358023 10.357901 10.353465 10.350014 10.342526 10.325369 10.306945 10.286683 10.273439 10.248608 10.224716 10.202395 10.17793 10.153333 10.1135 10.07639 10.033835 10.027225 9.9985415 9.9983721 9.9889854 9.9887795 9.9840832 9.9777853 9.9775689 9.9757982 9.9755488 9.972263 9.964673 9.9586755 9.9474331 9.9339468 9.9239749 9.9126382 9.8947542 9.8917597 9.8883876 9.8497819 9.8477482 9.8461634 9.8451986 9.8356133 9.8086583 9.8085612 9.7978859 9.7984397 9.7962626 9.7947776 9.7940995 9.7942605 9.7935405 9.7813619 9.7707989 9.7595813 9.7466244 9.7360028 9.7211128 9.7206654 9.7006481 9.6960336 9.6916845 9.6755567 9.6628397 9.6606233 9.6512648 9.6432776 9.6432145 9.6435246 9.6433286 9.6427111 9.6413189 9.6379011 9.632013 9.619706 9.6106419 9.5977754 9.5830358 9.5761095 9.5658295 9.5488317 9.548122 9.532329 9.5286346 9.5284529 9.5279331 9.5176916 9.5066592 9.5034753 9.5030407 9.5029235 9.5027937 9.5016975 9.5018304 9.5017189 9.4981648 9.4929343 9.4757523 9.4724381 9.4705156 9.4697924 9.4579697 9.4392299 9.4389722 9.4385131 9.4384401 9.4338165 9.4299586 9.4250269 9.4236846 9.4238378 9.4223066 9.4226125 9.4224346 9.4224747 9.4223511 9.4223801 9.4176381 9.4121571 9.4120678 9.4120861 9.4040836 9.3975551 9.3971986 9.396339 9.3962358 9.3942987 9.3785686 9.3783512 9.3747742 9.3740085 9.3714959 9.3676457 9.367623 9.3663298 9.3662554 9.3662851 9.3661385 9.3660135 9.3656201 9.3642834 9.3625809 9.3613979 9.3587277 9.3556567 9.3505104 9.3444512 9.343584 9.3435751 9.3421508 9.3351031 9.3337028 9.332961 9.3304131 9.3302422 9.3276314 9.3276357 9.3273853 9.3273169 9.3273534 9.326996 9.3268572 9.3254156 9.3251935 9.3222243 9.3188919 9.3120967 9.3115972 9.3055117 9.3002893 9.3002107 9.2968576 9.2968505 9.2961284 9.2961128 9.2882874 9.2883367 9.2880452 9.2876215 9.287655 9.2874904 9.2874758 9.2849794 9.2790775 9.2714778 9.2707948 9.2693875 9.2639222 9.2636939 9.2625629 9.2598231 9.2588476 9.2587828 9.2506386 9.2464233 9.2420215 9.2410946 9.2394636 9.2392586 9.2391541 9.2391551 9.2389262 9.2387593 9.2352252 9.2351511 9.2310482 9.2300932 9.2296677 9.2289109 9.228529 9.2282545 9.2209908 9.2165534 9.2163592 9.2118218 9.2107088 9.2103257 9.2088263 9.2073434 9.2070661 9.2068777 9.2068656 9.2068642 9.206557 9.2055014 9.2054482 9.2045373 9.198513 9.1980841 9.1962883 9.1946579 9.1907869 9.1888291 9.1887812 9.1886571 9.1849584 9.1829939 9.1817369 9.181687 9.1813568
GPInformationControllerFreeEndTimePAA 10 5 1 1 12.169241 12.167087 12.16625 12.165937 12.165343 12.163352 12.163201 12.162546 12.162169 12.161719 12.159463 12.159267 12.158615 12.158301 12.157887 12.157303 12.15726 12.156087 12.15584 12.155534 12.155431 12.154993 12.154637 12.154503 12.154496 12.154129 12.154069 12.154069 12.154048 12.153946 12.153933 12.153902 12.153898 12.153737 12.153404 12.153124 12.152747 12.152699 12.150812 12.150569 12.150401 12.148299 12.147664 12.147381 12.146989 12.146324 12.145251 12.144637 12.144476 12.144023 12.140002 12.139491 12.133521 12.129818 12.12968 12.129642 12.129062 12.114824 12.113625 12.113647 12.113506 12.113505 12.110744 12.108641 12.103611 12.094982 12.087382 12.076785 12.062375 12.045295 12.042548 12.020614 12.018121 12.011131 12.004021 12.003847 12.002931 12.002836 12.002805 11.996132 11.995617 11.986815 11.984493 11.982997 11.969626 11.961014 11.946912 11.946228 11.928162 11.925344 11.922221 11.911771 11.907428 11.902982 11.902877 11.902617 11.897216 11.896869 11.896579 11.895543 11.893439 11.890268 11.889612 11.888635 11.88854 11.886389 11.886194 11.884179 11.884173 11.884117 11.884112 11.883426 11.869868 11.869651 11.863396 11.855872 11.839755 11.833039 11.828427 11.82809 11.825036 11.823706 11.822948 11.82244 11.822099 11.81994 11.817182 11.816791 11.815297 11.81341 11.812483 11.812313 11.812301 11.812232 11.812034 11.811652 11.810942 11.810491 11.810379 11.81025 11.808787 11.808838 11.808737 11.806912 11.806822 11.806769 11.806759 11.806431 11.80506 11.804002 11.803958 11.803576 11.803529 11.802475 11.802208 11.801913 11.801859 11.801752 11.801738 11.800756 11.799855 11.799846 11.798275 11.796252 11.793065 11.790132 11.785486 11.78146 11.773325 11.768203 11.75669 11.753632 11.745906 11.730902 11.720859 11.700447 11.694978 11.682874 11.667738 11.655528 11.639748 11.627397 11.625507 11.623811 11.608723 11.602659 11.590341 11.577428 11.561533 11.547486 11.5328 11.526772 11.511021 11.509585 11.496795 11.494859 11.494319 11.494126 11.486711 11.486491 11.485312 11.481582 11.481343 11.481303 11.480323 11.461994 11.456607 11.454824 11.452579 11.442815 11.434369 11.424832 11.422208 11.417337 11.416454 11.406884 11.405503 11.394283 11.383807 11.373288 11.372182 11.366097 11.362821 11.354505 11.351675 11.3508 11.345668 11.341785 11.33767 11.334516 11.327682 11.322823 11.321806 11.317222 11.315795 11.30353 11.298087 11.284016 11.279808 11.268129 11.257026 11.253439 11.253405 11.252883 11.252692 11.249121 11.24705 11.246929 11.246391 11.246361 11.246323 11.244296 11.243844 11.242878 11.241916 11.241412 11.241236 11.24045 11.240319 11.240309 11.240291 11.240289 11.240278 11.240238 11.238973 11.23825 11.237318 11.234938 11.23407 11.234036 11.233823 11.233822 11.229455 11.227497 11.226648 11.226602 11.225397 11.224574 11.223707 11.22369 11.223306 11.222719 11.222663 11.222651 11.222634 11.222622 11.22262 11.222094 11.222069 11.221114 11.220597 11.219359 11.219363 11.219354 11.218676 11.218524 11.218151 11.217971 11.21796 11.217906 11.217773 11.217741 11.21773 11.217678 11.217659 11.217622 11.217611 11.217569 11.2175 11.217343 11.217162 11.217142 11.216835 11.216315 11.216197 11.215987 11.21591 11.215914 11.215884 11.215807 11.215805 11.21574 11.215494 11.215444 11.215305 11.21528 11.215243 11.215232 11.2152 11.215192 11.215005 11.214991 11.214936 11.214646 11.214603 11.214603 11.214569 11.214408 11.214304 11.214299 11.214299 11.214293 11.214278 11.21423 11.21421 11.214204 11.2142 11.214196 11.214178 11.214172 11.21417 11.214123 11.214001 11.213999 11.213867 11.213678 11.213623 11.21361 11.213558 11.213358 11.213193 11.213152 11.21315 11.213145 11.213141 11.21314 11.213137 11.213132 11.213129 11.213128 11.213122 11.213121 11.213107 11.213062 11.213048 11.213043 11.213041 11.213038 11.213012 11.212764 11.212386 11.212142 11.212087 11.211596 11.21039 11.209981 11.209961 11.209669 11.209348 11.209209 11.209186 11.209095 11.209045 11.208992 11.208963 11.208934 11.208866 11.208837 11.208808 11.208768 11.20874
GPInformationControllerFreeEndTimePAA 10 10 1 1 12.169075 12.16692 12.166083 12.16577 12.165175 12.164531 12.163155 12.162878 12.162445 12.161624 12.160558 12.159294 12.159232 12.15835 12.158125 12.157002 12.156761 12.156323 12.156307 12.156185 12.155842 12.155534 12.15553 12.1554 12.154955 12.154803 12.153649 12.153433 12.153084 12.15252 12.151673 12.151344 12.150841 12.150754 12.149593 12.149277 12.149091 12.148311 12.147704 12.147554 12.147318 12.146532 12.14647 12.145829 12.145802 12.145788 12.143689 12.143548 12.143189 12.142193 12.14167 12.141139 12.138671 12.138619 12.131582 12.130247 12.129739 12.127975 12.126723 12.125912 12.124449 12.115572 12.111921 12.101564 12.093852 12.082313 12.069824 12.055928 12.055719 12.040072 12.038428 12.037584 12.030973 12.030965 12.02917 12.026227 12.021218 12.018655 12.01031 12.004708 12.00365 11.995748 11.993417 11.987031 11.979898 11.967532 11.952981 11.934341 11.914001 11.891077 11.868326 11.85518 11.850238 11.840539 11.837656 11.830487 11.826946 11.813875 11.812874 11.805584 11.800451 11.790224 11.789227 11.781552 11.780908 11.77086 11.767558 11.75821 11.748265 11.739138 11.728257 11.726279 11.725866 11.725737 11.718037 11.712572 11.708793 11.707803 11.706852 11.701855 11.700419 11.699905 11.699495 11.697814 11.69351 11.692931 11.68734 11.683839 11.67913 11.678749 11.677217 11.676033 11.675788 11.675681 11.675572 11.669111 11.668747 11.666868 11.666623 11.666381 11.666035 11.665794 11.665607 11.665431 11.664511 11.664386 11.664365 11.664019 11.663618 11.663354 11.662887 11.662804 11.662789 11.662765 11.662635 11.661188 11.661044 11.660807 11.65997 11.659937 11.659847 11.659824 11.65957 11.659562 11.659518 11.659187 11.658848 11.658402 11.658383 11.658238 11.658235 11.658153 11.657433 11.657394 11.657176 11.657101 11.657099 11.657092 11.657014 11.657005 11.656215 11.656194 11.656183 11.655266 11.652486 11.652468 11.649103 11.648911 11.646452 11.645996 11.641921 11.636899 11.629296 11.620202 11.619945 11.612401 11.607607 11.597144 11.592265 11.591507 11.591481 11.587417 11.583915 11.58387 11.583844 11.583813 11.583286 11.57941 11.578498 11.569597 11.569006 11.557963 11.546764 11.536337 11.526569 11.515034 11.504256 11.497899 11.490657 11.475653 11.464263 11.444919 11.436392 11.433967 11.421185 11.401152 11.400086 11.399872 11.386336 11.383061 11.38306 11.376847 11.366893 11.362646 11.362359 11.361948 11.358639 11.357222 11.356856 11.355892 11.355677 11.355592 11.351437 11.350902 11.350588 11.350032 11.34989 11.349648 11.348898 11.348106 11.347702 11.347391 11.346555 11.34651 11.345871 11.34491 11.344897 11.344548 11.344388 11.344314 11.344212 11.344197 11.34412 11.343842 11.343072 11.342806 11.342425 11.342414 11.341966 11.340984 11.340853 11.340624 11.339081 11.339025 11.339013 11.332531 11.332528 11.332035 11.332002 11.331144 11.32564 11.325636 11.325594 11.321191 11.319192 11.315114 11.312808 11.312713 11.312048 11.31144 11.309905 11.306881 11.305308 11.303108 11.30089 11.292987 11.283277 11.279873 11.279749 11.277898 11.275492 11.274407 11.27162 11.262647 11.25811 11.253224 11.25116 11.245749 11.245394 11.237387 11.235381 11.233964 11.231912 11.231164 11.228427 11.22548 11.223079 11.222937 11.222741 11.222715 11.222641 11.222642 11.222588 11.222415 11.222414 11.222316 11.221428 11.221355 11.219941 11.219891 11.219882 11.219085 11.219082 11.218885 11.218811 11.218794 11.218757 11.217056 11.216432 11.215862 11.215738 11.213213 11.211901 11.21188 11.210897 11.209169 11.208776 11.208683 11.208444 11.208415 11.208346 11.208336 11.208181 11.207321 11.207294 11.207284 11.207258 11.207257 11.206991 11.206725 11.206131 11.205971 11.20592 11.205836 11.205371 11.204938 11.204621 11.204529 11.204538 11.204309 11.204254 11.204119 11.204029 11.203967 11.203885 11.203811 11.203807 11.203655 11.203513 11.203419 11.203393 11.203391 11.203361 11.203354 11.203324 11.203002 11.20257 11.202529 11.202471 11.202459 11.202429 11.202403 11.2023 11.202296 11.202251 11.202247 11.202198 11.202197 11.202122 11.202114 11.202076
GPInformationControllerFreeEndTimePAA 10 20 1 1 12.169032 12.166877 12.16604 12.165727 12.165132 12.163356 12.163047 12.162639 12.16206 12.161599 12.161359 12.161112 12.159898 12.158952 12.158598 12.158067 12.157362 12.157359 12.155793 12.155765 12.155654 12.15512 12.154849 12.154581 12.154536 12.154396 12.153583 12.153257 12.153008 12.152719 12.151956 12.151402 12.151214 12.150991 12.150719 12.149893 12.14892 12.148921 12.14823 12.148197 12.148185 12.14784 12.147786 12.147696 12.147662 12.147657 12.147646 12.147568 12.147452 12.147405 12.147449 12.147406 12.14737 12.14736 12.147348 12.147215 12.146914 12.146911 12.146766 12.146663 12.146595 12.146561 12.146539 12.146508 12.146514 12.146423 12.146308 12.145939 12.145592 12.145561 12.145052 12.144737 12.143932 12.140819 12.137438 12.137271 12.131206 12.129682 12.129145 12.129073 12.129045 12.128655 12.128573 12.128372 12.128024 12.125799 12.115651 12.111082 12.102601 12.102017 12.083923 12.075721 12.061464 12.058976 12.049394 12.04334 12.040313 12.037937 12.027345 12.025114 12.02418 12.018079 12.01792 12.016447 12.004949 11.997315 11.996593 11.980677 11.972574 11.972139 11.959005 11.949333 11.939066 11.932508 11.915069 11.909374 11.909375 11.906626 11.894413 11.893856 11.891597 11.890773 11.887765 11.886746 11.88207 11.881022 11.880761 11.879035 11.878053 11.87761 11.877437 11.877361 11.87491 11.874725 11.871094 11.867126 11.866978 11.86134 11.850039 11.847653 11.837442 11.837211 11.834339 11.830845 11.828137 11.825956 11.815185 11.812721 11.811128 11.801902 11.797455 11.789128 11.783194 11.767105 11.766421 11.753014 11.743288 11.73951 11.738932 11.73633 11.735472 11.73487 11.734424 11.734239 11.734083 11.733996 11.731696 11.73163 11.731462 11.731289 11.730663 11.730386 11.728723 11.726383 11.724721 11.724116 11.719173 11.716167 11.716141 11.714795 11.713681 11.713703 11.712878 11.707018 11.707016 11.707003 11.706933 11.70575 11.702624 11.700823 11.700697 11.700675 11.700583 11.700039 11.699943 11.699913 11.699158 11.698713 11.698471 11.698088 11.698033 11.697036 11.695148 11.694802 11.694491 11.692392 11.691461 11.688682 11.688017 11.687879 11.687305 11.68499 11.684732 11.683484 11.682226 11.670526 11.666052 11.655893 11.654958 11.649129 11.637344 11.631243 11.61575 11.607265 11.597116 11.593274 11.591713 11.585746 11.58545 11.58522 11.578859 11.577643 11.572487 11.568975 11.568888 11.564677 11.561106 11.559098 11.554973 11.549312 11.537518 11.537299 11.533868 11.533197 11.532052 11.531176 11.529065 11.52827 11.526867 11.526862 11.526855 11.526581 11.526575 11.526444 11.526441 11.526061 11.524632 11.522415 11.522361 11.521229 11.521189 11.521177 11.521118 11.520985 11.520824 11.520251 11.520067 11.519995 11.519066 11.518977 11.518685 11.518047 11.517947 11.517634 11.516791 11.516438 11.515501 11.515363 11.514666 11.514412 11.514089 11.513455 11.513062 11.513036 11.512944 11.5129 11.512877 11.512709 11.512569 11.512517 11.512467 11.511659 11.511651 11.511323 11.51127 11.511182 11.510494 11.510215 11.510094 11.510086 11.51008 11.509956 11.509955 11.509424 11.507516 11.506643 11.505934 11.505918 11.505884 11.505748 11.505731 11.505658 11.504253 11.504184 11.504153 11.497619 11.497424 11.497031 11.48151 11.475394 11.473786 11.469049 11.469032 11.466531 11.466072 11.465867 11.464783 11.462275 11.4618 11.457965 11.450178 11.448249 11.44808 11.447289 11.446683 11.44629 11.443899 11.442772 11.442762 11.442536 11.442433 11.442273 11.442267 11.442257 11.442244 11.442244 11.44224 11.442221 11.442166 11.442165 11.442111 11.442057 11.442006 11.441684 11.440884 11.440758 11.440306 11.440149 11.439441 11.439437 11.43943 11.439204 11.438941 11.438772 11.438654 11.438522 11.437638 11.437558 11.437354 11.43734 11.437268 11.437246 11.437246 11.437238 11.437237 11.437224 11.43722 11.437215 11.437213 11.437207 11.437177 11.437157 11.437032 11.436726 11.436662 11.436607 11.436575 11.43657 11.436395 11.436209 11.436142 11.436133 11.436127 11.436122 11.436066 11.435962 11.435945 11.435925 11.435652 11.435466 11.435465


==> circle/RMSE_overview_controllers_6_T_40_horizon_20_time_rescaling_beta_0_5_L_2_M_2_all_experiments_2.txt <==
controller sigma_0 sigma_1 lengthscale_0 lengthscale_1 t_0 t_0.1 t_0.2 t_0.3 t_0.4 t_0.5 t_0.6 t_0.7 t_0.8 t_0.9 t_1 t_1.1 t_1.2 t_1.3 t_1.4 t_1.5 t_1.6 t_1.7 t_1.8 t_1.9 t_2 t_2.1 t_2.2 t_2.3 t_2.4 t_2.5 t_2.6 t_2.7 t_2.8 t_2.9 t_3 t_3.1 t_3.2 t_3.3 t_3.4 t_3.5 t_3.6 t_3.7 t_3.8 t_3.9 t_4 t_4.1 t_4.2 t_4.3 t_4.4 t_4.5 t_4.6 t_4.7 t_4.8 t_4.9 t_5 t_5.1 t_5.2 t_5.3 t_5.4 t_5.5 t_5.6 t_5.7 t_5.8 t_5.9 t_6 t_6.1 t_6.2 t_6.3 t_6.4 t_6.5 t_6.6 t_6.7 t_6.8 t_6.9 t_7 t_7.1 t_7.2 t_7.3 t_7.4 t_7.5 t_7.6 t_7.7 t_7.8 t_7.9 t_8 t_8.1 t_8.2 t_8.3 t_8.4 t_8.5 t_8.6 t_8.7 t_8.8 t_8.9 t_9 t_9.1 t_9.2 t_9.3 t_9.4 t_9.5 t_9.6 t_9.7 t_9.8 t_9.9 t_10 t_10.1 t_10.2 t_10.3 t_10.4 t_10.5 t_10.6 t_10.7 t_10.8 t_10.9 t_11 t_11.1 t_11.2 t_11.3 t_11.4 t_11.5 t_11.6 t_11.7 t_11.8 t_11.9 t_12 t_12.1 t_12.2 t_12.3 t_12.4 t_12.5 t_12.6 t_12.7 t_12.8 t_12.9 t_13 t_13.1 t_13.2 t_13.3 t_13.4 t_13.5 t_13.6 t_13.7 t_13.8 t_13.9 t_14 t_14.1 t_14.2 t_14.3 t_14.4 t_14.5 t_14.6 t_14.7 t_14.8 t_14.9 t_15 t_15.1 t_15.2 t_15.3 t_15.4 t_15.5 t_15.6 t_15.7 t_15.8 t_15.9 t_16 t_16.1 t_16.2 t_16.3 t_16.4 t_16.5 t_16.6 t_16.7 t_16.8 t_16.9 t_17 t_17.1 t_17.2 t_17.3 t_17.4 t_17.5 t_17.6 t_17.7 t_17.8 t_17.9 t_18 t_18.1 t_18.2 t_18.3 t_18.4 t_18.5 t_18.6 t_18.7 t_18.8 t_18.9 t_19 t_19.1 t_19.2 t_19.3 t_19.4 t_19.5 t_19.6 t_19.7 t_19.8 t_19.9 t_20 t_20.1 t_20.2 t_20.3 t_20.4 t_20.5 t_20.6 t_20.7 t_20.8 t_20.9 t_21 t_21.1 t_21.2 t_21.3 t_21.4 t_21.5 t_21.6 t_21.7 t_21.8 t_21.9 t_22 t_22.1 t_22.2 t_22.3 t_22.4 t_22.5 t_22.6 t_22.7 t_22.8 t_22.9 t_23 t_23.1 t_23.2 t_23.3 t_23.4 t_23.5 t_23.6 t_23.7 t_23.8 t_23.9 t_24 t_24.1 t_24.2 t_24.3 t_24.4 t_24.5 t_24.6 t_24.7 t_24.8 t_24.9 t_25 t_25.1 t_25.2 t_25.3 t_25.4 t_25.5 t_25.6 t_25.7 t_25.8 t_25.9 t_26 t_26.1 t_26.2 t_26.3 t_26.4 t_26.5 t_26.6 t_26.7 t_26.8 t_26.9 t_27 t_27.1 t_27.2 t_27.3 t_27.4 t_27.5 t_27.6 t_27.7 t_27.8 t_27.9 t_28 t_28.1 t_28.2 t_28.3 t_28.4 t_28.5 t_28.6 t_28.7 t_28.8 t_28.9 t_29 t_29.1 t_29.2 t_29.3 t_29.4 t_29.5 t_29.6 t_29.7 t_29.8 t_29.9 t_30 t_30.1 t_30.2 t_30.3 t_30.4 t_30.5 t_30.6 t_30.7 t_30.8 t_30.9 t_31 t_31.1 t_31.2 t_31.3 t_31.4 t_31.5 t_31.6 t_31.7 t_31.8 t_31.9 t_32 t_32.1 t_32.2 t_32.3 t_32.4 t_32.5 t_32.6 t_32.7 t_32.8 t_32.9 t_33 t_33.1 t_33.2 t_33.3 t_33.4 t_33.5 t_33.6 t_33.7 t_33.8 t_33.9 t_34 t_34.1 t_34.2 t_34.3 t_34.4 t_34.5 t_34.6 t_34.7 t_34.8 t_34.9 t_35 t_35.1 t_35.2 t_35.3 t_35.4 t_35.5 t_35.6 t_35.7 t_35.8 t_35.9 t_36 t_36.1 t_36.2 t_36.3 t_36.4 t_36.5 t_36.6 t_36.7 t_36.8 t_36.9 t_37 t_37.1 t_37.2 t_37.3 t_37.4 t_37.5 t_37.6 t_37.7 t_37.8 t_37.9 t_38 t_38.1 t_38.2 t_38.3 t_38.4 t_38.5 t_38.6 t_38.7 t_38.8 t_38.9 t_39 t_39.1 t_39.2 t_39.3 t_39.4 t_39.5 t_39.6 t_39.7 t_39.8 t_39.9 t_40
GPVarianceControllerREC 10 5 2 2 9.5339694 9.5330508 9.530767 9.5289173 9.5245998 9.5240192 9.5222534 9.5124619 9.4810801 9.4772953 9.4725364 9.4642047 9.4611835 9.4611856 9.4594794 9.4303648 9.4259943 9.4024521 9.3992258 9.3957226 9.3949525 9.3943972 9.3871715 9.384914 9.3821077 9.3818685 9.3810225 9.3791982 9.3781348 9.3679132 9.3492645 9.3234964 9.3149209 9.3110342 9.3092428 9.3083274 9.3032805 9.3020548 9.3018135 9.3017852 9.3017703 9.30176 9.3007406 9.2983603 9.2968358 9.2966945 9.2966256 9.2965221 9.2964408 9.2963956 9.2962473 9.2956648 9.2946376 9.293007 9.2927104 9.291696 9.2909 9.2905911 9.2904408 9.2904011 9.290398 9.2903088 9.2900972 9.2898279 9.2895838 9.2893836 9.289228 9.2891038 9.2890018 9.2889143 9.288835 9.2887445 9.2886117 9.2884325 9.2882503 9.2880756 9.2879345 9.2878692 9.2878588 9.2878166 9.2876575 9.2873938 9.2871204 9.2869164 9.2867961 9.2867179 9.2866204 9.2864731 9.2863093 9.2862002 9.2861783 9.2861528 9.2858563 9.2850083 9.2837927 9.2827805 9.2822134 9.2819174 9.2816319 9.2812237 9.2807302 9.2802629 9.2798925 9.2796251 9.2794382 9.2793099 9.2792203 9.2791468 9.279073 9.2790031 9.2789577 9.2789485 9.2789406 9.2788318 9.2785011 9.2779337 9.2772527 9.2765965 9.2760355 9.2755842 9.275234 9.2749687 9.2747667 9.2746028 9.2744554 9.2743121 9.2741719 9.2740404 9.2739237 9.2738239 9.2737389 9.2736633 9.2735904 9.2735137 9.2734289 9.2733341 9.2732291 9.2731136 9.2729863 9.2728451 9.2726891 9.2725202 9.2723445 9.2721706 9.272008 9.2718639 9.2717419 9.2716418 9.2715605 9.2714935 9.2714367 9.2713867 9.2713414 9.2712999 9.2712615 9.2712262 9.2711936 9.271163 9.2711333 9.2711034 9.2710718 9.2710373 9.2709991 9.2709571 9.2709118 9.2708642 9.2708151 9.2707657 9.2707164 9.2706674 9.2706183 9.2705689 9.2705193 9.2704694 9.2704194 9.2703699 9.2703207 9.2702722 9.2702245 9.2701777 9.270132 9.270087 9.2700428 9.2699993 9.2699564 9.2699144 9.2698736 9.2698344 9.2697973 9.2697628 9.2697315 9.2697037 9.2696795 9.2696589 9.2696416 9.2696275 9.2696161 9.2696071 9.2696001 9.2695947 9.2695905 9.2695872 9.2695845 9.2695821 9.2695798 9.2695772 9.2695743 9.2695709 9.269567 9.2695625 9.2695574 9.2695517 9.2695456 9.2695389 9.2695316 9.2695239 9.2695156 9.2695069 9.2694979 9.2694884 9.2694786 9.2694686 9.2694585 9.2694483 9.2694381 9.2694278 9.2694177 9.2694077 9.2693979 9.2693884 9.2693792 9.2693705 9.2693621 9.2693543 9.2693471 9.2693406 9.2693347 9.2693296 9.2693252 9.2693215 9.2693184 9.269316 9.2693141 9.2693127 9.2693117 9.269311 9.2693106 9.2693103 9.2693102 9.2693101 9.26931 9.2693099 9.2693097 9.2693094 9.2693089 9.2693083 9.2693076 9.2693066 9.2693055 9.2693042 9.2693027 9.269301 9.2692991 9.2692971 9.2692949 9.2692926 9.2692902 9.2692876 9.269285 9.2692824 9.2692797 9.2692771 9.2692744 9.2692718 9.2692693 9.2692669 9.2692645 9.2692623 9.2692603 9.2692584 9.2692567 9.2692552 9.2692538 9.2692527 9.2692517 9.2692508 9.2692502 9.2692496 9.2692492 9.2692489 9.2692487 9.2692486 9.2692485 9.2692484 9.2692484 9.2692484 9.2692483 9.2692482 9.2692481 9.269248 9.2692477 9.2692475 9.2692472 9.2692468 9.2692463 9.2692458 9.2692453 9.2692447 9.269244 9.2692433 9.2692425 9.2692417 9.2692409 9.2692401 9.2692392 9.2692383 9.2692374 9.2692366 9.2692357 9.2692349 9.2692341 9.2692333 9.2692325 9.2692318 9.2692312 9.2692306 9.26923 9.2692295 9.2692291 9.2692287 9.2692284 9.2692281 9.2692278 9.2692276 9.2692274 9.2692272 9.2692271 9.269227 9.2692268 9.2692267 9.2692266 9.2692265 9.2692264 9.2692263 9.2692261 9.269226 9.2692258 9.2692257 9.2692255 9.2692252 9.269225 9.2692248 9.2692245 9.2692242 9.2692239 9.2692236 9.2692233 9.269223 9.2692226 9.2692223 9.269222 9.2692216 9.2692213 9.269221 9.2692206 9.2692203 9.26922 9.2692198 9.2692195 9.2692192 9.269219 9.2692187 9.2692185 9.2692183 9.2692182 9.269218 9.2692178 9.2692177 9.2692176 9.2692174 9.2692173 9.2692172 9.2692171 9.269217 9.2692169 9.2692168 9.2692168 9.2692167 9.2692166 9.2692165 9.2692164 9.2692163 9.2692162 9.2692161 9.269216 9.2692159 9.2692158 9.2692157 9.2692156 9.2692154 9.2692153
GPVarianceControllerREC 10 10 2 2 9.3978672 9.3973365 9.3959291 9.3943011 9.3891274 9.3885711 9.3869417 9.3814618 9.3700297 9.3698547 9.3678387 9.3551206 9.3485072 9.3483367 9.3471747 9.2970549 9.2924065 9.2722174 9.269121 9.2674765 9.2674523 9.2655915 9.2597641 9.2531368 9.2496227 9.2488027 9.2468686 9.2443736 9.2403364 9.2280673 9.2102926 9.2007609 9.1857746 9.1770997 9.1726607 9.1700518 9.1698344 9.1691154 9.1635162 9.16175 9.1591994 9.1585884 9.1585351 9.158184 9.1576525 9.1573398 9.1572866 9.1569478 9.1568159 9.1567761 9.152981 9.1470262 9.1459812 9.1455429 9.1453434 9.1452776 9.1452746 9.1449781 9.1442529 9.1434996 9.143273 9.1432624 9.1431984 9.1430759 9.1430123 9.1430174 9.1428964 9.1422909 9.1406362 9.1375191 9.1331869 9.128655 9.1253555 9.1235437 9.1225599 9.1220067 9.1217982 9.1217826 9.1217383 9.1215712 9.1213267 9.1210947 9.1209414 9.1208603 9.1207632 9.120581 9.1203848 9.1203203 9.120285 9.1195131 9.1170466 9.1135957 9.1108319 9.1091361 9.1079592 9.1067636 9.1053746 9.1039347 9.1026603 9.1016782 9.1010277 9.1006899 9.1005738 9.1005253 9.1004067 9.1001963 9.0999959 9.0999175 9.0999117 9.0996423 9.0986535 9.0969111 9.0949002 9.0930793 9.0916173 9.0905111 9.0897141 9.089173 9.0888244 9.0886007 9.0884451 9.0883237 9.0882245 9.0881465 9.0880896 9.0880495 9.088019 9.08799 9.0879551 9.0879065 9.0878353 9.0877308 9.0875811 9.0873747 9.0871029 9.0867637 9.086365 9.0859258 9.085475 9.0850442 9.0846613 9.0843445 9.0840985 9.0839174 9.0837891 9.0836989 9.0836335 9.0835834 9.0835423 9.0835062 9.0834732 9.0834416 9.0834099 9.0833763 9.0833393 9.0832977 9.0832508 9.0831986 9.0831419 9.083082 9.08302 9.0829569 9.082893 9.0828286 9.0827635 9.0826976 9.0826308 9.0825634 9.0824958 9.0824284 9.0823618 9.0822962 9.0822319 9.0821684 9.0821054 9.0820423 9.0819785 9.0819129 9.0818451 9.0817747 9.0817018 9.0816269 9.0815516 9.0814776 9.0814067 9.0813406 9.0812808 9.0812283 9.0811835 9.0811465 9.0811168 9.0810935 9.0810756 9.0810623 9.0810525 9.0810453 9.0810401 9.081036 9.0810326 9.0810293 9.0810258 9.0810219 9.0810175 9.0810126 9.081007 9.0810009 9.0809942 9.0809869 9.0809792 9.0809711 9.0809624 9.0809533 9.0809438 9.0809337 9.0809232 9.0809122 9.0809007 9.0808887 9.0808762 9.0808634 9.08085 9.0808361 9.0808217 9.080807 9.080792 9.0807768 9.0807616 9.0807466 9.0807318 9.0807175 9.080704 9.0806915 9.0806801 9.0806698 9.0806609 9.0806533 9.0806469 9.0806418 9.0806378 9.0806349 9.0806328 9.0806313 9.0806305 9.08063 9.0806298 9.0806297 9.0806297 9.0806297 9.0806296 9.0806294 9.080629 9.0806284 9.0806275 9.0806265 9.0806251 9.0806235 9.0806216 9.0806194 9.0806169 9.0806141 9.0806111 9.0806077 9.0806042 9.0806003 9.0805962 9.0805919 9.0805874 9.0805827 9.0805779 9.080573 9.0805681 9.0805632 9.0805585 9.0805538 9.0805494 9.0805453 9.0805414 9.0805378 9.0805346 9.0805317 9.0805292 9.080527 9.0805252 9.0805237 9.0805224 9.0805215 9.0805207 9.08052 9.0805196 9.0805192 9.0805189 9.0805186 9.0805184 9.0805181 9.0805178 9.0805174 9.080517 9.0805165 9.0805159 9.0805152 9.0805143 9.0805134 9.0805124 9.0805112 9.08051 9.0805086 9.0805071 9.0805056 9.0805039 9.0805022 9.0805003 9.0804984 9.0804964 9.0804944 9.0804924 9.0804904 9.0804883 9.0804863 9.0804842 9.0804823 9.0804803 9.0804785 9.0804767 9.080475 9.0804735 9.080472 9.0804707 9.0804694 9.0804682 9.0804672 9.0804662 9.0804652 9.0804643 9.0804635 9.0804627 9.0804619 9.0804612 9.0804604 9.0804597 9.0804589 9.0804581 9.0804573 9.0804565 9.0804556 9.0804546 9.0804536 9.0804525 9.0804513 9.0804501 9.0804488 9.0804475 9.0804461 9.0804447 9.0804432 9.0804417 9.0804401 9.0804386 9.0804369 9.0804353 9.0804336 9.0804319 9.0804302 9.0804286 9.0804269 9.0804253 9.0804237 9.0804221 9.0804206 9.080419 9.0804176 9.0804161 9.0804147 9.0804134 9.0804121 9.0804109 9.0804098 9.0804086 9.0804075 9.0804064 9.0804053 9.0804043 9.0804032 9.0804021 9.0804011 9.0804 9.080399 9.0803979 9.0803969 9.0803958 9.0803947 9.0803935 9.0803924 9.0803912 9.08039 9.0803889 9.0803876 9.0803864 9.0803852 9.0803839 9.0803827 9.0803815
GPVarianceControllerREC 10 20 2 2 9.2707781 9.2673515 9.2663541 9.2658768 9.2607457 9.2600992 9.2591519 9.2589981 9.2586313 9.2514294 9.2513893 9.2378656 9.2303368 9.2302321 9.2295606 9.1876472 9.1822398 9.1728226 9.170957 9.1698635 9.1690461 9.1662138 9.1620731 9.1524667 9.1418856 9.1363574 9.1352861 9.1319451 9.1317736 9.1207646 9.1161562 9.114399 9.1137463 9.0845678 9.0684997 9.0612991 9.0573195 9.0553609 9.054841 9.0541638 9.0424596 9.0417444 9.0386394 9.0376255 9.0375238 9.0374139 9.0373391 9.0371133 9.036869 9.0367842 9.0363892 9.0363873 9.0348814 9.0257834 9.0141558 9.0138895 9.0135558 9.0120631 9.0100656 9.0083194 9.0073423 9.0070949 9.0070195 9.0065141 9.0053861 9.0038385 9.002396 9.0017082 9.0014516 9.0013732 9.0013491 9.00133 9.0012838 8.9988753 8.995586 8.9935332 8.992617 8.9925019 8.9924784 8.9922763 8.9919216 8.9915397 8.9912269 8.9910089 8.9908703 8.9907954 8.9907786 8.9907398 8.9902745 8.9890052 8.9874937 8.9864855 8.9861275 8.9861059 8.9860307 8.9856511 8.9850124 8.9844772 8.9842814 8.9842107 8.9839629 8.9835873 8.9834613 8.9833191 8.9812005 8.9759777 8.970562 8.9671909 8.9653913 8.9641414 8.9627587 8.9610535 8.9592629 8.9577076 8.9565839 8.9559047 8.9555852 8.9554891 8.9554733 8.9554571 8.9554434 8.9554337 8.9552569 8.9545647 8.9533294 8.9519944 8.9509212 8.9501733 8.9496918 8.9493988 8.9492155 8.9490683 8.9489059 8.9487139 8.9485076 8.9483135 8.9481524 8.948033 8.9479514 8.9478968 8.9478577 8.9478249 8.9477904 8.9477454 8.9476802 8.9475862 8.9474576 8.9472993 8.9471182 8.9469188 8.9467074 8.9464925 8.9462794 8.9460758 8.9458911 8.9457355 8.9456111 8.9455122 8.9454332 8.9453687 8.9453132 8.9452628 8.9452155 8.945171 8.9451297 8.9450921 8.9450583 8.9450282 8.9450016 8.9449783 8.944958 8.9449399 8.9449218 8.9449014 8.9448768 8.9448459 8.9448067 8.9447584 8.9447019 8.9446385 8.9445703 8.9444996 8.9444282 8.9443582 8.9442912 8.9442282 8.94417 8.9441176 8.944071 8.9440305 8.9439959 8.9439668 8.9439425 8.9439224 8.9439055 8.9438903 8.9438758 8.9438619 8.9438476 8.9438311 8.9438117 8.9437894 8.9437607 8.9437238 8.9436774 8.9436173 8.9435389 8.9434193 8.9431688 8.9422553 8.9438594 8.9438539 8.9438489 8.9438445 8.9438408 8.9438376 8.9438351 8.943833 8.9438312 8.9438292 8.9438267 8.9438234 8.9438191 8.9438139 8.9438074 8.9437998 8.9437912 8.9437818 8.9437717 8.9437614 8.9437511 8.9437411 8.9437316 8.9437228 8.943715 8.9437081 8.9437023 8.9436973 8.9436932 8.9436898 8.9436872 8.9436851 8.9436833 8.9436819 8.9436806 8.9436793 8.9436779 8.9436765 8.9436751 8.9436735 8.9436718 8.9436701 8.9436683 8.9436667 8.9436653 8.9436641 8.943663 8.9436622 8.9436617 8.9436613 8.9436612 8.9436611 8.9436611 8.9436612 8.9436612 8.9436611 8.9436608 8.9436603 8.9436596 8.9436586 8.9436573 8.9436558 8.9436536 8.9436583 8.9436563 8.9436543 8.9436523 8.9436504 8.9436485 8.9436468 8.9436452 8.9436438 8.9436426 8.9436415 8.9436405 8.9436397 8.9436389 8.9436382 8.9436375 8.9436368 8.943636 8.9436352 8.9436342 8.943633 8.9436314 8.9436283 8.9436223 8.9436045 8.9436385 8.9436384 8.9436383 8.9436381 8.9436379 8.9436377 8.9436374 8.9436371 8.9436366 8.9436361 8.9436355 8.9436347 8.9436337 8.9436324 8.9436308 8.943629 8.9436268 8.9436243 8.9436215 8.9436187 8.9436156 8.9436118 8.9436074 8.943601 8.9435905 8.9435737 8.9435445 8.9434769 8.9431522 8.9436309 8.9436306 8.9436304 8.9436302 8.9436301 8.94363 8.9436299 8.9436299 8.9436298 8.9436298 8.9436298 8.9436298 8.9436298 8.9436298 8.9436298 8.9436298 8.9436298 8.9436298 8.9436298 8.9436298 8.9436298 8.9436298 8.9436297 8.9436297 8.9436297 8.9436296 8.9436296 8.9436295 8.9436294 8.9436293 8.9436291 8.9436289 8.9436287 8.9436283 8.9436278 8.9436268 8.9436237 8.9436284 8.9436281 8.9436279 8.9436276 8.9436274 8.9436272 8.943627 8.9436269 8.9436267 8.9436266 8.9436264 8.9436263 8.9436261 8.9436259 8.9436257 8.9436255 8.9436253 8.9436249 8.9436244 8.9436231 8.9436182 8.9436271 8.9436271 8.943627 8.943627 8.943627 8.943627 8.943627 8.943627 8.943627 8.943627 8.9436269 8.9436269 8.9436269 8.9436269 8.9436268 8.9436268
GPVarianceControllerPAA 10 5 2 2 9.5339694 9.5330508 9.530767 9.5197464 9.4924277 9.48748 9.4862681 9.4855868 9.4850885 9.4844608 9.4835487 9.4824223 9.4811972 9.4799755 9.4789123 9.4781962 9.4778738 9.4778012 9.4778023 9.4777674 9.4776283 9.4773951 9.4770789 9.4724581 9.467933 9.4671174 9.4613594 9.458186 9.4344599 9.4167143 9.4126667 9.4102703 9.4067921 9.4022303 9.3973007 9.3923495 9.3870924 9.38138 9.3770595 9.3752366 9.3741544 9.3713694 9.3595033 9.3584559 9.3547454 9.3525699 9.351895 9.3508739 9.3493818 9.3485556 9.3482271 9.3480451 9.3476597 9.3467275 9.3451097 9.3427534 9.3399486 9.3373953 9.3350922 9.3328085 9.3304313 9.3272317 9.3202639 9.315256 9.3115192 9.3094455 9.309153 9.3091105 9.3090991 9.3090948 9.3090916 9.3090827 9.309057 9.3090047 9.3089179 9.3087934 9.3086734 9.3086637 9.3085915 9.308221 9.3070002 9.3062456 9.305894 9.305516 9.3042785 9.303703 9.3036734 9.3035386 9.3030169 9.3003618 9.2939263 9.287466 9.2848897 9.2846713 9.2846771 9.2843869 9.282033 9.2799909 9.2795056 9.2747726 9.2744857 9.2738943 9.2735542 9.2731678 9.2725652 9.2714487 9.2683043 9.2668862 9.2667379 9.2654542 9.2630991 9.2613072 9.2605485 9.2604108 9.2603621 9.2601772 9.2599978 9.2600026 9.2596372 9.2582708 9.2576931 9.2576265 9.2574869 9.2571101 9.2570104 9.2569077 9.2563965 9.2560641 9.2560232 9.2558926 9.2555021 9.2551007 9.254854 9.2547401 9.2547005 9.2546861 9.2546302 9.2544711 9.2542761 9.2541678 9.2541488 9.2541461 9.253647 9.253588 9.2534302 9.253312 9.2533167 9.2532724 9.2532217 9.2532085 9.2531985 9.2531259 9.2529528 9.2526936 9.2523994 9.2521288 9.2519299 9.2518259 9.2518013 9.2518044 9.2517879 9.2517474 9.2517166 9.251706 9.2517013 9.2516845 9.2516484 9.2516002 9.251554 9.251522 9.2515077 9.2515038 9.2514945 9.2514602 9.2513847 9.2512617 9.2510981 9.2509133 9.2507329 9.2505796 9.2504651 9.2503855 9.2503222 9.2502482 9.2501367 9.2499691 9.2497399 9.2494554 9.2491267 9.2487631 9.2483696 9.2479447 9.2474826 9.2469772 9.2464255 9.2458314 9.2452066 9.2445703 9.2439461 9.2433578 9.2428252 9.2423617 9.2419724 9.2416552 9.2414025 9.2412037 9.241047 9.2409221 9.2408211 9.2407379 9.2406676 9.2406072 9.2405544 9.2405073 9.2404638 9.2404226 9.2403827 9.2403432 9.2403035 9.2402636 9.2402238 9.240185 9.2401484 9.2401151 9.240086 9.2400617 9.2400421 9.2400267 9.2400148 9.2400051 9.2399965 9.2399877 9.2399775 9.2399647 9.2399483 9.2399274 9.2399011 9.2398691 9.239831 9.2397871 9.2397379 9.2396846 9.2396285 9.2395712 9.2395146 9.2394601 9.239409 9.2393625 9.2393209 9.2392844 9.239253 9.239226 9.2392032 9.2391837 9.2391669 9.2391523 9.2391393 9.2391276 9.2391168 9.2391064 9.2390965 9.2390867 9.2390772 9.2390678 9.2390588 9.2390501 9.2390421 9.2390348 9.2390283 9.2390228 9.2390183 9.2390148 9.2390121 9.2390103 9.2390089 9.239008 9.2390071 9.239006 9.2390045 9.2390024 9.2389995 9.2389956 9.2389908 9.2389849 9.238978 9.2389703 9.2389619 9.238953 9.2389438 9.2389346 9.2389256 9.2389169 9.2389087 9.2389011 9.2388943 9.2388882 9.2388828 9.2388781 9.238874 9.2388705 9.2388675 9.2388647 9.2388623 9.2388601 9.2388581 9.2388562 9.2388544 9.2388528 9.2388512 9.2388497 9.2388484 9.2388472 9.2388461 9.2388452 9.2388445 9.238844 9.2388436 9.2388434 9.2388433 9.2388432 9.2388432 9.2388431 9.2388429 9.2388427 9.2388422 9.2388416 9.2388408 9.2388398 9.2388385 9.2388371 9.2388355 9.2388337 9.2388319 9.2388299 9.238828 9.2388261 9.2388242 9.2388224 9.2388207 9.2388191 9.2388177 9.2388164 9.2388152 9.2388141 9.2388132 9.2388123 9.2388116 9.2388109 9.2388103 9.2388098 9.2388093 9.2388089 9.2388085 9.2388082 9.2388079 9.2388077 9.2388075 9.2388073 9.2388072 9.2388071 9.238807 9.238807 9.238807 9.238807 9.238807 9.2388069 9.2388069 9.2388068 9.2388067 9.2388066 9.2388063 9.2388061 9.2388058 9.2388054 9.238805 9.2388045 9.2388041 9.2388035 9.238803 9.2388025 9.2388019 9.2388014 9.2388009 9.2388004 9.2387999 9.2387995 9.2387991 9.2387987 9.2387983 9.238798 9.2387977 9.2387975 9.2387972 9.238797 9.2387968 9.2387967 9.2387965 9.2387964 9.2387963 9.2387962 9.2387961
GPVarianceControllerPAA 10 10 2 2 9.3978672 9.3973365 9.3959291 9.390897 9.3820123 9.3820631 9.3819253 9.3816877 9.3807134 9.3792224 9.3776893 9.3763254 9.3751977 9.3743718 9.3738832 9.3736715 9.3736123 9.3735914 9.373542 9.373461 9.3733381 9.3727837 9.3727596 9.3660475 9.3632757 9.3615071 9.357684 9.3572813 9.3319176 9.3140923 9.3124647 9.305673 9.2934648 9.2814444 9.2733035 9.2690441 9.2669001 9.2652909 9.2623783 9.2589618 9.258034 9.2557398 9.2461999 9.2443319 9.2373881 9.2358904 9.2353795 9.2336068 9.2321008 9.2313961 9.2311148 9.2305177 9.2290965 9.226846 9.2241952 9.2217515 9.2199344 9.2187714 9.2177188 9.2161233 9.2142299 9.2134303 9.1987869 9.1841077 9.1760673 9.1756116 9.1749518 9.1748334 9.1740477 9.173053 9.172249 9.1718501 9.1718138 9.1718128 9.1717445 9.1715204 9.171063 9.1703553 9.1703303 9.1674727 9.1639147 9.1625021 9.1618532 9.1607903 9.159862 9.1595167 9.1593834 9.1592756 9.1588336 9.1570572 9.1505254 9.1400926 9.136871 9.1365561 9.1351799 9.1351314 9.133059 9.1317033 9.1316712 9.1076222 9.1004386 9.0994985 9.0984404 9.0979056 9.0972794 9.0969114 9.0955407 9.0933268 9.0932536 9.0922565 9.0899238 9.0881106 9.0871547 9.0868602 9.0868632 9.0867401 9.08628 9.0858522 9.0858623 9.0853177 9.0845365 9.0843055 9.0839508 9.0838776 9.0828941 9.0790734 9.0752927 9.0735292 9.0731349 9.073113 9.0730004 9.072721 9.0724889 9.0723761 9.0723295 9.0723 9.0722766 9.0722513 9.0722396 9.0722389 9.0721108 9.0717589 9.0709688 9.0703552 9.0661216 9.0643025 9.0641583 9.0641071 9.0640514 9.0640485 9.0639889 9.06368 9.0629948 9.0619888 9.0608561 9.0597851 9.058878 9.0581688 9.0576644 9.0573553 9.057208 9.0571585 9.0571366 9.0571216 9.0571108 9.0571031 9.0570961 9.0570882 9.0570796 9.0570711 9.0570633 9.0570562 9.0570489 9.0570405 9.0570307 9.0570198 9.0570094 9.0570014 9.0569968 9.0569934 9.0569831 9.0569516 9.0568806 9.0567535 9.056562 9.0563089 9.0560089 9.0556824 9.0553462 9.055011 9.0546813 9.0543552 9.0540288 9.0536959 9.0533493 9.0529862 9.0526086 9.0522208 9.0518318 9.0514533 9.0510953 9.0507681 9.0504795 9.050232 9.0500247 9.0498543 9.0497159 9.049604 9.0495139 9.0494413 9.0493825 9.0493345 9.0492949 9.0492619 9.0492338 9.0492093 9.0491873 9.0491669 9.0491475 9.0491287 9.0491103 9.0490924 9.0490753 9.0490593 9.0490448 9.049032 9.0490213 9.0490125 9.0490056 9.0490004 9.0489962 9.0489926 9.048989 9.0489846 9.0489789 9.0489712 9.048961 9.0489477 9.0489308 9.0489103 9.048886 9.0488583 9.0488276 9.0487944 9.0487597 9.0487245 9.0486897 9.0486563 9.0486247 9.0485955 9.0485689 9.0485451 9.048524 9.0485057 9.0484899 9.0484765 9.0484649 9.0484551 9.0484466 9.0484392 9.0484326 9.0484268 9.0484214 9.0484164 9.0484118 9.0484076 9.0484037 9.0484002 9.0483971 9.0483944 9.0483921 9.0483903 9.048389 9.048388 9.0483874 9.0483871 9.0483868 9.0483866 9.0483863 9.0483858 9.0483848 9.0483834 9.0483814 9.0483787 9.0483754 9.0483714 9.0483668 9.0483617 9.0483561 9.0483501 9.0483439 9.0483375 9.0483312 9.0483251 9.0483192 9.0483136 9.0483083 9.0483035 9.0482991 9.0482951 9.0482916 9.0482884 9.0482857 9.0482832 9.0482811 9.0482793 9.0482776 9.0482762 9.0482749 9.0482738 9.0482729 9.048272 9.0482713 9.0482707 9.0482703 9.0482699 9.0482696 9.0482695 9.0482694 9.0482693 9.0482693 9.0482693 9.0482692 9.0482691 9.0482689 9.0482685 9.048268 9.0482674 9.0482666 9.0482656 9.0482645 9.0482632 9.0482617 9.0482601 9.0482584 9.0482566 9.0482548 9.048253 9.0482512 9.0482494 9.0482477 9.0482459 9.0482443 9.0482428 9.0482413 9.04824 9.0482387 9.0482375 9.0482365 9.0482355 9.0482346 9.0482338 9.0482331 9.0482325 9.048232 9.0482315 9.0482311 9.0482307 9.0482304 9.0482301 9.0482299 9.0482296 9.0482295 9.0482293 9.0482291 9.0482289 9.0482287 9.0482285 9.0482282 9.048228 9.0482276 9.0482273 9.0482269 9.0482264 9.048226 9.0482254 9.0482249 9.0482243 9.0482237 9.048223 9.0482224 9.0482217 9.0482211 9.0482205 9.0482198 9.0482192 9.0482187 9.0482181 9.0482176 9.0482171 9.0482167 9.0482163 9.0482159 9.0482155 9.0482152 9.0482149 9.0482147 9.0482144 9.0482142 9.048214 9.0482139
GPVarianceControllerPAA 10 20 2 2 9.2707781 9.2673515 9.2663541 9.2662332 9.2657716 9.2616945 9.261516 9.2602622 9.2582805 9.2567862 9.2557213 9.2548656 9.2541387 9.2535578 9.2531563 9.2529232 9.2528065 9.2527493 9.2527113 9.2526531 9.2524305 9.2519581 9.2517755 9.2429908 9.2425147 9.2405806 9.2391447 9.2340787 9.2174649 9.2085161 9.2080601 9.2066389 9.2023064 9.1965289 9.1911081 9.1872162 9.1844115 9.1819405 9.1801016 9.1791548 9.1787763 9.1752571 9.1681234 9.1648201 9.1580602 9.1566504 9.1557136 9.1522445 9.1501082 9.1493651 9.1488244 9.1477754 9.1463635 9.1449697 9.1435689 9.1420574 9.1408155 9.1402069 9.1398157 9.139187 9.138351 9.137261 9.1025095 9.0828407 9.0810869 9.0791153 9.0790246 9.0773857 9.0744726 9.0715978 9.0695406 9.0684403 9.0679086 9.0676234 9.06745 9.0673335 9.0672538 9.0672335 9.067228 9.067028 9.0652369 9.0589653 9.0560961 9.0554436 9.0544387 9.0534038 9.0518665 9.0501269 9.0487191 9.0479469 9.0461925 9.0394643 9.0309363 9.0297265 9.0278385 9.0252487 9.0249754 9.0226438 9.0219775 9.0214173 8.9741487 8.9627746 8.9613657 8.958914 8.957201 8.9540305 8.9508344 8.94906 8.9474797 8.9471605 8.9442006 8.9415342 8.940292 8.9398301 8.9397287 8.9394802 8.9390531 8.9387635 8.9386598 8.9384248 8.9366375 8.9354679 8.935347 8.9353451 8.9340623 8.9257192 8.9167349 8.9137817 8.9131147 8.9127613 8.9122944 8.9114188 8.9105222 8.909942 8.9096708 8.9095769 8.9095557 8.9095536 8.9095301 8.9094143 8.909116 8.9086888 8.9084846 8.9082497 8.9069722 8.9059847 8.9056271 8.9054577 8.9053525 8.9052884 8.9052548 8.9052379 8.9052227 8.9051995 8.9051659 8.9051253 8.9050829 8.9050427 8.9050063 8.904975 8.9049494 8.9049292 8.9049114 8.9048939 8.9048747 8.9048518 8.9048235 8.9047895 8.9047521 8.9047144 8.9046798 8.904651 8.9046296 8.9046153 8.9046062 8.9045995 8.9045922 8.9045796 8.9045549 8.9045101 8.9044399 8.9043416 8.9042148 8.9040639 8.9038995 8.9037355 8.9035821 8.9034469 8.9033352 8.9032483 8.9031849 8.9031415 8.9031132 8.9030934 8.9030746 8.9030494 8.9030121 8.902959 8.9028874 8.902799 8.9026967 8.9025843 8.9024677 8.9023522 8.9022403 8.9021324 8.9020283 8.9019306 8.901842 8.9017622 8.9016899 8.9016237 8.9015631 8.9015085 8.9014593 8.9014142 8.9013738 8.9013379 8.9013063 8.9012791 8.9012562 8.901237 8.9012211 8.9012077 8.9011965 8.9011874 8.90118 8.9011733 8.9011665 8.9011594 8.9011522 8.901145 8.9011382 8.901132 8.9011265 8.901122 8.9011185 8.901116 8.9011141 8.9011124 8.9011103 8.9011072 8.9011026 8.9010961 8.9010875 8.9010764 8.901063 8.9010473 8.9010292 8.9010095 8.9009889 8.9009673 8.9009456 8.9009234 8.9009 8.9008763 8.9008533 8.9008316 8.9008108 8.9007905 8.9007711 8.9007532 8.9007369 8.9007224 8.9007097 8.9006986 8.9006885 8.9006792 8.9006709 8.9006635 8.9006573 8.900652 8.9006474 8.9006433 8.9006396 8.9006363 8.900633 8.9006296 8.9006261 8.9006228 8.9006196 8.9006166 8.9006137 8.9006107 8.9006079 8.9006052 8.9006021 8.9005987 8.9005947 8.9005901 8.9005853 8.9005802 8.9005747 8.9005691 8.9005631 8.9005567 8.9005496 8.900542 8.900534 8.9005253 8.9005158 8.9005064 8.9004963 8.9004864 8.900477 8.9004679 8.9004589 8.9004501 8.9004416 8.9004326 8.9004221 8.9004101 8.9003966 8.9003831 8.9003706 8.9003579 8.9003431 8.9003246 8.9003001 8.9002683 8.9002238 8.9001546 8.9000483 8.8998638 8.8994988 8.8985484 8.8955159 8.9190066 8.9005637 8.9005634 8.900563 8.9005626 8.9005621 8.9005615 8.9005609 8.9005601 8.9005593 8.9005583 8.9005573 8.9005563 8.9005552 8.900554 8.9005527 8.9005514 8.9005501 8.9005488 8.9005475 8.9005463 8.9005453 8.9005444 8.9005435 8.9005428 8.9005421 8.9005414 8.9005409 8.9005404 8.9005399 8.9005394 8.900539 8.9005386 8.9005382 8.9005379 8.9005376 8.9005373 8.9005369 8.9005366 8.9005363 8.9005359 8.9005356 8.9005352 8.9005347 8.9005341 8.9005334 8.9005324 8.900531 8.900529 8.9005263 8.9005221 8.9005134 8.9004897 8.9003731 8.9005311 8.9005307 8.9005304 8.9005299 8.9005295 8.900529 8.9005284 8.9005277 8.9005269 8.900526 8.9005246 8.9005223 8.9005156 8.9005237 8.900523 8.9005224 8.9005217 8.9005211 8.9005205 8.9005198
GPInformationControllerFixedEndTimeREC 10 5 2 2 9.5339694 9.5330508 9.530767 9.5289173 9.5245998 9.5240192 9.5222534 9.517293 9.5076957 9.4848328 9.4652832 9.4611017 9.4584161 9.453945 9.4521426 9.4521107 9.429805 9.4280305 9.3991205 9.3931223 9.3915017 9.3885416 9.3884345 9.3863216 9.3859098 9.3799963 9.3754162 9.3707328 9.368592 9.368255 9.3596839 9.3499966 9.3383319 9.3335885 9.3313823 9.3295654 9.3277206 9.3263472 9.3121659 9.2946301 9.2844885 9.2807775 9.2790755 9.2775785 9.2773697 9.2763701 9.2763278 9.2735845 9.2714254 9.2681698 9.2638816 9.2624215 9.2620787 9.2592627 9.2579491 9.2566776 9.2566153 9.2563258 9.2560104 9.2559353 9.255757 9.2551849 9.254267 9.2525686 9.2493048 9.2479972 9.2472286 9.2471964 9.2470539 9.2449048 9.244832 9.2446539 9.244039 9.2412615 9.2403407 9.2399659 9.2351054 9.2331408 9.2304216 9.2276249 9.2251117 9.2212031 9.2188623 9.2184999 9.2180988 9.2176581 9.217366 9.2169182 9.2168678 9.2165028 9.2163487 9.2154416 9.2102045 9.2033141 9.2015088 9.201376 9.1995679 9.1965903 9.1961252 9.1959427 9.1959498 9.1887576 9.1720343 9.1718217 9.1234114 9.105994 9.074837 9.0639647 9.0517382 9.0367101 9.018247 8.9889375 8.9802926 8.882039 8.8551183 8.7653844 8.6843064 8.6233245 8.5740107 8.5335946 8.5059572 8.4632043 8.429627 8.4036841 8.3171635 8.2453497 8.1187534 8.0391137 7.9952673 7.9836383 7.9438248 7.9329853 7.9219762 7.9217413 7.8891637 7.8601414 7.7929126 7.7559356 7.6595849 7.5829322 7.4782613 7.4080276 7.3367875 7.2986814 7.2325801 7.194008 7.1634112 7.1107939 7.0742295 7.0297512 6.9497624 6.8321891 6.751774 6.7174252 6.7123992 6.6701782 6.675052 6.6730806 6.663274 6.6620024 6.645747 6.6062031 6.5575788 6.4890048 6.3861448 6.2726345 6.1989565 6.1483803 6.1134809 6.0925119 6.0723148 6.05266 6.0427028 5.9912225 5.937017 5.851403 5.8091383 5.7622202 5.7461251 5.7407699 5.7296205 5.7200815 5.7196176 5.7173292 5.6978388 5.673667 5.6125915 5.5367109 5.4022336 5.2685685 5.1622946 5.0934965 5.0504626 5.0112357 4.9888412 4.9705174 4.9327624 4.8997503 4.8185046 4.7282178 4.6678948 4.6119858 4.6021407 4.5999427 4.5987494 4.5880586 4.587379 4.5875257 4.5846579 4.572031 4.5373803 4.4716981 4.3635602 4.2124929 4.1026286 4.05975 4.0357191 4.0229698 4.0139406 4.0060789 3.9974682 3.9598917 3.9026162 3.8469438 3.8169186 3.8005358 3.7990891 3.7866953 3.7851838 3.7841731 3.7850783 3.7840205 3.7795294 3.7608841 3.7085837 3.6076348 3.4352034 3.2835138 3.204296 3.1724351 3.1554377 3.1468954 3.1421653 3.1334439 3.1178728 3.0756298 2.997851 2.9510227 2.9084952 2.9057309 2.899242 2.8991892 2.8968143 2.8973411 2.8976019 2.8979852 2.8963405 2.8846943 2.8466515 2.7686127 2.6396959 2.5176234 2.4770406 2.4689631 2.4652692 2.4616467 2.45977 2.4602288 2.4561711 2.4408496 2.432913 2.4013086 2.3901258 2.3860241 2.386335 2.3848086 2.385566 2.3844912 2.3849541 2.3839373 2.3809213 2.3641018 2.3068268 2.1811698 2.0071177 1.9119498 1.8928095 1.8880346 1.8855612 1.8848866 1.8838383 1.8807089 1.8793447 1.8526061 1.7950124 1.7704925 1.7606393 1.7614153 1.7573921 1.7584842 1.7578236 1.7578774 1.7576207 1.7578339 1.7558396 1.7396489 1.6932571 1.6023326 1.493503 1.4456007 1.4395209 1.4377586 1.438061 1.4379751 1.4379177 1.4365245 1.4355855 1.4291231 1.4215985 1.4163412 1.4157836 1.4160218 1.4155295 1.4136647 1.4133577 1.412279 1.4120212 1.4122001 1.4121516 1.4121669 1.4121525 1.4121714 1.411456 1.4113169 1.4112465 1.4108791 1.4111064 1.4104858 1.4104175 1.4104431 1.4104304 1.4104306 1.4104206 1.4104199 1.4103867 1.4103669 1.4101791 1.4101088 1.4089051 1.4083855 1.4083441 1.4083394 1.4083379 1.4083191 1.4082901 1.4083007 1.4082745 1.4082593 1.4082563 1.4082884 1.4083358 1.4083552 1.4083593 1.4083566 1.408361 1.4083579 1.4083407 1.4083393 1.4082865 1.4081887 1.4081677 1.4081524 1.408128 1.40815 1.4081511 1.4081239 1.4080739 1.4080698 1.4079966 1.4078283 1.4077653 1.4077655 1.407794 1.4078309 1.4078473 1.4078467 1.4078316 1.4078154 1.4078114 1.4078075 1.4077943 1.4077833 1.407784 1.4077936 1.4078067 1.4078184 1.4078253 1.4078277 1.4078268 1.4078209 1.4078102
GPInformationControllerFixedEndTimeREC 10 10 2 2 9.3978672 9.3973365 9.3959291 9.3943011 9.3891274 9.3885711 9.3869417 9.3817408 9.3796392 9.3620531 9.3575741 9.34123 9.3388377 9.3348748 9.3338263 9.3236263 9.3146998 9.3143645 9.276641 9.27329 9.271954 9.2698371 9.2693786 9.2674378 9.2619001 9.2545324 9.2516371 9.2514811 9.2514314 9.2298577 9.2141142 9.2056687 9.1978706 9.1949551 9.1939458 9.1923299 9.1882916 9.1816657 9.1726081 9.1654886 9.1633668 9.1619307 9.15567 9.1469298 9.1439602 9.1434715 9.1433827 9.1420335 9.1414701 9.1384035 9.1351384 9.1350135 9.1324679 9.126756 9.1232792 9.113761 9.1132685 9.1103068 9.108634 9.108305 9.1073549 9.1072059 9.1059907 9.1052959 9.1051669 9.1048765 9.1045491 9.1027211 9.100668 9.0995221 9.0992365 9.0990714 9.0987012 9.0980515 9.0980537 9.0977869 9.0949783 9.0867643 9.0736734 9.067628 9.066961 9.0664612 9.0658365 9.0652968 9.0643788 9.0631788 9.0623408 9.061957 9.0618983 9.061886 9.0618831 9.0618173 9.0615369 9.061443 9.0614124 9.0612597 9.0611884 9.0611465 9.0611347 9.0609939 9.0608211 9.0607306 9.0606915 9.0606488 9.0605431 9.0604639 9.0604325 9.0603536 9.0601939 9.0600746 9.0595477 9.0584921 9.0573917 9.0563254 9.0555632 9.0553109 9.0549512 9.0520525 9.0486352 9.0447587 9.0416415 9.0394734 9.036945 9.0355513 9.0352761 9.0350377 9.0345312 9.0342477 9.0340278 9.0337761 9.0336989 9.0335338 9.0332701 9.0329869 9.03224 9.0312979 9.0302875 9.0276151 9.0224891 9.0197179 9.0193359 9.0193473 9.0193537 9.0192545 9.0190273 9.0182983 9.0157307 9.0131696 9.0120738 9.0112799 9.0100451 9.0088637 9.0083383 9.008253 9.0081958 9.008153 9.0079327 9.0070605 9.0070101 9.0023636 8.9900618 8.9834733 8.9812545 8.9807847 8.9806998 8.9804281 8.9799108 8.979359 8.9790064 8.9789062 8.978906 8.9788148 8.9785092 8.9780042 8.977428 8.976907 8.9764807 8.9761428 8.9758981 8.9757549 8.9756931 8.9756754 8.9756742 8.9756728 8.975662 8.9756448 8.9756246 8.9755764 8.9754416 8.975172 8.9747861 8.9743793 8.974075 8.9739422 8.9739304 8.9738873 8.9736901 8.973386 8.9731459 8.9730622 8.9730661 8.9730404 8.9729412 8.9728035 8.9726824 8.9726079 8.9725786 8.9725732 8.9725656 8.9725344 8.9724686 8.9723697 8.9722512 8.9721332 8.9720359 8.9719718 8.9719415 8.9719347 8.9719352 8.9719273 8.971901 8.9718531 8.9717868 8.9717084 8.9716257 8.9715457 8.9714732 8.971411 8.9713596 8.9713184 8.9712863 8.9712622 8.9712452 8.9712345 8.9712294 8.9712283 8.9712282 8.9712255 8.9712158 8.9711958 8.9711641 8.9711221 8.9710737 8.9710236 8.9709766 8.9709356 8.9709019 8.970875 8.9708535 8.9708357 8.9708199 8.9708046 8.9707886 8.970771 8.9707514 8.9707296 8.9707063 8.9706825 8.9706593 8.9706383 8.9706205 8.9706066 8.9705966 8.9705901 8.9705865 8.9705849 8.9705844 8.9705844 8.9705843 8.9705838 8.970583 8.9705819 8.9705806 8.9705792 8.970578 8.9705771 8.9705765 8.9705762 8.9705762 8.9705762 8.970576 8.9705753 8.970574 8.9705718 8.9705686 8.9705644 8.9705594 8.9705536 8.9705473 8.9705408 8.9705341 8.9705275 8.9705211 8.9705147 8.9705086 8.9705025 8.9704966 8.9704907 8.9704849 8.9704792 8.9704737 8.9704684 8.9704635 8.970459 8.970455 8.9704517 8.9704489 8.9704466 8.970445 8.9704437 8.9704429 8.9704424 8.9704421 8.9704419 8.9704419 8.9704418 8.9704418 8.9704418 8.9704418 8.9704418 8.9704418 8.9704418 8.9704417 8.9704417 8.9704415 8.9704413 8.9704409 8.9704404 8.9704398 8.9704389 8.9704379 8.9704367 8.9704354 8.9704339 8.9704323 8.9704306 8.9704288 8.970427 8.9704251 8.9704232 8.9704214 8.9704195 8.9704177 8.9704159 8.9704142 8.9704126 8.970411 8.9704096 8.9704084 8.9704072 8.9704062 8.9704054 8.9704046 8.970404 8.9704035 8.9704031 8.9704028 8.9704025 8.9704023 8.9704021 8.970402 8.9704018 8.9704017 8.9704016 8.9704015 8.9704014 8.9704013 8.9704011 8.970401 8.9704008 8.9704006 8.9704003 8.9704 8.9703997 8.9703993 8.9703989 8.9703984 8.9703979 8.9703974 8.9703968 8.9703961 8.9703955 8.9703948 8.9703942 8.9703935 8.9703928 8.9703921 8.9703915 8.9703908 8.9703902 8.9703896 8.970389 8.9703885 8.970388 8.9703875 8.9703871 8.9703868 8.9703864 8.9703861 8.9703858 8.9703856
GPInformationControllerFixedEndTimeREC 10 20 2 2 9.2707781 9.2673515 9.2663541 9.2658768 9.2607458 9.2600992 9.2591519 9.2566027 9.2503347 9.2428788 9.2399088 9.2399309 9.1985099 9.1974521 9.1951875 9.1945387 9.1889503 9.1849767 9.156126 9.1530109 9.1509504 9.148869 9.1469531 9.144268 9.1439048 9.1374852 9.1317353 9.1284417 9.1282933 9.1197781 9.1005423 9.0959822 9.0950113 9.0942088 9.074812 9.071965 9.0721501 9.0650616 9.0598085 9.0556452 9.0514152 9.0474922 9.0450454 9.0441752 9.0439264 9.0345256 9.0089123 9.006928 9.0059624 9.0056944 9.0042082 9.004132 9.0034328 9.0025388 8.9974012 8.991603 8.9865149 8.985928 8.9750484 8.9741264 8.9665675 8.9664292 8.965004 8.959096 8.9553267 8.9533328 8.9493203 8.9406983 8.9407044 8.9399631 8.9389094 8.9386515 8.9381432 8.9372546 8.9358117 8.9352235 8.9339156 8.9327048 8.9326399 8.9307093 8.9304595 8.9272436 8.9208733 8.9192466 8.9191969 8.918571 8.9115203 8.9019697 8.8954034 8.894837 8.892059 8.8904919 8.8898894 8.8895109 8.889433 8.8891752 8.888879 8.8869453 8.8754377 8.8670029 8.864406 8.8639278 8.8637714 8.863723 8.8636956 8.8636946 8.8636598 8.8632387 8.8630907 8.8630468 8.8628176 8.8626905 8.8625855 8.8624564 8.8623868 8.862369 8.8620504 8.8617769 8.8615886 8.8590061 8.8577078 8.8566543 8.8545219 8.8541003 8.854102 8.8540611 8.8540275 8.8538954 8.8505329 8.8502719 8.8270587 8.8144318 8.802872 8.793971 8.7848421 8.7741909 8.7602831 8.7328342 8.6962471 8.6547026 8.6040538 8.5277216 8.4606507 8.4254526 8.378976 8.3507878 8.3118811 8.2809334 8.2625479 8.2256742 8.1772942 8.0940569 7.989681 7.914133 7.8634408 7.8554595 7.8115724 7.7968152 7.7851072 7.7855907 7.7518187 7.7166581 7.6646123 7.5777641 7.5221488 7.4126103 7.3357742 7.25809 7.2023565 7.1442701 7.1164619 7.0658279 7.0438736 7.0159679 6.9759732 6.9129214 6.7842274 6.6737044 6.6108839 6.5945445 6.5851861 6.5566038 6.5568969 6.550891 6.5365844 6.5217059 6.5009519 6.4619495 6.4132292 6.3390444 6.233301 6.1624546 6.1149347 6.0744137 6.04343 6.0142611 6.0021526 5.983043 5.9678992 5.9021021 5.841125 5.7743615 5.7306328 5.71798 5.7095912 5.6904588 5.688747 5.6786006 5.6718436 5.6606346 5.6482634 5.5805643 5.5296543 5.4204895 5.3010261 5.1911349 5.1323493 5.0873188 5.0651536 5.0409483 5.0294145 5.0122717 4.9817617 4.9267338 4.8316441 4.762019 4.7461331 4.7364373 4.7112599 4.7022587 4.7013297 4.696149 4.6923458 4.6891559 4.6785805 4.6446382 4.5834538 4.4810453 4.3406589 4.2467468 4.203378 4.1765582 4.1583813 4.1491464 4.1421845 4.1308138 4.0990705 4.0441748 3.9852877 3.9468241 3.9307031 3.9266979 3.9166568 3.9163395 3.9150665 3.9151906 3.916299 3.9104999 3.8835646 3.826612 3.7353429 3.5853698 3.4455566 3.3864308 3.362579 3.3519201 3.343388 3.3370161 3.3306017 3.3069447 3.2561211 3.1659606 3.1340536 3.1188652 3.1107576 3.1072125 3.1027243 3.1022067 3.1021452 3.1003751 3.1005233 3.090376 3.0586383 2.9801665 2.8492245 2.7159124 2.6590972 2.6461109 2.6380218 2.6350581 2.6353744 2.6322964 2.6295336 2.6162314 2.5756599 2.5282737 2.4891267 2.4898825 2.4919138 2.4903642 2.4918753 2.492185 2.4918826 2.492877 2.4898133 2.4737896 2.4167231 2.3079589 2.1406133 2.020895 1.9989936 1.9946133 1.9911731 1.9896924 1.9870848 1.9851105 1.9801081 1.9338316 1.8643139 1.8458583 1.8452718 1.8391572 1.8386946 1.8376703 1.8381467 1.8378777 1.8372808 1.8380535 1.8336675 1.8097893 1.7346227 1.6067195 1.4876836 1.4558316 1.4541362 1.4530386 1.4530154 1.4522603 1.4513052 1.4512739 1.4423544 1.4239204 1.3692469 1.3581459 1.3612259 1.3571935 1.3573936 1.35773 1.3579924 1.3574821 1.3582246 1.3565362 1.3473024 1.3004638 1.2062886 1.0751187 1.0124937 1.0102941 1.0118444 1.0091359 1.0096385 1.0087305 1.0089191 1.0064447 0.99199716 0.95165373 0.93327911 0.9331146 0.93283537 0.93190594 0.93188417 0.93158385 0.93101656 0.93122854 0.93177488 0.92981757 0.91310142 0.86740369 0.77908984 0.70630893 0.69243474 0.69161037 0.69167572 0.69190922 0.69267023 0.69182804 0.69516066 0.69554343 0.691463 0.68888489 0.68856263 0.68838809 0.68823467 0.68837161 0.68837147 0.68822646 0.688429 0.68855807 0.68855887 0.68856741 0.6884504
GPInformationControllerFixedEndTimePAA 10 5 2 2 9.5339694 9.5330508 9.530767 9.5289173 9.5245998 9.5240192 9.5222534 9.517293 9.5076615 9.4890265 9.4666677 9.4651838 9.4609885 9.4558645 9.4543674 9.4541668 9.4536547 9.4530253 9.4520382 9.4323097 9.4270243 9.4161704 9.4114013 9.4098928 9.4096814 9.4074562 9.4054543 9.4052918 9.4051418 9.4049891 9.4031458 9.4007381 9.4006806 9.3983223 9.3957163 9.3935847 9.3902071 9.3897402 9.387135 9.3837858 9.3789923 9.3683022 9.3644317 9.3641487 9.3636155 9.3628473 9.3626758 9.3625232 9.3624532 9.361238 9.345965 9.3452996 9.3407555 9.340171 9.3392106 9.338259 9.3378479 9.3377783 9.3374781 9.3373358 9.33695 9.335955 9.3354128 9.3216261 9.3052062 9.2971456 9.2920676 9.2895832 9.2876105 9.2864472 9.2861168 9.2860028 9.2858209 9.2855492 9.2851796 9.2848979 9.2848302 9.2847669 9.2846677 9.2841519 9.2828881 9.2826321 9.2817776 9.2731674 9.2643808 9.2611305 9.2598313 9.2588965 9.257301 9.2532924 9.246932 9.2402564 9.2357985 9.2345332 9.2343753 9.2340675 9.234005 9.2339487 9.2339051 9.2338598 9.2338631 9.2336831 9.233632 9.2335579 9.2325026 9.2315583 9.2309686 9.2264932 9.2205909 9.2171517 9.2169465 9.2167107 9.2161883 9.2155051 9.2142705 9.2125236 9.2107246 9.20932 9.2086995 9.2085176 9.2083468 9.2082464 9.2082307 9.2081897 9.208117 9.2080574 9.2080463 9.2079877 9.2077239 9.2072341 9.2067141 9.2062286 9.2057448 9.2052927 9.2049044 9.2046037 9.2044193 9.2043334 9.2042592 9.204139 9.204011 9.203932 9.2039029 9.2038954 9.2038812 9.2038465 9.2038104 9.2037987 9.2037317 9.2033829 9.202631 9.2017128 9.2009704 9.2005382 9.2003567 9.2003034 9.200282 9.2002462 9.2001861 9.200113 9.2000476 9.2000077 9.1999954 9.1999904 9.199955 9.1998639 9.1997303 9.1995601 9.199278 9.1987105 9.1976375 9.1959373 9.1937685 9.1915517 9.1896998 9.1883853 9.18753 9.1869332 9.1864104 9.1858723 9.1853239 9.1848152 9.1843918 9.1840718 9.183847 9.1836939 9.1835847 9.1834954 9.1834072 9.1833041 9.1831687 9.1829806 9.1827188 9.1823697 9.1819344 9.1814315 9.1808942 9.180363 9.1798761 9.1794624 9.1791358 9.1788945 9.1787245 9.1786047 9.1785135 9.1784331 9.1783509 9.1782596 9.1781554 9.1780359 9.1778993 9.1777425 9.1775617 9.1773525 9.1771114 9.1768372 9.176533 9.1762069 9.1758721 9.1755441 9.1752389 9.1749692 9.1747426 9.1745611 9.1744219 9.174319 9.1742451 9.1741933 9.1741572 9.1741322 9.1741144 9.1741013 9.1740906 9.1740803 9.1740685 9.1740531 9.1740322 9.1740039 9.1739669 9.1739209 9.1738664 9.1738053 9.1737401 9.1736741 9.1736108 9.1735533 9.1735039 9.1734641 9.1734342 9.1734135 9.1734006 9.1733936 9.1733903 9.1733884 9.1733859 9.1733809 9.1733719 9.173358 9.1733384 9.1733131 9.1732824 9.1732471 9.1732082 9.1731672 9.1731254 9.1730845 9.1730457 9.1730102 9.1729785 9.1729513 9.1729285 9.1729101 9.1728958 9.172885 9.1728772 9.1728718 9.1728681 9.1728656 9.1728635 9.1728615 9.172859 9.1728556 9.1728511 9.1728453 9.1728384 9.1728303 9.1728215 9.1728122 9.1728029 9.1727939 9.1727858 9.1727787 9.1727728 9.1727683 9.1727652 9.1727632 9.1727621 9.1727617 9.1727616 9.1727615 9.172761 9.1727599 9.172758 9.1727551 9.1727513 9.1727465 9.1727409 9.1727346 9.1727278 9.1727208 9.1727136 9.1727067 9.1727002 9.1726942 9.1726888 9.1726841 9.1726802 9.1726771 9.1726746 9.1726727 9.1726714 9.1726704 9.1726697 9.1726692 9.1726687 9.1726682 9.1726676 9.1726669 9.172666 9.172665 9.1726638 9.1726626 9.1726613 9.17266 9.1726588 9.1726578 9.1726569 9.1726561 9.1726556 9.1726552 9.172655 9.1726549 9.1726549 9.1726549 9.1726549 9.1726548 9.1726545 9.1726541 9.1726535 9.1726527 9.1726518 9.1726506 9.1726494 9.172648 9.1726466 9.1726451 9.1726437 9.1726423 9.1726411 9.1726399 9.1726388 9.1726379 9.1726372 9.1726365 9.172636 9.1726357 9.1726354 9.1726351 9.1726349 9.1726348 9.1726347 9.1726345 9.1726344 9.1726343 9.1726341 9.1726339 9.1726338 9.1726336 9.1726335 9.1726333 9.1726332 9.1726331 9.172633 9.172633 9.1726329 9.1726329 9.1726329 9.1726329 9.1726329 9.1726328 9.1726328 9.1726327 9.1726325 9.1726324 9.1726321 9.1726319 9.1726316 9.1726313 9.1726309 9.1726306 9.1726302
GPInformationControllerFixedEndTimePAA 10 10 2 2 9.3978672 9.3973365 9.3959291 9.3943011 9.3891274 9.3885711 9.3869417 9.3817408 9.3716869 9.362375 9.3538807 9.3476417 9.3425989 9.3362929 9.3352715 9.3349869 9.3333184 9.3309826 9.3275608 9.3125119 9.3098784 9.2855691 9.283208 9.2827946 9.2828056 9.2825892 9.2794577 9.2792734 9.2790752 9.2790391 9.2788513 9.2759568 9.2756235 9.2729504 9.2705904 9.2700173 9.2683771 9.2681597 9.2658493 9.2629895 9.2528403 9.2365164 9.2302771 9.2297614 9.2292176 9.2283597 9.2269081 9.2266234 9.2265424 9.2265347 9.220117 9.2026104 9.2012593 9.1996684 9.1996678 9.1955283 9.1938773 9.1933049 9.1930487 9.1919741 9.1910335 9.1905127 9.1899797 9.1658694 9.1508769 9.1503037 9.1492342 9.1474808 9.1427492 9.1342835 9.1252985 9.1200043 9.1183013 9.1168492 9.1119477 9.1096705 9.1096519 9.1063749 9.105188 9.1032366 9.0992329 9.0960688 9.0930336 9.0919725 9.0917822 9.0856528 9.0808327 9.0658021 9.062813 9.0619892 9.061995 9.05716 9.0544429 9.0533694 9.053255 9.0528058 9.0527384 9.0526898 9.05248 9.0513791 9.0506962 9.0421438 9.040818 9.0407935 9.0406614 9.0394463 9.0298169 9.0152013 9.0132305 9.0127295 9.012381 9.0091867 9.0069372 9.0062357 9.0061897 9.0061888 9.0061353 9.0057413 9.0052892 9.0050718 9.0047545 9.0041848 9.0041638 9.0033919 9.0033296 9.0010213 8.9970806 8.9952542 8.9951018 8.994634 8.9939416 8.9934052 8.9930987 8.9929569 8.992892 8.9928921 8.992884 8.9928208 8.9926958 8.9925393 8.9924479 8.9924388 8.9922034 8.9919753 8.991773 8.9914274 8.9912071 8.9911053 8.9907385 8.990151 8.9895832 8.989206 8.9890441 8.9890061 8.9889995 8.9889761 8.9889151 8.9888361 8.9888025 8.9887983 8.9886522 8.9881303 8.982981 8.9761986 8.9718204 8.9702459 8.969937 8.9699256 8.9699254 8.9699013 8.9698557 8.9697941 8.9697265 8.969664 8.9696158 8.9695873 8.9695769 8.9695769 8.9695786 8.9695758 8.9695611 8.9695331 8.9695102 8.9695026 8.9694923 8.9694648 8.9694244 8.9693813 8.9693428 8.9693138 8.9692926 8.9692715 8.969242 8.9691985 8.9691385 8.9690624 8.968973 8.9688762 8.9687788 8.9686852 8.9685953 8.9685064 8.9684166 8.9683259 8.9682368 8.9681532 8.9680779 8.9680111 8.9679491 8.9678856 8.9678131 8.9677254 8.9676195 8.9674982 8.9673696 8.9672445 8.9671312 8.9670313 8.9669398 8.9668475 8.9667452 8.9666278 8.9664964 8.9663577 8.9662219 8.9660986 8.9659942 8.9659111 8.9658484 8.9658033 8.9657724 8.9657522 8.9657396 8.9657316 8.9657252 8.9657179 8.9657071 8.9656906 8.9656661 8.9656318 8.9655859 8.9655274 8.9654561 8.9653727 8.9652792 8.9651784 8.9650735 8.9649679 8.9648648 8.9647665 8.9646749 8.964591 8.9645154 8.9644486 8.9643905 8.9643412 8.9643008 8.9642689 8.9642453 8.9642291 8.9642193 8.9642145 8.9642129 8.9642129 8.9642127 8.9642111 8.9642072 8.9642006 8.9641914 8.9641801 8.9641673 8.9641538 8.9641403 8.9641273 8.9641155 8.9641051 8.9640964 8.9640895 8.9640843 8.9640807 8.9640786 8.9640775 8.9640771 8.9640769 8.9640767 8.964076 8.9640744 8.9640718 8.964068 8.9640629 8.9640566 8.9640492 8.9640408 8.9640317 8.9640221 8.9640123 8.9640026 8.9639931 8.9639843 8.9639762 8.9639691 8.9639631 8.9639583 8.9639545 8.9639519 8.9639501 8.9639491 8.9639486 8.9639485 8.9639484 8.9639484 8.9639481 8.9639475 8.9639466 8.9639455 8.963944 8.9639424 8.9639406 8.9639388 8.9639371 8.9639355 8.9639341 8.9639329 8.963932 8.9639314 8.9639309 8.9639307 8.9639306 8.9639306 8.9639305 8.9639304 8.9639302 8.9639299 8.9639293 8.9639286 8.9639276 8.9639264 8.963925 8.9639235 8.9639218 8.9639201 8.9639184 8.9639167 8.9639152 8.9639137 8.9639124 8.9639113 8.9639104 8.9639097 8.9639092 8.9639088 8.9639085 8.9639084 8.9639083 8.9639083 8.9639083 8.9639082 8.9639082 8.9639081 8.9639079 8.9639078 8.9639076 8.9639074 8.9639071 8.9639069 8.9639067 8.9639065 8.9639064 8.9639063 8.9639062 8.9639061 8.9639061 8.9639061 8.9639061 8.963906 8.963906 8.9639059 8.9639058 8.9639057 8.9639055 8.9639053 8.963905 8.9639047 8.9639044 8.963904 8.9639037 8.9639033 8.963903 8.9639026 8.9639023 8.963902 8.9639018 8.9639016 8.9639014 8.9639013 8.9639012 8.9639011 8.963901 8.963901 8.963901 8.9639009
GPInformationControllerFixedEndTimePAA 10 20 2 2 9.2707781 9.2673515 9.2663541 9.2658768 9.2607458 9.2600992 9.2591519 9.2566027 9.2503347 9.2428788 9.234879 9.2295917 9.2222289 9.2195847 9.2166323 9.2165075 9.2151648 9.2103406 9.2015791 9.19458 9.1930869 9.1778346 9.175726 9.1737245 9.1735608 9.1700268 9.1641981 9.1596584 9.156554 9.1547625 9.1511005 9.1503172 9.1447513 9.1388325 9.1340528 9.1301234 9.1149711 9.1137048 9.1126066 9.106143 9.1055749 9.1041819 9.1009994 9.0945769 9.0913593 9.0903714 9.0890591 9.0863246 9.0844331 9.0837869 9.0833521 9.0832248 9.0575478 9.0526362 9.0513146 9.0359698 9.0337426 9.0329868 9.032713 9.0320518 9.0299943 9.0245573 9.0172527 9.0042193 8.9736414 8.9478214 8.9181862 8.8740793 8.8186089 8.7919853 8.7725431 8.7390101 8.7312729 8.7051217 8.6814486 8.671654 8.6239686 8.6176968 8.6040906 8.585788 8.5716219 8.5592607 8.4729508 8.4515772 8.4206444 8.4063819 8.3929072 8.3772817 8.3590154 8.3292357 8.3352975 8.2608712 8.2281175 8.1889839 8.0953124 8.0943165 8.0921601 8.0855441 8.0800614 8.0800043 8.0780908 8.0780558 8.0683968 8.0114522 7.9556174 7.9298862 7.9065714 7.8986502 7.8940137 7.8888564 7.8805109 7.858574 7.8249939 7.778013 7.7771542 7.6165013 7.5672611 7.5230758 7.4897129 7.4720838 7.4563818 7.4537384 7.4439084 7.4209861 7.4094448 7.3620582 7.2905005 7.2396248 7.2194528 7.2173259 7.2150458 7.2103182 7.2010477 7.1887362 7.1804514 7.1639061 7.0879793 7.0763503 6.9253395 6.8382722 6.7935823 6.7499839 6.7141284 6.6802877 6.6451419 6.6241353 6.5817197 6.5507341 6.4587814 6.3745434 6.3068866 6.2843231 6.282113 6.2816422 6.2817343 6.2799139 6.2836088 6.279511 6.2824834 6.239132 6.1540847 6.1172207 6.0672725 5.9673107 5.9533707 5.9249766 5.9109491 5.8989626 5.8851948 5.8692234 5.8481291 5.7791151 5.6851302 5.6148366 5.5961292 5.5979869 5.5961469 5.5950569 5.5928451 5.5883527 5.5931037 5.585077 5.5645149 5.4641367 5.3556636 5.1435041 5.0027017 4.9156065 4.8632882 4.8270792 4.7999806 4.7696322 4.720423 4.6468936 4.5724127 4.4964417 4.3632754 4.3599384 4.3088565 4.3156017 4.3105368 4.3096874 4.3092859 4.3124331 4.3115763 4.3140951 4.3014785 4.2584314 4.11369 4.0288929 3.8980728 3.8013481 3.7749355 3.7526189 3.7426357 3.7338345 3.7229164 3.704977 3.6836824 3.5959931 3.5348023 3.5033236 3.4338928 3.4301815 3.4332081 3.4307638 3.4298179 3.4298153 3.4283243 3.4312268 3.4323072 3.425161 3.3783905 3.3123732 3.1966034 3.1106199 3.0819735 3.0750913 3.0693837 3.0655979 3.0383576 3.0364297 2.9579182 2.9469335 2.9377552 2.9420994 2.9391377 2.9388922 2.9360339 2.9365997 2.9379971 2.9375031 2.9146132 2.9125769 2.9129394 2.9121401 2.9119352 2.9118982 2.9118916 2.9118563 2.9118669 2.9110307 2.9086153 2.9062182 2.9051127 2.8905666 2.8859853 2.8860875 2.8860933 2.8860545 2.8856514 2.8857006 2.8854444 2.8852334 2.8849508 2.8849519 2.8848342 2.8847946 2.8848061 2.8847847 2.8847561 2.8847202 2.8848845 2.8848962 2.8848786 2.8845989 2.8845165 2.8845169 2.8840789 2.8827567 2.882227 2.8821255 2.8818078 2.8816272 2.8815908 2.881456 2.8807475 2.8764192 2.8737704 2.8737521 2.8711408 2.8711365 2.8720667 2.8717504 2.871719 2.8714561 2.8713071 2.8710462 2.8701921 2.8694411 2.8688397 2.8684173 2.8682988 2.868216 2.8680803 2.8680181 2.8678041 2.8677405 2.8670856 2.866838 2.8667438 2.8670749 2.8663995 2.8650236 2.8649762 2.8648133 2.864784 2.864614 2.8641914 2.8641509 2.8638875 2.8624648 2.8599803 2.8575328 2.8561852 2.8561003 2.8548689 2.8526786 2.8522657 2.8522518 2.8520712 2.8519126 2.8518279 2.85184 2.8519196 2.8519794 2.8520066 2.8520113 2.8519765 2.8519189 2.8518907 2.8518968 2.8518821 2.8518339 2.8517946 2.8517727 2.8517366 2.8516615 2.8515501 2.8514334 2.8513549 2.8513136 2.8512886 2.8512732 2.8512641 2.8512567 2.8512494 2.8512456 2.8512472 2.8512497 2.8512508 2.8512721 2.851374 2.8516051 2.8519054 2.8521552 2.8522975 2.8523366 2.8522914 2.8521785 2.8520129 2.8518157 2.8516196 2.8514625 2.8513675 2.8513293 2.8513233 2.8513249 2.8513219 2.8513139 2.8513065 2.8513043 2.8513083 2.8513162 2.8513244 2.8513299 2.8513313 2.8513277 2.8513179 2.8512993 2.8512689
GPInformationControllerFreeEndTimeREC 10 5 2 2 9.5339694 9.5330508 9.530767 9.5289173 9.5245998 9.5240192 9.5224711 9.5169674 9.5072466 9.4986266 9.4935504 9.4911934 9.4680662 9.4635991 9.4366075 9.4296056 9.4253229 9.4086554 9.3971664 9.3956853 9.3911367 9.3909991 9.388872 9.3888658 9.3888682 9.3884851 9.3883228 9.3773886 9.3762771 9.3637599 9.3569232 9.353032 9.3378048 9.3320107 9.3253626 9.3219998 9.3215047 9.320858 9.3205748 9.3205648 9.3186566 9.3178262 9.3068627 9.3025011 9.2933193 9.2842253 9.2692349 9.2437455 9.2141743 9.2138865 9.1429476 9.1173878 9.0721768 9.0721486 9.0695847 9.0695525 9.0695198 9.0656004 9.063624 9.061525 9.0589275 9.0574872 9.0569575 9.0558992 9.0543966 9.0343782 9.0316609 9.0217073 9.0179409 8.9901562 8.9717428 8.9357219 8.9030989 8.9020999 8.8050063 8.8006707 8.7795012 8.7794662 8.7754095 8.7751157 8.7623404 8.7596774 8.7540003 8.7331572 8.7001757 8.6864436 8.6855656 8.681207 8.6777553 8.6770289 8.6720197 8.67065 8.6708797 8.6701391 8.6445249 8.6194944 8.5990472 8.5712763 8.5546512 8.5493812 8.5483273 8.5479383 8.5424631 8.5395046 8.5362831 8.5354703 8.5349496 8.5348982 8.5348125 8.5347653 8.5347308 8.5344231 8.5333221 8.5331452 8.5330599 8.526971 8.5221404 8.520443 8.4900471 8.4527152 8.4053386 8.3991672 8.399014 8.3988891 8.3985632 8.3985483 8.3984956 8.3980691 8.3975136 8.3973522 8.3642078 8.3616912 8.3559048 8.3549345 8.352817 8.3516479 8.3413696 8.326651 8.306097 8.288784 8.2642079 8.2372833 8.235239 8.2259458 8.2251955 8.2248067 8.2187895 8.2147876 8.1900549 8.1510439 8.1359992 8.1181551 8.113971 8.100687 8.0969648 8.0970832 8.0967217 8.0965723 8.0960436 8.0943324 8.0916909 8.0889837 8.0879896 8.0864032 8.082576 8.0792042 8.0784075 8.0774765 8.0771593 8.077162 8.0769332 8.0747912 8.0695487 8.0625113 8.0562366 8.0524555 8.0506166 8.0497247 8.0491412 8.0485856 8.047931 8.0471266 8.0471276 8.0469445 8.0469384 8.0469221 8.0466973 8.0466129 8.0465752 8.0465572 8.0465183 8.0461603 8.0458409 8.0455316 8.0452096 8.0445761 8.0441939 8.0442167 8.0440172 8.0438724 8.0411125 8.0360536 8.0319003 8.0276106 8.0264297 8.0262671 8.0262508 8.0262076 8.0260863 8.0260298 8.0259466 8.0259171 8.0256 8.0248158 8.0240019 8.0222022 8.0201202 8.0200162 8.0172389 8.016795 8.0159123 8.0154758 8.0154343 8.0151875 8.0151899 8.0137278 8.0106443 8.009049 8.0088344 8.0082784 8.0075325 8.0065113 8.005377 8.0053813 8.0047723 8.0047359 8.0046669 8.0046897 8.0041888 8.0040533 8.0040388 8.0040375 8.0040104 8.0038857 8.0037209 8.0036203 8.0035882 8.0035731 8.0035408 8.0035 8.0034601 8.002882 8.0013802 8.0002323 7.9993987 7.998397 7.9971062 7.9955019 7.9938654 7.992889 7.9924314 7.9922436 7.9921942 7.9921895 7.9921344 7.9919314 7.9916447 7.9912442 7.9908174 7.989957 7.9895286 7.9895238 7.9892786 7.988838 7.9885875 7.9885105 7.9885103 7.9885274 7.9885228 7.988473 7.9884428 7.9884091 7.9879271 7.9868769 7.9857418 7.9855272 7.9855049 7.9854668 7.9853447 7.9850986 7.9838822 7.9832058 7.9825476 7.9824439 7.9824147 7.9819932 7.9805538 7.9803215 7.9801623 7.9801254 7.9798868 7.9783534 7.9737098 7.97363 7.9736677 7.9730432 7.9706675 7.9705665 7.9700011 7.9689832 7.9688106 7.968526 7.9683418 7.968333 7.968313 7.9681587 7.9647938 7.9627627 7.9620615 7.9605713 7.9604058 7.9601256 7.9599331 7.9583735 7.9580366 7.9564914 7.9547687 7.954638 7.9500364 7.9468112 7.9453857 7.9452866 7.9414641 7.9397762 7.9397468 7.9396108 7.939543 7.9394732 7.9394744 7.9394625 7.9394042 7.9390961 7.9297723 7.9191387 7.9174769 7.9166963 7.9126727 7.9091783 7.9088083 7.9068056 7.902541 7.8983246 7.8848352 7.8722079 7.8697335 7.8690499 7.8688976 7.8688316 7.8688129 7.8687476 7.8685766 7.8685574 7.8685109 7.8683286 7.8682964 7.8682755 7.8682448 7.8674549 7.8625824 7.8581995 7.8569752 7.8567847 7.8567369 7.8567329 7.8566744 7.8563901 7.8557144 7.855211 7.854974 7.8539248 7.8518369 7.8517166 7.8502563 7.8491005 7.8490972 7.8490467 7.8490463 7.8489553 7.8488767 7.8488494 7.8488396 7.8488138 7.8488003 7.8487207 7.8486583 7.8485925 7.8485241 7.84852 7.8485189 7.8485029 7.8484558
GPInformationControllerFreeEndTimeREC 10 10 2 2 9.3978672 9.3973365 9.3959291 9.3943011 9.3891274 9.3789768 9.3767714 9.3738703 9.3737521 9.3705555 9.3643037 9.3615653 9.360246 9.3576834 9.3554378 9.355458 9.3505477 9.3491585 9.3453557 9.3347206 9.3289399 9.3222282 9.3072094 9.2936343 9.2889867 9.2879774 9.2867145 9.2861001 9.2855556 9.2836423 9.283638 9.2764733 9.2678614 9.2640579 9.2636151 9.2635951 9.2628729 9.261904 9.2618367 9.2364136 9.2261573 9.2183707 9.2176609 9.215954 9.2155859 9.2150856 9.2139355 9.2070148 9.2068168 9.1979652 9.1862339 9.1721889 9.156269 9.1249625 9.0975058 9.0715363 9.0340932 8.9707685 8.9548769 8.9547558 8.9522432 8.9519644 8.9517477 8.9476145 8.9391996 8.9287019 8.9058107 8.8887948 8.8716526 8.8616474 8.8523314 8.8397197 8.8356169 8.7872844 8.7599883 8.7067853 8.6487986 8.5774023 8.5166119 8.481881 8.4232808 8.3993838 8.3199325 8.3106864 8.2441804 8.1770781 8.0878643 8.024034 7.982376 7.9612737 7.9536321 7.9466844 7.9447713 7.9330727 7.923136 7.8827651 7.8573714 7.8018143 7.754518 7.6478549 7.582815 7.5061713 7.4921679 7.4179328 7.3691284 7.3164652 7.2652866 7.1921089 7.1039299 7.0646001 7.0535067 7.0537682 7.0528238 7.0516846 7.0440725 7.0362357 6.9980596 6.9804454 6.9178853 6.8701248 6.7467908 6.7140062 6.6620475 6.6264906 6.5747425 6.5586038 6.4992146 6.4396592 6.3476546 6.2865944 6.2735101 6.2734419 6.2573862 6.2592544 6.254229 6.2525827 6.2510111 6.2482953 6.2315333 6.2274624 6.1940172 6.1663228 6.1577393 6.145605 6.0841111 6.082197 6.0648957 6.0549114 6.0284885 6.018841 5.9982804 5.9816309 5.9641838 5.9543547 5.9514498 5.9503037 5.9501967 5.949671 5.9483458 5.9458834 5.937648 5.9223777 5.9096432 5.8613387 5.811096 5.773852 5.756461 5.7484935 5.7484423 5.7479732 5.7478557 5.747866 5.7476506 5.744491 5.6920726 5.6687806 5.666395 5.66397 5.6466193 5.6452157 5.6445125 5.6445205 5.6438028 5.6422759 5.6419578 5.6207491 5.6070294 5.5601012 5.5570025 5.543162 5.5421603 5.5418033 5.5395124 5.5391621 5.5391507 5.5264946 5.466519 5.4621558 5.4531539 5.4526816 5.452554 5.4524998 5.4525309 5.4525247 5.4523551 5.4522223 5.4516638 5.451538 5.4515389 5.4507783 5.4504653 5.4472937 5.4430953 5.4430085 5.4394334 5.4370365 5.435752 5.4332834 5.431448 5.4295609 5.4253017 5.4251699 5.4223845 5.4225848 5.4227766 5.4227721 5.4226912 5.4223442 5.4224879 5.4222525 5.4222465 5.4222692 5.4194266 5.4187907 5.4187324 5.4160624 5.4083866 5.4057269 5.403827 5.4009289 5.4004029 5.3961544 5.3891287 5.3887149 5.388737 5.3879368 5.3875898 5.387577 5.3876278 5.3876315 5.3876141 5.3875854 5.3875742 5.3862757 5.3857162 5.3848684 5.3821392 5.3812333 5.3781237 5.3759969 5.3759001 5.3756258 5.3750018 5.3741356 5.3725815 5.3724826 5.3712858 5.3703161 5.3633617 5.3604837 5.3603303 5.3603329 5.3603292 5.3603188 5.3602232 5.3604401 5.3602911 5.360605 5.3604199 5.3603621 5.3603577 5.3586201 5.3585149 5.358227 5.358116 5.3580374 5.357964 5.3579238 5.3571077 5.3566824 5.3566727 5.3564457 5.3563542 5.3552267 5.355111 5.355119 5.3552078 5.3551511 5.3532065 5.3500422 5.3453183 5.3409467 5.3360052 5.3291655 5.3291247 5.3290113 5.3289525 5.3284818 5.3284874 5.3284563 5.3266306 5.326916 5.3259987 5.3238961 5.3235882 5.3234002 5.3234383 5.3234086 5.3234418 5.3233889 5.3233807 5.3232779 5.3228738 5.3221353 5.32166 5.3216855 5.3207247 5.3206782 5.3202673 5.3199171 5.3193336 5.3187535 5.3172447 5.3159743 5.3158207 5.3142415 5.3141802 5.3142041 5.3138076 5.3138288 5.3137822 5.3133708 5.3128897 5.31287 5.3128332 5.3112522 5.3086479 5.3063164 5.3049608 5.3038653 5.3034934 5.302595 5.3019499 5.3010608 5.300396 5.3001223 5.299097 5.2981564 5.2957607 5.2950327 5.2951197 5.2951063 5.2950809 5.2950817 5.2950027 5.2950742 5.2946626 5.2948246 5.2874732 5.2776338 5.2104146 5.2103846 5.207399 5.2045046 5.2037873 5.201143 5.2002726 5.1975634 5.1975491 5.1947612 5.1947499 5.191171 5.1908457 5.1909108 5.1909095 5.1909094 5.1909272 5.1907971 5.1908024 5.178168 5.1758783 5.1758146 5.175907 5.1758545 5.1754347 5.1753567 5.1751849 5.1742378 5.172883 5.1715682 5.1703989
GPInformationControllerFreeEndTimeREC 10 20 2 2 9.2707781 9.2673515 9.2663541 9.2658768 9.2607458 9.2600471 9.2589962 9.2581103 9.2479862 9.2389543 9.2322914 9.2282283 9.2276066 9.2275835 9.1880737 9.1845258 9.1844025 9.183907 9.1631845 9.1613664 9.1591946 9.1573403 9.1569971 9.1559172 9.1542871 9.1463345 9.1342703 9.1195487 9.0876032 9.0663952 9.0352239 9.0057702 9.005583 8.9940086 8.982413 8.9822945 8.980903 8.9745112 8.9741637 8.9558806 8.9557714 8.9528565 8.9475422 8.9400303 8.9286897 8.915177 8.8937335 8.8653318 8.8578206 8.793926 8.7872851 8.6656788 8.6501987 8.615443 8.6154328 8.6122 8.6121776 8.5888218 8.5676004 8.5626478 8.5544945 8.4868631 8.4808884 8.4513792 8.4450667 8.438153 8.4298676 8.410783 8.3938054 8.3716083 8.3240493 8.2839933 8.2422182 8.1781026 8.1768503 8.0478527 8.0444991 7.9566461 7.9311279 7.9135999 7.8672027 7.8655474 7.765974 7.7314185 7.6893467 7.6774178 7.6723764 7.6715508 7.6724569 7.6683518 7.6623838 7.6588365 7.601732 7.5649751 7.4706795 7.4198584 7.346761 7.3356285 7.2846996 7.2730947 7.2130519 7.1612057 7.1004068 7.0143577 6.9798211 6.9620455 6.9596815 6.9537458 6.9518431 6.9520524 6.9499872 6.9264533 6.919398 6.8771428 6.8347021 6.7052754 6.6409484 6.5675106 6.5022193 6.4596452 6.4172797 6.390673 6.3194173 6.2170117 6.0831487 6.0164343 5.9989604 6.0003417 6.0000609 5.9992196 5.9975322 5.9986295 5.9898901 5.9868863 5.9487104 5.9060606 5.7866971 5.7119334 5.634369 5.5947513 5.57573 5.5532882 5.5304572 5.4822903 5.4099852 5.3137659 5.2351297 5.2113985 5.2099835 5.2096223 5.2099661 5.2103924 5.2105056 5.2101154 5.1971672 5.1924497 5.1625378 5.1229166 5.0353817 5.0120692 4.9885943 4.9752699 4.9647431 4.9636033 4.9582983 4.9314386 4.8985711 4.8509161 4.847452 4.8402388 4.833801 4.8264251 4.8267859 4.825085 4.8240824 4.8239308 4.8221393 4.816112 4.8101547 4.7830262 4.7761266 4.7760523 4.7722946 4.7722335 4.7719682 4.7711849 4.7710254 4.7708843 4.7643911 4.758825 4.7585351 4.7585031 4.7582922 4.7576463 4.7575628 4.7577928 4.7541949 4.7508907 4.7473593 4.7378104 4.7189936 4.6878507 4.6879495 4.6763411 4.6698272 4.6693616 4.6667464 4.6605375 4.6602246 4.6593467 4.6554563 4.6550504 4.653658 4.6490277 4.6484211 4.6483074 4.6492986 4.6499414 4.650152 4.6505226 4.6507144 4.648148 4.6459265 4.6276802 4.6085517 4.5903437 4.5778847 4.5661777 4.5564826 4.5557349 4.5442184 4.5278264 4.5241705 4.5224812 4.4676686 4.4610752 4.4519298 4.4493514 4.4496522 4.4492957 4.4492947 4.4489729 4.4489448 4.4489747 4.4489068 4.4488177 4.4480835 4.4462815 4.4390374 4.4357179 4.429165 4.4187796 4.4172613 4.4164694 4.412168 4.4122117 4.4081773 4.4039908 4.4034088 4.4021868 4.4021367 4.4010509 4.4010008 4.4009942 4.400984 4.4010787 4.401423 4.401335 4.4004649 4.396796 4.3773497 4.2932254 4.2927323 4.2824663 4.2817585 4.2813153 4.2811143 4.2764003 4.2706639 4.2699848 4.265188 4.262976 4.262383 4.2594356 4.2593936 4.2563349 4.2560453 4.2560174 4.2561473 4.2557131 4.2554581 4.2553688 4.2545658 4.2482624 4.2432017 4.2430853 4.2363044 4.2357114 4.2356161 4.2355911 4.2351948 4.2329164 4.2213188 4.217017 4.216603 4.2163507 4.2149749 4.2149923 4.2150962 4.2151963 4.2151038 4.2150587 4.2146373 4.2144658 4.2135897 4.212958 4.2118429 4.2117729 4.2112725 4.2112681 4.2111168 4.2108507 4.2108366 4.2107811 4.2052352 4.1918292 4.1877017 4.1828496 4.1755739 4.1709929 4.1718161 4.171824 4.1718147 4.171773 4.171588 4.1713202 4.1677162 4.1552032 4.1282678 4.1258829 4.1219897 4.1218633 4.1218602 4.1218137 4.1215463 4.1203775 4.1201773 4.1198328 4.1195248 4.1188668 4.1185531 4.1184131 4.1184021 4.1183999 4.1184009 4.1183989 4.1183895 4.1182037 4.1180728 4.1173221 4.1054023 4.1046008 4.1027487 4.1026093 4.1022112 4.1021618 4.102161 4.1020567 4.1018862 4.1011753 4.1000334 4.0999604 4.0997879 4.0993442 4.0993428 4.0991044 4.0990117 4.0990022 4.0989922 4.098853 4.0974296 4.0973575 4.0970604 4.0964818 4.095954 4.0960179 4.0960008 4.0950674 4.0931961 4.0932543 4.0933934 4.0933042 4.0929 4.0928988 4.09293 4.0929325 4.0926606 4.0926104 4.0924731 4.0924465 4.0915356
GPInformationControllerFreeEndTimePAA 10 5 2 2 9.5339694 9.5330508 9.530767 9.5289173 9.5245998 9.5234469 9.4894356 9.483681 9.4797853 9.4755666 9.471988 9.4711266 9.4634858 9.4556483 9.4522392 9.451872 9.4517437 9.4507707 9.3806123 9.3761918 9.3661912 9.3515521 9.3512643 9.3484192 9.3477909 9.3442853 9.3410891 9.3370411 9.3368262 9.3358857 9.3358608 9.3350951 9.3342865 9.3340411 9.3340379 9.3326528 9.3288664 9.3286672 9.3228485 9.3179816 9.3171703 9.3167044 9.3160954 9.3155511 9.3145062 9.3138215 9.3137573 9.3130533 9.3108186 9.3069786 9.2684978 9.2574708 9.2446781 9.2360262 9.2221264 9.2189643 9.2088879 9.196506 9.1905689 9.156572 9.1483822 9.1276616 9.0876597 9.0715977 9.0543883 9.0465009 9.0455155 9.0442491 9.0267999 9.0238458 8.9629244 8.9482862 8.9161158 8.9055625 8.8905713 8.888039 8.8616377 8.8387619 8.8294181 8.7535981 8.731465 8.6665547 8.591671 8.5903513 8.4752909 8.4749712 8.4698581 8.4698158 8.4435732 8.4144936 8.3491897 8.3182266 8.3078267 8.302925 8.3000098 8.2979075 8.2802555 8.2732541 8.2244203 8.2210716 8.1423055 8.1322658 8.0670999 8.0413752 8.0375148 8.0370414 8.0249222 8.0241187 8.0192984 8.0080918 7.9960383 7.9880376 7.9876568 7.9663156 7.9617399 7.960499 7.9596611 7.958483 7.9583714 7.9578072 7.9574968 7.9574782 7.9573186 7.9571744 7.9488532 7.9351124 7.9286392 7.9279305 7.9276264 7.9274452 7.9269982 7.9264589 7.9260788 7.9258859 7.9256216 7.925189 7.9244568 7.9235069 7.9227872 7.9225289 7.9225053 7.9225013 7.9219952 7.9205676 7.9195845 7.9191489 7.9189021 7.9186752 7.918445 7.9182347 7.9180772 7.9179831 7.9179565 7.9180195 7.9175241 7.9140569 7.9104793 7.9082615 7.9066579 7.9050943 7.9031032 7.9011536 7.8993586 7.8961588 7.8914668 7.8899375 7.8888109 7.8874762 7.8859807 7.8846264 7.8834654 7.8823785 7.8812531 7.8800273 7.878646 7.877055 7.8759537 7.8752065 7.8747484 7.8745077 7.8744031 7.8743646 7.8743304 7.8742111 7.8736693 7.8725286 7.8712198 7.8702375 7.8697133 7.8695271 7.8694957 7.8694795 7.8694216 7.8693518 7.8693195 7.8693212 7.8692787 7.8690906 7.8687018 7.8681368 7.8675186 7.8668896 7.8662438 7.865584 7.864908 7.8642282 7.8635782 7.863006 7.8625569 7.8622554 7.8620949 7.8620324 7.8619825 7.8618204 7.8614144 7.8608145 7.8603686 7.860219 7.8602284 7.8602195 7.860139 7.8600322 7.8599511 7.8599095 7.8598641 7.8598142 7.8597605 7.8597018 7.8596424 7.859588 7.8595439 7.8595134 7.8594972 7.8594929 7.8594943 7.8594929 7.8594802 7.8594502 7.8593997 7.8593301 7.8592466 7.8591565 7.8590679 7.8589878 7.8589207 7.8588687 7.8588313 7.8588066 7.8587918 7.8587839 7.8587805 7.8587796 7.8587798 7.8587805 7.8587811 7.8587816 7.8587816 7.8587813 7.8587803 7.8587787 7.8587761 7.8587723 7.8587669 7.8587596 7.8587503 7.8587387 7.858725 7.8587094 7.858692 7.8586735 7.8586543 7.858635 7.8586164 7.8585991 7.8585834 7.85857 7.858559 7.8585505 7.8585444 7.8585404 7.8585382 7.8585372 7.858537 7.8585372 7.8585374 7.8585374 7.8585372 7.8585367 7.8585361 7.8585353 7.8585347 7.8585341 7.8585337 7.8585335 7.8585334 7.8585335 7.8585336 7.8585338 7.8585339 7.8585339 7.8585339 7.8585336 7.8585332 7.8585324 7.8585314 7.85853 7.8585283 7.8585261 7.8585236 7.8585206 7.8585172 7.8585134 7.8585093 7.858505 7.8585006 7.8584961 7.8584917 7.8584874 7.8584835 7.8584799 7.8584767 7.8584739 7.8584716 7.8584698 7.8584684 7.8584673 7.8584666 7.8584661 7.8584658 7.8584657 7.8584656 7.8584656 7.8584657 7.8584658 7.8584658 7.8584659 7.858466 7.8584661 7.8584661 7.8584662 7.8584662 7.8584662 7.8584662 7.8584661 7.858466 7.8584658 7.8584656 7.8584652 7.8584648 7.8584643 7.8584636 7.8584629 7.858462 7.858461 7.85846 7.8584588 7.8584576 7.8584563 7.858455 7.8584537 7.8584524 7.8584511 7.8584498 7.8584487 7.8584476 7.8584466 7.8584457 7.8584449 7.8584442 7.8584437 7.8584432 7.8584428 7.8584425 7.8584422 7.858442 7.8584418 7.8584417 7.8584416 7.8584415 7.8584414 7.8584414 7.8584413 7.8584412 7.8584412 7.8584411 7.858441 7.8584409 7.8584408 7.8584407 7.8584405 7.8584404 7.8584401 7.8584399 7.8584396 7.8584393 7.858439 7.8584386 7.8584382 7.8584378 7.8584374 7.8584369
GPInformationControllerFreeEndTimePAA 10 10 2 2 9.3978672 9.3973365 9.3959291 9.3943011 9.3891274 9.3828681 9.3770831 9.3765062 9.3712993 9.3704273 9.3657916 9.3567512 9.3518577 9.3505535 9.350583 9.3502364 9.349252 9.3487867 9.2648473 9.261853 9.2465479 9.2269059 9.2267178 9.2221259 9.2217271 9.2215978 9.2215204 9.221417 9.2198562 9.2197712 9.217119 9.2141493 9.2104441 9.1972684 9.1836228 9.1781246 9.1772302 9.1758257 9.1743637 9.1725227 9.1708666 9.170066 9.1697744 9.1694898 9.1692988 9.1692392 9.1691774 9.1690821 9.1689707 9.1687382 9.1684925 9.1683487 9.1683305 9.1682245 9.1678923 9.1678827 9.1660441 9.1584561 9.156981 9.1507758 9.143488 9.1433 9.1406494 9.1397186 9.139562 9.1390327 9.1382889 9.1369519 9.134152 9.1318907 9.1278328 9.1275457 9.1272883 9.1267739 9.1264273 9.126305 9.1260968 9.1252899 9.1236632 9.1060293 9.0901273 9.0762345 9.0735157 9.0729056 9.0723586 9.0723137 9.0713143 9.0696577 9.0682025 9.0669 9.0660058 9.0654727 9.0651908 9.0647903 9.0641698 9.0641551 9.0641424 9.0627451 9.0619957 9.0592895 9.0542478 9.0526995 9.0502581 9.0495454 9.04902 9.048599 9.0459223 9.0446475 9.0442558 9.0441967 9.0436857 9.0415357 9.0396281 9.0387527 9.0382154 9.0378704 9.0376677 9.0374411 9.0371054 9.0369526 9.0369006 9.0367438 9.0363768 9.0358226 9.035191 9.0346075 9.0341557 9.0335787 9.0328217 9.0318627 9.0306076 9.029127 9.0276835 9.0264393 9.0254748 9.0247695 9.0242586 9.0238797 9.0235922 9.0233718 9.0232034 9.0230785 9.0229911 9.0229359 9.0229063 9.0228939 9.0228896 9.0228849 9.0228724 9.0228452 9.0227965 9.0227196 9.0226101 9.0224681 9.0222999 9.0221177 9.0219363 9.0217694 9.0216266 9.0215123 9.021426 9.0213645 9.021323 9.0212965 9.0212802 9.0212693 9.0212597 9.0212472 9.0212285 9.021201 9.0211636 9.0211167 9.0210626 9.0210043 9.0209457 9.02089 9.0208395 9.0207952 9.0207567 9.0207228 9.0206916 9.0206614 9.0206306 9.0205984 9.0205643 9.0205284 9.020491 9.0204526 9.0204133 9.0203734 9.0203327 9.020291 9.020248 9.0202034 9.0201572 9.0201094 9.0200605 9.0200109 9.0199616 9.0199136 9.0198679 9.0198254 9.0197872 9.0197538 9.0197256 9.0197026 9.0196848 9.0196717 9.0196627 9.0196569 9.0196536 9.019652 9.0196513 9.0196508 9.01965 9.0196487 9.0196466 9.0196438 9.0196404 9.0196366 9.0196325 9.0196284 9.0196244 9.0196206 9.0196169 9.0196133 9.0196097 9.0196059 9.0196017 9.019597 9.0195917 9.0195858 9.019579 9.0195715 9.0195632 9.0195541 9.0195442 9.0195338 9.0195227 9.0195112 9.0194995 9.0194876 9.0194758 9.0194643 9.0194533 9.0194429 9.0194333 9.0194247 9.0194171 9.0194106 9.0194052 9.0194009 9.0193975 9.019395 9.0193933 9.0193921 9.0193915 9.0193911 9.019391 9.019391 9.019391 9.019391 9.0193909 9.0193908 9.0193905 9.0193902 9.0193899 9.0193894 9.0193889 9.0193884 9.0193877 9.0193869 9.019386 9.019385 9.0193838 9.0193824 9.0193807 9.0193789 9.0193768 9.0193745 9.0193719 9.0193692 9.0193663 9.0193632 9.01936 9.0193568 9.0193536 9.0193504 9.0193473 9.0193443 9.0193415 9.0193389 9.0193365 9.0193344 9.0193325 9.0193309 9.0193295 9.0193283 9.0193274 9.0193267 9.0193261 9.0193257 9.0193254 9.0193251 9.019325 9.0193248 9.0193247 9.0193246 9.0193245 9.0193244 9.0193242 9.0193241 9.0193239 9.0193236 9.0193234 9.0193231 9.0193227 9.0193223 9.0193218 9.0193212 9.0193206 9.0193199 9.0193192 9.0193184 9.0193175 9.0193165 9.0193155 9.0193145 9.0193134 9.0193123 9.0193112 9.0193101 9.019309 9.019308 9.0193069 9.019306 9.019305 9.0193042 9.0193034 9.0193026 9.019302 9.0193014 9.0193009 9.0193004 9.0193 9.0192996 9.0192993 9.019299 9.0192988 9.0192986 9.0192984 9.0192982 9.019298 9.0192978 9.0192976 9.0192975 9.0192973 9.0192971 9.0192968 9.0192966 9.0192964 9.0192961 9.0192958 9.0192955 9.0192952 9.0192948 9.0192945 9.0192941 9.0192936 9.0192932 9.0192928 9.0192923 9.0192918 9.0192913 9.0192908 9.0192904 9.0192899 9.0192894 9.0192889 9.0192884 9.019288 9.0192876 9.0192872 9.0192868 9.0192864 9.0192861 9.0192857 9.0192854 9.0192851 9.0192849 9.0192846 9.0192844 9.0192842 9.019284 9.0192838 9.0192836 9.0192834 9.0192832 9.019283 9.0192829 9.0192827
GPInformationControllerFreeEndTimePAA 10 20 2 2 9.2707781 9.2673515 9.2663541 9.2658768 9.2607458 9.2597975 9.2550333 9.2523442 9.2503063 9.2467618 9.2425531 9.2390372 9.2348612 9.2312803 9.2306093 9.2303969 9.22919 9.2291457 9.1550416 9.1518276 9.1360888 9.1244253 9.1245759 9.1205232 9.1202894 9.120202 9.1184431 9.111265 9.1003764 9.0870498 9.0614799 9.053823 9.0517025 9.0448749 9.0327482 9.030104 9.0169794 8.9758192 8.9753803 8.975241 8.9753708 8.971742 8.9714197 8.9708714 8.9707616 8.9704024 8.9700583 8.9677326 8.9668112 8.9630097 8.9593447 8.9559369 8.9535585 8.9529409 8.9526845 8.9525322 8.9516576 8.9512212 8.9510413 8.949946 8.9458389 8.94169 8.9404632 8.9404261 8.9403724 8.9403694 8.9402067 8.9401912 8.9389717 8.9311334 8.9234407 8.9188906 8.8852583 8.8803812 8.8745015 8.8684105 8.8578502 8.8444689 8.8111041 8.7879552 8.7576174 8.7310644 8.6670872 8.6665728 8.5947769 8.5935534 8.5860523 8.5831499 8.5727373 8.5511845 8.4884911 8.4613147 8.4391017 8.4188505 8.4108671 8.3948824 8.3925018 8.3777984 8.3501346 8.3213468 8.285469 8.242806 8.2400427 8.1669462 8.1591632 8.1528901 8.1527497 8.1527489 8.1495273 8.1344853 8.132561 8.1316667 8.131437 8.1300212 8.1187102 8.1122346 8.110868 8.1106767 8.1103244 8.1100848 8.1095596 8.1095927 8.1096027 8.1095317 8.1072289 8.1063122 8.1044906 8.1024284 8.1022494 8.1022032 8.1018846 8.1008189 8.0983984 8.0973111 8.0969627 8.096328 8.0963141 8.0963629 8.0961737 8.0959222 8.0958738 8.0957714 8.0955253 8.0947871 8.0942661 8.090444 8.0810977 8.0764848 8.0743701 8.0726686 8.0697386 8.0659983 8.0632895 8.0622118 8.0618962 8.0617664 8.061675 8.0616185 8.0616045 8.0616013 8.0615396 8.0614379 8.061374 8.0613484 8.0613107 8.0612468 8.0578674 8.0565747 8.0517506 8.0484177 8.0479334 8.0479505 8.0479076 8.0471865 8.0451655 8.0416383 8.0378114 8.0347529 8.0327667 8.0309117 8.0280703 8.0230174 8.0164042 8.0109139 8.0080289 8.0070199 8.0067215 8.0065222 8.0061941 8.0057549 8.0055661 8.0054874 8.0046895 8.0039274 8.0038821 8.003877 8.0034563 8.0014073 7.9995331 7.9972437 7.9950378 7.9923143 7.9904851 7.9890768 7.9880172 7.9873631 7.9871117 7.9869501 7.9863846 7.9853257 7.9845306 7.9840342 7.9837914 7.9834404 7.9831573 7.9830431 7.9829946 7.9829133 7.9827636 7.9825579 7.9823504 7.9816963 7.9806613 7.9798806 7.9796069 7.9795504 7.9795459 7.9787382 7.9764682 7.9745841 7.9730727 7.9717491 7.9707924 7.9704317 7.9703181 7.970144 7.9699727 7.9697663 7.9695081 7.9691921 7.9688227 7.9684132 7.9679826 7.9675516 7.9671396 7.966899 7.9667488 7.9666516 7.9665259 7.966311 7.9660506 7.9657885 7.9655984 7.9654916 7.9654252 7.9653475 7.9652199 7.9650341 7.9648253 7.9646569 7.9645946 7.964586 7.9645867 7.9645886 7.96455 7.9644009 7.9641339 7.9638189 7.9635239 7.9633085 7.963142 7.9630004 7.9628699 7.9627428 7.962617 7.9624947 7.9623806 7.9622803 7.9621981 7.962136 7.9620933 7.9620666 7.9620506 7.9620402 7.9620309 7.9620194 7.9620036 7.9619824 7.9619555 7.9619227 7.9618845 7.9618411 7.9617935 7.9617428 7.9616906 7.961639 7.9615904 7.961547 7.9615111 7.961484 7.9614662 7.9614564 7.9614522 7.9614495 7.9614432 7.9614281 7.9613996 7.9613548 7.9612926 7.9612143 7.9611231 7.9610233 7.9609196 7.9608162 7.9607161 7.9606215 7.9605334 7.9604522 7.9603778 7.96031 7.9602486 7.9601937 7.9601451 7.9601028 7.9600668 7.9600367 7.9600122 7.9599929 7.9599781 7.9599672 7.9599597 7.9599547 7.9599518 7.9599503 7.9599497 7.9599496 7.9599497 7.9599498 7.9599496 7.9599492 7.9599486 7.959948 7.9599474 7.9599469 7.9599465 7.9599463 7.959946 7.9599455 7.9599442 7.9599419 7.9599382 7.9599328 7.9599255 7.9599161 7.9599046 7.9598913 7.9598764 7.9598602 7.959843 7.9598253 7.9598072 7.9597893 7.9597718 7.9597548 7.9597387 7.9597236 7.9597097 7.959697 7.9596856 7.9596756 7.9596669 7.9596595 7.9596533 7.9596483 7.9596443 7.9596412 7.9596389 7.9596372 7.959636 7.9596352 7.9596347 7.9596343 7.9596341 7.959634 7.9596339 7.9596339 7.9596338 7.9596337 7.9596336 7.9596334 7.959633 7.9596326 7.9596319 7.959631 7.9596298 7.9596282 7.9596262 7.9596239 7.9596211 7.9596179 7.9596143


==> circle/RMSE_overview_controllers_6_T_40_horizon_20_time_rescaling_beta_0_5_L_2_M_2_all_experiments_3.txt <==
controller sigma_0 sigma_1 lengthscale_0 lengthscale_1 t_0 t_0.1 t_0.2 t_0.3 t_0.4 t_0.5 t_0.6 t_0.7 t_0.8 t_0.9 t_1 t_1.1 t_1.2 t_1.3 t_1.4 t_1.5 t_1.6 t_1.7 t_1.8 t_1.9 t_2 t_2.1 t_2.2 t_2.3 t_2.4 t_2.5 t_2.6 t_2.7 t_2.8 t_2.9 t_3 t_3.1 t_3.2 t_3.3 t_3.4 t_3.5 t_3.6 t_3.7 t_3.8 t_3.9 t_4 t_4.1 t_4.2 t_4.3 t_4.4 t_4.5 t_4.6 t_4.7 t_4.8 t_4.9 t_5 t_5.1 t_5.2 t_5.3 t_5.4 t_5.5 t_5.6 t_5.7 t_5.8 t_5.9 t_6 t_6.1 t_6.2 t_6.3 t_6.4 t_6.5 t_6.6 t_6.7 t_6.8 t_6.9 t_7 t_7.1 t_7.2 t_7.3 t_7.4 t_7.5 t_7.6 t_7.7 t_7.8 t_7.9 t_8 t_8.1 t_8.2 t_8.3 t_8.4 t_8.5 t_8.6 t_8.7 t_8.8 t_8.9 t_9 t_9.1 t_9.2 t_9.3 t_9.4 t_9.5 t_9.6 t_9.7 t_9.8 t_9.9 t_10 t_10.1 t_10.2 t_10.3 t_10.4 t_10.5 t_10.6 t_10.7 t_10.8 t_10.9 t_11 t_11.1 t_11.2 t_11.3 t_11.4 t_11.5 t_11.6 t_11.7 t_11.8 t_11.9 t_12 t_12.1 t_12.2 t_12.3 t_12.4 t_12.5 t_12.6 t_12.7 t_12.8 t_12.9 t_13 t_13.1 t_13.2 t_13.3 t_13.4 t_13.5 t_13.6 t_13.7 t_13.8 t_13.9 t_14 t_14.1 t_14.2 t_14.3 t_14.4 t_14.5 t_14.6 t_14.7 t_14.8 t_14.9 t_15 t_15.1 t_15.2 t_15.3 t_15.4 t_15.5 t_15.6 t_15.7 t_15.8 t_15.9 t_16 t_16.1 t_16.2 t_16.3 t_16.4 t_16.5 t_16.6 t_16.7 t_16.8 t_16.9 t_17 t_17.1 t_17.2 t_17.3 t_17.4 t_17.5 t_17.6 t_17.7 t_17.8 t_17.9 t_18 t_18.1 t_18.2 t_18.3 t_18.4 t_18.5 t_18.6 t_18.7 t_18.8 t_18.9 t_19 t_19.1 t_19.2 t_19.3 t_19.4 t_19.5 t_19.6 t_19.7 t_19.8 t_19.9 t_20 t_20.1 t_20.2 t_20.3 t_20.4 t_20.5 t_20.6 t_20.7 t_20.8 t_20.9 t_21 t_21.1 t_21.2 t_21.3 t_21.4 t_21.5 t_21.6 t_21.7 t_21.8 t_21.9 t_22 t_22.1 t_22.2 t_22.3 t_22.4 t_22.5 t_22.6 t_22.7 t_22.8 t_22.9 t_23 t_23.1 t_23.2 t_23.3 t_23.4 t_23.5 t_23.6 t_23.7 t_23.8 t_23.9 t_24 t_24.1 t_24.2 t_24.3 t_24.4 t_24.5 t_24.6 t_24.7 t_24.8 t_24.9 t_25 t_25.1 t_25.2 t_25.3 t_25.4 t_25.5 t_25.6 t_25.7 t_25.8 t_25.9 t_26 t_26.1 t_26.2 t_26.3 t_26.4 t_26.5 t_26.6 t_26.7 t_26.8 t_26.9 t_27 t_27.1 t_27.2 t_27.3 t_27.4 t_27.5 t_27.6 t_27.7 t_27.8 t_27.9 t_28 t_28.1 t_28.2 t_28.3 t_28.4 t_28.5 t_28.6 t_28.7 t_28.8 t_28.9 t_29 t_29.1 t_29.2 t_29.3 t_29.4 t_29.5 t_29.6 t_29.7 t_29.8 t_29.9 t_30 t_30.1 t_30.2 t_30.3 t_30.4 t_30.5 t_30.6 t_30.7 t_30.8 t_30.9 t_31 t_31.1 t_31.2 t_31.3 t_31.4 t_31.5 t_31.6 t_31.7 t_31.8 t_31.9 t_32 t_32.1 t_32.2 t_32.3 t_32.4 t_32.5 t_32.6 t_32.7 t_32.8 t_32.9 t_33 t_33.1 t_33.2 t_33.3 t_33.4 t_33.5 t_33.6 t_33.7 t_33.8 t_33.9 t_34 t_34.1 t_34.2 t_34.3 t_34.4 t_34.5 t_34.6 t_34.7 t_34.8 t_34.9 t_35 t_35.1 t_35.2 t_35.3 t_35.4 t_35.5 t_35.6 t_35.7 t_35.8 t_35.9 t_36 t_36.1 t_36.2 t_36.3 t_36.4 t_36.5 t_36.6 t_36.7 t_36.8 t_36.9 t_37 t_37.1 t_37.2 t_37.3 t_37.4 t_37.5 t_37.6 t_37.7 t_37.8 t_37.9 t_38 t_38.1 t_38.2 t_38.3 t_38.4 t_38.5 t_38.6 t_38.7 t_38.8 t_38.9 t_39 t_39.1 t_39.2 t_39.3 t_39.4 t_39.5 t_39.6 t_39.7 t_39.8 t_39.9 t_40
GPVarianceControllerREC 10 5 3 3 6.4354315 6.4306208 6.3897032 6.3841001 6.3797767 6.3734572 6.3641694 6.3569414 6.351579 6.3311984 6.3204018 6.3184546 6.3116892 6.3041226 6.3004779 6.2985097 6.2915785 6.2812479 6.2769253 6.2770276 6.2748007 6.2681138 6.2603562 6.2554052 6.2532771 6.2521968 6.2486424 6.2435972 6.2388049 6.2339293 6.2286879 6.2231396 6.2165502 6.2092436 6.2006804 6.1914825 6.1826846 6.1749524 6.1684221 6.1628926 6.158136 6.1539766 6.1502541 6.1468556 6.1436547 6.1405501 6.1373919 6.1338285 6.1292642 6.1234359 6.1172765 6.112405 6.1095598 6.1083197 6.1079271 6.1078013 6.1076162 6.1072961 6.1069848 6.1068506 6.1068455 6.1067646 6.1065042 6.1061194 6.1056697 6.1050598 6.1039542 6.1017515 6.0978384 6.0922803 6.0861558 6.0807126 6.0762654 6.0725953 6.0694486 6.0667233 6.0644664 6.0627788 6.0617026 6.0611644 6.0609966 6.0609997 6.0609938 6.0608443 6.0604679 6.0598333 6.0589629 6.0579321 6.0568607 6.0558909 6.0551531 6.0546963 6.0544972 6.0544649 6.0544592 6.0543187 6.0538912 6.0530599 6.0517582 6.0499717 6.0477299 6.0450904 6.0421254 6.0389097 6.0355148 6.0320063 6.0284448 6.0248862 6.0213835 6.0179863 6.0147401 6.0116855 6.0088542 6.0062695 6.003946 6.0018887 6.0000949 5.9985554 5.9972563 5.9961799 5.9953066 5.9946154 5.9940839 5.9936893 5.9934089 5.9932202 5.993102 5.9930343 5.9929993 5.9929817 5.9929698 5.9929549 5.9929318 5.9928986 5.992856 5.9928066 5.9927542 5.9927029 5.9926566 5.9926181 5.9925892 5.9925702 5.9925598 5.9925559 5.9925549 5.992553 5.9925459 5.9925293 5.9924994 5.9924529 5.9923874 5.9923016 5.9921949 5.9920682 5.9919229 5.9917616 5.9915875 5.9914042 5.991216 5.9910269 5.990841 5.9906622 5.990494 5.990339 5.9901995 5.9900767 5.9899714 5.9898834 5.989812 5.9897559 5.9897133 5.9896823 5.9896607 5.9896462 5.989637 5.9896313 5.9896277 5.9896252 5.989623 5.9896207 5.9896183 5.9896158 5.9896134 5.9896114 5.9896098 5.9896089 5.9896085 5.9896084 5.9896084 5.9896079 5.9896064 5.9896033 5.9895979 5.9895896 5.989578 5.9895626 5.9895432 5.9895198 5.9894925 5.9894614 5.9894272 5.9893902 5.9893512 5.989311 5.9892702 5.9892297 5.9891902 5.9891524 5.9891168 5.989084 5.9890543 5.9890279 5.9890048 5.9889851 5.9889685 5.9889549 5.9889439 5.9889352 5.9889284 5.9889233 5.9889194 5.9889165 5.9889144 5.9889128 5.9889116 5.9889107 5.9889099 5.9889093 5.9889088 5.9889083 5.9889077 5.9889071 5.9889062 5.9889049 5.9889033 5.9889011 5.9888983 5.9888946 5.9888901 5.9888847 5.9888782 5.9888708 5.9888623 5.9888529 5.9888426 5.9888315 5.9888199 5.9888077 5.9887953 5.9887828 5.9887704 5.9887581 5.9887463 5.988735 5.9887243 5.9887144 5.9887053 5.9886969 5.9886894 5.9886828 5.9886769 5.9886717 5.9886672 5.9886633 5.98866 5.9886571 5.9886546 5.9886524 5.9886504 5.9886487 5.9886471 5.9886456 5.9886442 5.9886429 5.9886415 5.98864 5.9886385 5.9886369 5.9886351 5.9886331 5.9886309 5.9886284 5.9886257 5.9886227 5.9886194 5.9886158 5.9886119 5.9886078 5.9886034 5.9885987 5.9885939 5.9885889 5.9885837 5.9885786 5.9885734 5.9885682 5.9885631 5.9885582 5.9885533 5.9885487 5.9885443 5.9885401 5.9885361 5.9885324 5.9885289 5.9885257 5.9885227 5.98852 5.9885174 5.988515 5.9885128 5.9885108 5.9885088 5.988507 5.9885053 5.9885036 5.988502 5.9885004 5.9884988 5.9884972 5.9884956 5.988494 5.9884923 5.9884906 5.9884888 5.9884869 5.9884849 5.9884829 5.9884807 5.9884785 5.9884762 5.9884737 5.9884712 5.9884687 5.988466 5.9884634 5.9884606 5.9884579 5.9884551 5.9884523 5.9884496 5.9884469 5.9884442 5.9884415 5.988439 5.9884364 5.988434 5.9884316 5.9884294 5.9884272 5.988425 5.988423 5.988421 5.9884192 5.9884173 5.9884156 5.9884139 5.9884122 5.9884106 5.988409 5.9884075 5.9884059 5.9884044 5.9884029 5.9884014 5.9883999 5.9883984 5.9883969 5.9883953 5.9883938 5.9883922 5.9883906 5.9883889 5.9883873 5.9883856 5.9883838 5.9883821 5.9883803 5.9883785 5.9883767 5.9883749 5.988373 5.9883712 5.9883694 5.9883675 5.9883657 5.9883639 5.9883621 5.9883603 5.9883586 5.9883568 5.9883551 5.9883535 5.9883518 5.9883502 5.9883487 5.9883471 5.9883456 5.9883441 5.9883427 5.9883412
GPVarianceControllerREC 10 10 3 3 6.2547551 6.2423198 6.194387 6.1846161 6.1809661 6.1767427 6.1716468 6.1676095 6.0786172 5.981821 5.95205 5.9503041 5.9447425 5.9387567 5.9349671 5.9353336 5.9348793 5.9325716 5.9289353 5.9289609 5.9264976 5.9199203 5.9140196 5.9114532 5.91146 5.9105186 5.9079105 5.9059563 5.9045607 5.9034771 5.9024316 5.9009044 5.898169 5.8939265 5.8878569 5.8822951 5.8787072 5.8765766 5.8748721 5.8731668 5.8714929 5.8700239 5.8687871 5.8677102 5.8667391 5.865793 5.8647945 5.8635809 5.8618691 5.859199 5.8552942 5.8501384 5.8444457 5.8396043 5.8366929 5.8353095 5.8347468 5.8345506 5.8344855 5.8344348 5.834375 5.8343414 5.8343379 5.8343008 5.8341823 5.8340145 5.8338675 5.8337626 5.8336482 5.8334181 5.8328749 5.8318073 5.8301355 5.8284116 5.8268906 5.8255592 5.8243666 5.8233321 5.8225348 5.8220339 5.8218066 5.8217591 5.821783 5.8217986 5.821764 5.8216637 5.8214943 5.8212566 5.820957 5.8206132 5.8202592 5.8199417 5.8196986 5.8195465 5.8194776 5.8194624 5.8194598 5.8194289 5.8193399 5.8191805 5.8189548 5.8186788 5.8183741 5.8180606 5.8177546 5.8174663 5.817199 5.8169539 5.8167306 5.8165274 5.8163436 5.8161784 5.8160303 5.8158986 5.8157823 5.8156796 5.8155883 5.8155061 5.8154307 5.8153599 5.8152924 5.8152277 5.8151658 5.8151071 5.815052 5.8150014 5.8149564 5.8149173 5.8148843 5.814857 5.814835 5.8148172 5.8148029 5.8147913 5.8147816 5.8147737 5.8147673 5.8147625 5.8147591 5.8147569 5.8147558 5.8147554 5.8147551 5.8147545 5.8147532 5.8147508 5.8147471 5.8147422 5.8147359 5.8147285 5.8147201 5.8147109 5.8147011 5.814691 5.8146808 5.8146708 5.814661 5.8146516 5.8146427 5.8146343 5.8146263 5.8146186 5.8146111 5.8146036 5.814596 5.8145883 5.8145804 5.8145724 5.8145642 5.8145561 5.8145482 5.8145405 5.8145332 5.8145265 5.8145203 5.8145147 5.8145098 5.8145056 5.8145019 5.8144989 5.8144964 5.8144943 5.8144927 5.8144914 5.8144903 5.8144895 5.8144887 5.814488 5.8144872 5.8144864 5.8144853 5.8144841 5.8144827 5.814481 5.8144791 5.8144771 5.8144749 5.8144726 5.8144702 5.8144677 5.8144652 5.8144627 5.8144602 5.8144577 5.8144553 5.8144529 5.8144505 5.8144481 5.8144457 5.8144432 5.8144408 5.8144383 5.8144359 5.8144334 5.814431 5.8144286 5.8144263 5.814424 5.8144218 5.8144198 5.8144178 5.814416 5.8144144 5.8144128 5.8144115 5.8144102 5.8144091 5.8144081 5.8144071 5.8144062 5.8144054 5.8144046 5.8144039 5.8144031 5.8144023 5.8144015 5.8144006 5.8143997 5.8143988 5.8143978 5.8143968 5.8143957 5.8143946 5.8143935 5.8143923 5.8143912 5.81439 5.8143888 5.8143876 5.8143864 5.8143852 5.814384 5.8143828 5.8143816 5.8143805 5.8143793 5.8143782 5.814377 5.8143759 5.8143748 5.8143737 5.8143727 5.8143716 5.8143706 5.8143697 5.8143687 5.8143678 5.814367 5.8143661 5.8143653 5.8143646 5.8143638 5.8143631 5.8143625 5.8143618 5.8143611 5.8143605 5.8143598 5.8143591 5.8143585 5.8143578 5.8143571 5.8143564 5.8143557 5.814355 5.8143543 5.8143536 5.8143528 5.8143521 5.8143513 5.8143505 5.8143497 5.8143489 5.8143481 5.8143473 5.8143465 5.8143456 5.8143448 5.8143439 5.8143431 5.8143422 5.8143414 5.8143405 5.8143397 5.8143389 5.8143381 5.8143373 5.8143365 5.8143357 5.8143349 5.8143342 5.8143335 5.8143327 5.814332 5.8143313 5.8143306 5.8143299 5.8143292 5.8143285 5.8143278 5.8143271 5.8143264 5.8143258 5.8143251 5.8143244 5.8143238 5.8143231 5.8143225 5.8143218 5.8143211 5.8143204 5.8143198 5.8143191 5.8143184 5.8143178 5.8143171 5.8143164 5.8143157 5.8143151 5.8143144 5.8143137 5.814313 5.8143124 5.8143117 5.814311 5.8143103 5.8143097 5.814309 5.8143084 5.8143077 5.8143071 5.8143064 5.8143058 5.8143052 5.8143045 5.8143039 5.8143033 5.8143027 5.8143021 5.8143015 5.814301 5.8143004 5.8142998 5.8142993 5.8142987 5.8142982 5.8142976 5.8142971 5.8142966 5.814296 5.8142955 5.8142949 5.8142944 5.8142939 5.8142933 5.8142928 5.8142922 5.8142917 5.8142912 5.8142906 5.8142901 5.8142896 5.814289 5.8142885 5.8142879 5.8142874 5.8142868 5.8142863 5.8142857 5.8142851 5.8142846 5.814284 5.8142834 5.8142829 5.8142823 5.8142818 5.8142812 5.8142807 5.8142802 5.8142796 5.8142791
GPVarianceControllerREC 10 20 3 3 6.1066072 6.0970581 6.0473608 6.0289858 6.024758 6.0234396 6.0227464 6.0213153 5.8226904 5.723326 5.6964443 5.6950424 5.6922069 5.6889155 5.6870665 5.6834618 5.6796432 5.6790421 5.677991 5.6776154 5.6764412 5.6694358 5.6634156 5.6613974 5.6597357 5.6547046 5.6506541 5.6485941 5.6474348 5.6467798 5.6464926 5.6465198 5.6467902 5.6470949 5.6471258 5.6473051 5.6469959 5.6457487 5.6449641 5.644795 5.6446619 5.6444112 5.644161 5.6439668 5.6438758 5.6438461 5.6438355 5.6438215 5.6437544 5.6433895 5.6421792 5.6401051 5.6380055 5.6364034 5.6352912 5.6344949 5.6339541 5.6336597 5.6335772 5.6335934 5.6335324 5.6332537 5.6327615 5.6321852 5.6316359 5.6311612 5.6308566 5.6307952 5.6307555 5.6302801 5.6292022 5.6278705 5.6268284 5.6263194 5.6261929 5.6261785 5.6261074 5.6259515 5.6257625 5.625606 5.6255171 5.6254523 5.6252588 5.6247481 5.6238683 5.6227932 5.6218565 5.6213174 5.6211984 5.6212849 5.6212794 5.6209755 5.6203902 5.6197181 5.6192044 5.6189747 5.6189649 5.6189764 5.6187986 5.6183216 5.6175831 5.6166778 5.6157244 5.6148417 5.6140602 5.613385 5.6127823 5.612167 5.6114682 5.6106206 5.6095708 5.6083953 5.6071976 5.6060185 5.6049517 5.6040726 5.6034145 5.602973 5.6027109 5.6025659 5.6024669 5.6023564 5.6021961 5.6019738 5.6016934 5.6013687 5.6010121 5.600621 5.6001965 5.5997595 5.599305 5.5988233 5.5983169 5.5977669 5.5971585 5.5964857 5.5957061 5.5948072 5.5939003 5.5930267 5.5922349 5.5915946 5.5910835 5.5906749 5.5903573 5.5901118 5.5899288 5.5897976 5.5897036 5.5896385 5.5895935 5.5895625 5.5895398 5.5895198 5.5894968 5.5894664 5.5894252 5.5893697 5.5892992 5.5892156 5.5891233 5.5890318 5.5889436 5.5888619 5.5887923 5.5887372 5.5886957 5.588664 5.58864 5.5886209 5.5886034 5.5885849 5.5885629 5.5885351 5.5884997 5.5884573 5.5884077 5.5883419 5.5882568 5.5881595 5.5880508 5.5879287 5.5877909 5.5876531 5.5875159 5.5873744 5.5872348 5.5870985 5.586977 5.5868766 5.5867941 5.5867216 5.5866576 5.586606 5.5865654 5.5865348 5.5865147 5.5865025 5.5864951 5.5864915 5.5864904 5.5864909 5.5864922 5.586494 5.5864962 5.5864985 5.5865008 5.5865029 5.5865046 5.5865049 5.5865034 5.5864995 5.5864924 5.5864802 5.5864606 5.5864278 5.5863766 5.5863086 5.5862283 5.5861362 5.5860262 5.5859052 5.5857887 5.5856859 5.5855934 5.585496 5.5854 5.5852905 5.5850892 5.5846476 5.5835907 5.5811816 5.5885146 5.5885001 5.5884874 5.588477 5.5884685 5.588462 5.5884576 5.5884547 5.5884528 5.5884515 5.5884507 5.58845 5.5884495 5.5884488 5.5884481 5.5884473 5.5884465 5.5884457 5.5884448 5.5884441 5.5884434 5.5884429 5.5884424 5.5884421 5.5884418 5.5884415 5.588441 5.5884403 5.5884392 5.5884376 5.5884355 5.5884328 5.5884298 5.5884263 5.5884226 5.5884191 5.5884152 5.5884109 5.5884062 5.5884006 5.5883939 5.5883854 5.5883752 5.5883631 5.5883476 5.5883304 5.5883131 5.5882936 5.5882674 5.5882288 5.5881737 5.5880984 5.5879875 5.5877859 5.5868714 5.5883705 5.5883704 5.5883703 5.5883703 5.5883703 5.5883702 5.5883702 5.5883702 5.5883702 5.5883702 5.5883701 5.5883701 5.5883701 5.5883701 5.58837 5.5883699 5.5883696 5.5883693 5.5883688 5.5883679 5.5883667 5.5883647 5.5883613 5.5883543 5.588334 5.5881102 5.5883619 5.5883602 5.5883584 5.5883566 5.5883548 5.5883533 5.5883521 5.5883511 5.5883503 5.5883498 5.5883494 5.5883491 5.5883488 5.5883486 5.5883485 5.5883484 5.5883483 5.5883483 5.5883483 5.5883483 5.5883483 5.5883483 5.5883483 5.5883483 5.5883482 5.5883482 5.5883482 5.5883481 5.588348 5.5883479 5.5883478 5.5883477 5.5883475 5.5883472 5.5883468 5.5883461 5.5883449 5.5883416 5.5883291 5.5882955 5.588342 5.5883413 5.5883404 5.5883394 5.5883384 5.5883375 5.5883366 5.5883356 5.5883345 5.5883334 5.5883324 5.5883313 5.5883299 5.5883282 5.5883261 5.5883237 5.588321 5.5883172 5.5883127 5.5883081 5.588303 5.5882975 5.5882907 5.5882823 5.5882728 5.5882593 5.5882306 5.5881355 5.5883318 5.5883318 5.5883318 5.5883318 5.5883318 5.5883318 5.5883318 5.5883318 5.5883318 5.5883318 5.5883317 5.5883315 5.5883311 5.5883297 5.5883302 5.5883302 5.5883302 5.5883301 5.58833 5.5883299
GPVarianceControllerPAA 10 5 3 3 6.4354315 6.4306208 6.3897032 6.3868297 6.3846765 6.3814258 6.3798842 6.3783363 6.376476 6.37452 6.3725969 6.3708003 6.3692295 6.3679477 6.366957 6.3662171 6.3656739 6.3652757 6.3649764 6.3647344 6.3645435 6.3644553 6.364084 6.359641 6.3460945 6.3290427 6.3130812 6.3034343 6.3008605 6.3009006 6.3011196 6.3015473 6.3020598 6.3020651 6.3010894 6.2989502 6.2955952 6.2912455 6.286962 6.2842562 6.2826984 6.280835 6.2702753 6.2574064 6.2523896 6.2520835 6.2516438 6.2490267 6.2453953 6.2427639 6.241743 6.241713 6.2418559 6.2417071 6.2409442 6.2389502 6.2348824 6.2282862 6.2198309 6.2114575 6.2050288 6.2005134 6.1955651 6.1881875 6.1777667 6.164917 6.1507489 6.1370978 6.1264797 6.1202648 6.1175487 6.1165872 6.1161984 6.1158988 6.1155958 6.1153527 6.1152346 6.1151424 6.1145904 6.112536 6.1075727 6.0986544 6.0858271 6.0702919 6.0539788 6.0390269 6.0271355 6.0189846 6.0141908 6.0117893 6.0107832 6.0104388 6.0103238 6.0102215 6.0100301 6.0096923 6.00916 6.0083875 6.0073427 6.0060262 6.0044852 6.0028085 6.0011042 5.9994706 5.9979761 5.9966559 5.9955181 5.9945558 5.9937564 5.9931071 5.9925958 5.99221 5.9919345 5.9917516 5.9916421 5.9915865 5.9915662 5.9915636 5.9915616 5.9915429 5.9914895 5.9913839 5.9912108 5.9909597 5.9906275 5.9902202 5.9897517 5.9892426 5.988716 5.9881951 5.9876999 5.9872462 5.9868445 5.9865005 5.9862155 5.9859872 5.9858107 5.9856794 5.9855853 5.9855201 5.9854754 5.9854434 5.9854173 5.9853915 5.9853617 5.9853256 5.9852823 5.9852327 5.9851785 5.9851221 5.9850659 5.9850124 5.9849634 5.9849205 5.9848844 5.9848555 5.9848336 5.984818 5.9848073 5.9848002 5.9847949 5.9847893 5.9847817 5.9847701 5.9847528 5.9847284 5.9846961 5.9846552 5.984606 5.9845491 5.9844857 5.9844173 5.9843458 5.9842729 5.9842007 5.9841307 5.9840647 5.9840037 5.9839488 5.9839005 5.9838591 5.9838245 5.9837964 5.9837742 5.9837572 5.9837445 5.9837352 5.9837284 5.9837234 5.9837194 5.983716 5.9837126 5.9837092 5.9837056 5.9837019 5.9836981 5.9836945 5.9836911 5.9836881 5.9836855 5.9836835 5.9836819 5.9836807 5.9836796 5.9836785 5.9836771 5.983675 5.983672 5.9836679 5.9836625 5.9836556 5.9836471 5.9836371 5.9836256 5.9836128 5.9835989 5.9835841 5.9835689 5.9835535 5.9835383 5.9835235 5.9835095 5.9834964 5.9834844 5.9834737 5.9834644 5.9834563 5.9834496 5.9834441 5.9834397 5.9834363 5.9834337 5.9834319 5.9834305 5.9834296 5.9834289 5.9834285 5.9834282 5.983428 5.9834279 5.9834279 5.9834278 5.9834278 5.9834278 5.9834278 5.9834278 5.9834278 5.9834277 5.9834274 5.983427 5.9834264 5.9834255 5.9834243 5.9834227 5.9834208 5.9834186 5.9834159 5.9834129 5.9834095 5.9834059 5.983402 5.983398 5.9833939 5.9833897 5.9833856 5.9833816 5.9833778 5.9833741 5.9833708 5.9833677 5.9833649 5.9833625 5.9833604 5.9833585 5.983357 5.9833557 5.9833547 5.9833538 5.9833532 5.9833527 5.9833523 5.983352 5.9833517 5.9833516 5.9833514 5.9833513 5.9833513 5.9833512 5.9833511 5.983351 5.9833508 5.9833506 5.9833504 5.9833501 5.9833497 5.9833492 5.9833487 5.983348 5.9833472 5.9833463 5.9833453 5.9833443 5.9833431 5.9833418 5.9833405 5.9833391 5.9833376 5.9833362 5.9833347 5.9833332 5.9833318 5.9833304 5.9833291 5.9833279 5.9833267 5.9833256 5.9833246 5.9833237 5.9833229 5.9833221 5.9833215 5.9833209 5.9833203 5.9833199 5.9833195 5.9833191 5.9833188 5.9833185 5.9833182 5.983318 5.9833178 5.9833175 5.9833173 5.9833171 5.9833168 5.9833166 5.9833163 5.983316 5.9833157 5.9833153 5.9833149 5.9833145 5.9833141 5.9833136 5.9833131 5.9833125 5.983312 5.9833114 5.9833107 5.9833101 5.9833094 5.9833088 5.9833081 5.9833074 5.9833068 5.9833061 5.9833055 5.9833048 5.9833042 5.9833037 5.9833031 5.9833026 5.9833021 5.9833016 5.9833012 5.9833008 5.9833004 5.9833 5.9832997 5.9832994 5.9832991 5.9832988 5.9832985 5.9832982 5.983298 5.9832977 5.9832975 5.9832972 5.983297 5.9832967 5.9832965 5.9832962 5.983296 5.9832957 5.9832954 5.9832951 5.9832948 5.9832945 5.9832942 5.9832938 5.9832935 5.9832931 5.9832928 5.9832924 5.983292 5.9832916 5.9832913 5.9832909 5.9832905 5.9832901 5.9832898
GPVarianceControllerPAA 10 10 3 3 6.2547551 6.2423198 6.194387 6.1651204 6.1061277 6.0598791 6.0375211 6.0255404 6.0177774 6.0123495 6.0084671 6.0056211 6.0034841 6.0018668 6.0006539 5.9997555 5.9990821 5.9985376 5.998033 5.9975399 5.9971894 5.9970876 5.9951513 5.9895879 5.9754659 5.9616875 5.951319 5.948233 5.9485063 5.9481495 5.9472518 5.9467907 5.9470273 5.9474095 5.9473344 5.9466068 5.9452449 5.9432545 5.9408843 5.9389195 5.9374274 5.9355032 5.9285454 5.9210576 5.9189197 5.9189355 5.9179391 5.915796 5.9142858 5.9139868 5.9139632 5.9132392 5.9118238 5.9104804 5.9096185 5.9086986 5.9066798 5.9030737 5.8988039 5.8955585 5.8938755 5.892999 5.8913381 5.8875391 5.8816244 5.8744072 5.8668687 5.8604055 5.8561363 5.853834 5.8525603 5.8516748 5.8509603 5.8504063 5.850051 5.849896 5.8498405 5.8496128 5.8487627 5.8468598 5.8438591 5.8402217 5.8365593 5.8332647 5.8304885 5.8282468 5.8264988 5.8251742 5.8241922 5.8234794 5.8229798 5.8226509 5.8224564 5.8223579 5.8223063 5.8222348 5.8220582 5.8216901 5.8210793 5.8202533 5.8193201 5.8184273 5.8177019 5.8172014 5.8169142 5.8167846 5.8167449 5.8167415 5.8167451 5.8167473 5.8167494 5.8167525 5.8167537 5.8167478 5.8167312 5.8167053 5.8166755 5.8166485 5.8166291 5.8166179 5.8166119 5.8166065 5.8165986 5.8165882 5.8165775 5.8165697 5.8165657 5.8165639 5.8165607 5.8165521 5.8165362 5.8165131 5.8164842 5.8164513 5.8164158 5.8163783 5.8163392 5.8162989 5.8162582 5.8162184 5.8161806 5.8161458 5.8161149 5.8160884 5.8160664 5.8160492 5.8160362 5.8160269 5.8160199 5.8160135 5.8160062 5.8159969 5.8159853 5.8159716 5.8159568 5.8159418 5.8159274 5.8159142 5.815902 5.8158909 5.8158806 5.8158705 5.8158606 5.8158507 5.8158409 5.8158314 5.8158224 5.8158142 5.815807 5.815801 5.8157962 5.8157927 5.81579 5.815788 5.8157863 5.8157845 5.8157823 5.8157797 5.8157763 5.8157721 5.8157671 5.8157614 5.815755 5.8157483 5.8157412 5.8157342 5.8157274 5.815721 5.815715 5.8157097 5.815705 5.8157007 5.8156968 5.8156931 5.8156895 5.8156859 5.8156823 5.8156785 5.8156745 5.8156704 5.8156663 5.8156622 5.8156581 5.8156541 5.8156502 5.8156466 5.8156431 5.8156398 5.8156368 5.8156341 5.8156317 5.8156297 5.8156281 5.8156267 5.8156258 5.8156251 5.8156247 5.8156245 5.8156244 5.8156244 5.8156245 5.8156244 5.8156243 5.8156241 5.8156237 5.8156231 5.8156224 5.8156216 5.8156206 5.8156195 5.8156184 5.8156172 5.815616 5.8156149 5.8156137 5.8156126 5.8156115 5.8156104 5.8156094 5.8156083 5.8156073 5.8156062 5.8156051 5.8156041 5.815603 5.8156019 5.8156008 5.8155998 5.8155988 5.8155978 5.8155969 5.8155961 5.8155953 5.8155946 5.815594 5.8155935 5.8155931 5.8155928 5.8155926 5.8155924 5.8155924 5.8155923 5.8155924 5.8155924 5.8155925 5.8155926 5.8155926 5.8155927 5.8155927 5.8155927 5.8155926 5.8155926 5.8155924 5.8155923 5.8155921 5.8155918 5.8155916 5.8155913 5.815591 5.8155907 5.8155904 5.8155901 5.8155898 5.8155895 5.8155892 5.8155888 5.8155885 5.8155882 5.8155878 5.8155875 5.8155872 5.8155869 5.8155866 5.8155863 5.815586 5.8155858 5.8155855 5.8155853 5.8155851 5.815585 5.8155849 5.8155848 5.8155847 5.8155846 5.8155846 5.8155845 5.8155845 5.8155845 5.8155845 5.8155846 5.8155846 5.8155846 5.8155846 5.8155846 5.8155846 5.8155846 5.8155845 5.8155845 5.8155844 5.8155844 5.8155843 5.8155843 5.8155842 5.8155841 5.815584 5.8155839 5.8155838 5.8155837 5.8155836 5.8155834 5.8155833 5.8155832 5.8155831 5.815583 5.8155829 5.8155828 5.8155827 5.8155826 5.8155825 5.8155824 5.8155823 5.8155822 5.8155821 5.8155821 5.815582 5.815582 5.8155819 5.8155819 5.8155819 5.8155818 5.8155818 5.8155818 5.8155818 5.8155818 5.8155818 5.8155818 5.8155818 5.8155818 5.8155817 5.8155817 5.8155817 5.8155817 5.8155817 5.8155817 5.8155816 5.8155816 5.8155816 5.8155815 5.8155815 5.8155815 5.8155814 5.8155814 5.8155813 5.8155813 5.8155812 5.8155812 5.8155811 5.8155811 5.8155811 5.815581 5.815581 5.8155809 5.8155809 5.8155808 5.8155808 5.8155808 5.8155807 5.8155807 5.8155807 5.8155807 5.8155806 5.8155806 5.8155806 5.8155806 5.8155806 5.8155805 5.8155805 5.8155805 5.8155805 5.8155805 5.8155805
GPVarianceControllerPAA 10 20 3 3 6.1066072 6.0970581 6.0473608 5.9625529 5.8344344 5.7691685 5.7455285 5.7345414 5.7282958 5.7243884 5.7217345 5.7198055 5.71833 5.7171654 5.7162292 5.7154624 5.7148112 5.7142217 5.71365 5.7131054 5.7127243 5.7126477 5.7109523 5.7083196 5.7027366 5.697541 5.6932901 5.6924623 5.6912445 5.6880869 5.6841194 5.6815917 5.6809827 5.6809943 5.6809288 5.6807813 5.6806751 5.680638 5.6806196 5.6805717 5.6799499 5.6773837 5.6744997 5.6726623 5.6721395 5.6720552 5.6713376 5.6704358 5.6700303 5.6696773 5.6684667 5.6661049 5.6631442 5.6603715 5.6583141 5.6571149 5.6566274 5.6565637 5.6567377 5.6569948 5.6566391 5.6545955 5.654522 5.6544555 5.6542329 5.6534332 5.6521094 5.6515767 5.6516903 5.6501166 5.6466063 5.6433104 5.6408343 5.6387956 5.6371039 5.6358762 5.6351638 5.6348343 5.6347113 5.6346659 5.6346397 5.634626 5.6346041 5.6344719 5.6341759 5.6338888 5.6337876 5.6337338 5.6335065 5.6332621 5.6332003 5.6331552 5.6329066 5.6324605 5.6319549 5.6315087 5.631162 5.6309281 5.6308111 5.6307685 5.6306773 5.6303531 5.6297082 5.6289367 5.6283541 5.628142 5.6282202 5.6283206 5.6281546 5.6275939 5.6267037 5.6257247 5.6249673 5.6245578 5.6244376 5.6244386 5.624395 5.6242428 5.6240262 5.6238374 5.6237405 5.6237213 5.6237249 5.6237167 5.6237198 5.6237925 5.6239487 5.6240875 5.6239839 5.6233491 5.6219329 5.6196581 5.6167467 5.6136388 5.6107611 5.6084058 5.6067261 5.6056584 5.6050414 5.6047325 5.604594 5.6045247 5.6044732 5.6044187 5.6043566 5.6042893 5.60422 5.6041513 5.6040832 5.6040126 5.6039343 5.6038446 5.6037385 5.6036083 5.6034556 5.6032761 5.6030814 5.6028886 5.6026993 5.6025043 5.6022939 5.6020984 5.6019115 5.6017033 5.6014931 5.6012528 5.6006249 5.6029678 5.6029139 5.602845 5.6027554 5.6026365 5.6024795 5.6022693 5.6019796 5.6016461 5.6012814 5.6008668 5.600426 5.5999614 5.5995127 5.5991118 5.5987608 5.5984476 5.5981635 5.5979329 5.5977636 5.5976307 5.5975247 5.5974475 5.5973916 5.5973524 5.5973251 5.5973064 5.5972942 5.5972864 5.5972813 5.5972774 5.5972735 5.5972694 5.5972647 5.5972595 5.5972538 5.5972479 5.5972425 5.5972377 5.5972334 5.5972292 5.5972241 5.5972165 5.5972025 5.597176 5.5971254 5.5970109 5.5965697 5.5948206 5.5983732 5.5983327 5.5982821 5.5982201 5.5981467 5.5980591 5.5979658 5.5978764 5.597784 5.5976944 5.5976118 5.597533 5.5974617 5.5974004 5.5973513 5.5973126 5.5972823 5.5972596 5.5972416 5.5972274 5.5972173 5.5972103 5.5972054 5.5972022 5.5972001 5.5971988 5.5971981 5.5971977 5.5971976 5.5971976 5.5971977 5.5971978 5.5971979 5.5971977 5.5971972 5.5971955 5.5971911 5.5971793 5.5971153 5.5975669 5.5975653 5.5975626 5.5975589 5.5975537 5.5975461 5.5975339 5.5975155 5.5974899 5.5974571 5.5974109 5.5973322 5.5971929 5.5968996 5.5960163 5.5974311 5.5974218 5.5974136 5.5974059 5.5973988 5.5973929 5.5973886 5.5973855 5.5973834 5.5973819 5.5973809 5.5973802 5.5973796 5.597379 5.5973784 5.5973777 5.597377 5.5973762 5.5973754 5.5973744 5.5973733 5.5973722 5.5973712 5.5973704 5.5973697 5.5973692 5.5973689 5.5973687 5.5973685 5.5973685 5.5973684 5.5973682 5.5973679 5.5973675 5.5973668 5.5973659 5.5973648 5.5973636 5.5973622 5.5973608 5.5973594 5.597358 5.5973564 5.5973548 5.5973532 5.597352 5.5973509 5.5973499 5.597349 5.5973482 5.5973476 5.5973471 5.5973467 5.5973464 5.5973462 5.597346 5.5973458 5.5973457 5.5973455 5.5973454 5.5973452 5.597345 5.5973448 5.5973446 5.5973443 5.597344 5.5973436 5.597343 5.597342 5.5973398 5.597333 5.5969519 5.5972977 5.5972973 5.5972968 5.597296 5.5972949 5.5972935 5.5972918 5.5972896 5.5972869 5.5972831 5.5972786 5.5972739 5.5972689 5.5972627 5.5972533 5.5972372 5.5972072 5.5971113 5.597281 5.5972802 5.5972794 5.5972787 5.597278 5.5972772 5.5972761 5.5972749 5.5972732 5.5972702 5.5972641 5.5972505 5.5971252 5.5972711 5.5972709 5.5972706 5.5972704 5.5972701 5.5972697 5.5972692 5.5972684 5.5972674 5.5972658 5.5972633 5.5972585 5.597246 5.5970792 5.5972679 5.5972677 5.5972675 5.5972673 5.597267 5.5972667 5.5972664 5.5972661 5.5972658 5.5972655 5.5972651 5.5972647 5.5972643 5.5972637
GPInformationControllerFixedEndTimeREC 10 5 3 3 6.4354315 6.4306208 6.3897033 6.3841006 6.3797769 6.3734573 6.3641696 6.3571801 6.3541887 6.3532595 6.3470672 6.3297874 6.3232206 6.3196901 6.3089053 6.3002284 6.2991113 6.2981114 6.2933875 6.2745702 6.2636135 6.2630212 6.2622658 6.2607094 6.2591578 6.2566177 6.2525205 6.2466531 6.2424132 6.2407157 6.2404446 6.2403802 6.2402317 6.2402172 6.2402715 6.2406841 6.2385773 6.2156933 6.172989 6.1374852 6.1181408 6.1091165 6.1033034 6.0993296 6.0964365 6.0940963 6.0921279 6.091899 6.0908384 6.0898186 6.0898079 6.0896077 6.0893015 6.0890128 6.08623 6.0820335 6.0793264 6.039534 6.0197526 6.0088819 6.0000745 5.9939442 5.9897025 5.9854182 5.9792322 5.9726764 5.9668758 5.9630216 5.9612707 5.9603215 5.9597922 5.9594965 5.9594466 5.9594616 5.959411 5.9593333 5.9592886 5.9592864 5.9592973 5.959283 5.9592055 5.9590134 5.9586379 5.9580196 5.9571816 5.9562608 5.9554425 5.9548518 5.9545047 5.9543389 5.9542749 5.9542575 5.9542593 5.9542659 5.9542641 5.9541836 5.9540087 5.9534478 5.9524454 5.9515546 5.951021 5.9507752 5.950632 5.9502879 5.9493661 5.9474728 5.9447174 5.9425477 5.9419 5.9416627 5.9413678 5.9412339 5.9411903 5.9411781 5.941192 5.9412114 5.9412122 5.9411764 5.9410995 5.9409872 5.9408411 5.9406571 5.9404455 5.9402449 5.9400954 5.9400084 5.9399715 5.939968 5.939975 5.9399566 5.9398785 5.9397372 5.9395686 5.9394242 5.9393379 5.9393087 5.9393098 5.9393084 5.9392871 5.9392535 5.9392298 5.9392245 5.9392106 5.9391371 5.938966 5.9387021 5.9383927 5.9380993 5.9378662 5.9377055 5.9376027 5.9375313 5.9374655 5.9373866 5.9372851 5.937158 5.9370049 5.9368256 5.9366192 5.9363851 5.9361247 5.935842 5.9355446 5.9352424 5.9349461 5.9346646 5.9344028 5.934161 5.9339352 5.9337201 5.9335111 5.9333063 5.9331059 5.9329114 5.9327236 5.932542 5.9323646 5.9321889 5.9320127 5.9318349 5.931656 5.9314776 5.9313024 5.9311332 5.9309729 5.9308243 5.9306896 5.9305712 5.9304714 5.9303917 5.930333 5.9302944 5.9302731 5.9302647 5.9302635 5.9302638 5.9302603 5.9302492 5.9302283 5.9301971 5.9301562 5.9301072 5.9300522 5.9299937 5.9299338 5.9298749 5.9298187 5.9297669 5.9297204 5.9296798 5.9296451 5.9296159 5.9295915 5.9295708 5.9295527 5.9295361 5.9295199 5.9295033 5.9294857 5.9294664 5.9294451 5.9294217 5.929396 5.9293681 5.9293384 5.9293071 5.929275 5.9292425 5.9292106 5.9291799 5.9291513 5.9291253 5.9291026 5.9290837 5.9290685 5.9290572 5.9290493 5.9290444 5.9290419 5.929041 5.9290408 5.9290407 5.9290401 5.9290386 5.9290357 5.9290316 5.9290261 5.9290195 5.9290121 5.9290042 5.928996 5.9289879 5.9289802 5.9289731 5.9289667 5.928961 5.928956 5.9289517 5.9289479 5.9289445 5.9289414 5.9289382 5.928935 5.9289315 5.9289277 5.9289234 5.9289187 5.9289134 5.9289078 5.9289017 5.9288953 5.9288888 5.9288823 5.928876 5.9288699 5.9288643 5.9288592 5.9288548 5.928851 5.9288479 5.9288456 5.9288438 5.9288426 5.9288418 5.9288414 5.9288411 5.9288409 5.9288407 5.9288404 5.92884 5.9288394 5.9288386 5.9288376 5.9288365 5.9288353 5.9288339 5.9288326 5.9288312 5.9288299 5.9288286 5.9288274 5.9288263 5.9288253 5.9288243 5.9288233 5.9288223 5.9288213 5.9288203 5.9288192 5.928818 5.9288168 5.9288154 5.928814 5.9288125 5.9288109 5.9288092 5.9288076 5.928806 5.9288044 5.9288029 5.9288016 5.9288003 5.9287992 5.9287982 5.9287973 5.9287966 5.928796 5.9287956 5.9287952 5.9287949 5.9287947 5.9287945 5.9287943 5.9287941 5.9287939 5.9287937 5.9287934 5.9287932 5.9287928 5.9287925 5.9287922 5.9287918 5.9287914 5.928791 5.9287906 5.9287903 5.9287899 5.9287895 5.9287891 5.9287887 5.9287882 5.9287878 5.9287874 5.9287869 5.9287864 5.9287859 5.9287854 5.9287849 5.9287843 5.9287837 5.9287832 5.9287826 5.9287821 5.9287816 5.9287811 5.9287806 5.9287801 5.9287797 5.9287793 5.928779 5.9287787 5.9287784 5.9287781 5.9287779 5.9287777 5.9287775 5.9287773 5.9287772 5.928777 5.9287768 5.9287767 5.9287765 5.9287763 5.9287762 5.928776 5.9287758 5.9287756 5.9287754 5.9287752 5.928775 5.9287748 5.9287746 5.9287744 5.9287742 5.9287739 5.9287737 5.9287735 5.9287732 5.928773 5.9287727 5.9287725
GPInformationControllerFixedEndTimeREC 10 10 3 3 6.2547551 6.2423198 6.1943871 6.1846168 6.1809665 6.1767435 6.1716484 6.1676104 6.1650761 6.1645175 6.0841264 5.9848312 5.9597548 5.959019 5.9571859 5.9539155 5.9521005 5.9518838 5.9508245 5.9372599 5.9291093 5.9283907 5.9275229 5.9251709 5.9229683 5.9212628 5.9197339 5.9158839 5.9117469 5.908702 5.9065569 5.9045106 5.9015938 5.8962554 5.8887586 5.8807494 5.8735616 5.8681673 5.8648191 5.8629243 5.8618532 5.8612423 5.8609469 5.8608847 5.8608927 5.860768 5.8605312 5.8602978 5.8599841 5.8595474 5.8590899 5.8587432 5.858563 5.85851 5.8584777 5.8582493 5.8580195 5.857996 5.8578908 5.8574437 5.857017 5.8568881 5.856804 5.8543906 5.8417691 5.8293221 5.8239457 5.8222786 5.8208943 5.819037 5.817333 5.8158733 5.8140816 5.8104124 5.8079946 5.8078858 5.8073975 5.8073877 5.8072236 5.8070175 5.8068229 5.803877 5.8002845 5.7972687 5.7787153 5.7762056 5.7759573 5.7761485 5.7761106 5.7757928 5.7753059 5.7743418 5.7717123 5.7644751 5.7576375 5.7537953 5.7518755 5.7508052 5.750286 5.7502017 5.7501261 5.7499852 5.7498546 5.7497589 5.7496896 5.7496355 5.7495903 5.7495544 5.7495344 5.7495344 5.7495423 5.7495295 5.7494758 5.7493966 5.7493327 5.7493113 5.7493198 5.7493162 5.7492629 5.7491535 5.7488858 5.7487227 5.7486909 5.748419 5.7477708 5.7473098 5.7472914 5.7453734 5.7408327 5.7366435 5.7344069 5.7334744 5.7331076 5.7329204 5.7327766 5.7326654 5.7325979 5.7325678 5.7325507 5.7325157 5.7324411 5.7323278 5.732206 5.7321078 5.7320554 5.7320394 5.7320323 5.7320231 5.7320132 5.7320043 5.731994 5.7319788 5.7319559 5.7319242 5.7318821 5.7318253 5.7317441 5.7316234 5.7314445 5.7311911 5.7308569 5.7304523 5.7300063 5.7295597 5.7291539 5.7288186 5.7285644 5.728384 5.728258 5.7281634 5.7280805 5.7279957 5.7279018 5.7277967 5.7276828 5.727566 5.7274539 5.7273526 5.7272624 5.7271745 5.7270714 5.7269316 5.7267372 5.7264816 5.7261734 5.7258343 5.7254931 5.7251772 5.7249061 5.724688 5.7245198 5.7243905 5.7242847 5.724187 5.7240841 5.7239663 5.723827 5.7236625 5.7234709 5.7232515 5.7230045 5.7227313 5.7224342 5.7221175 5.721787 5.7214503 5.7211163 5.7207936 5.7204903 5.7202126 5.7199643 5.7197467 5.7195589 5.7193983 5.7192614 5.7191445 5.7190441 5.7189574 5.718882 5.7188161 5.7187583 5.7187071 5.718661 5.7186183 5.718577 5.7185355 5.7184923 5.7184468 5.7183991 5.7183499 5.718301 5.7182541 5.7182109 5.7181728 5.7181405 5.718114 5.7180924 5.7180744 5.7180584 5.7180423 5.7180244 5.7180031 5.7179771 5.7179455 5.7179077 5.7178637 5.7178138 5.7177586 5.717699 5.7176363 5.7175718 5.717507 5.7174431 5.7173814 5.7173229 5.7172686 5.7172188 5.717174 5.7171343 5.7170994 5.7170692 5.7170434 5.7170214 5.717003 5.7169874 5.7169744 5.7169634 5.7169539 5.7169456 5.7169381 5.7169311 5.7169245 5.7169182 5.7169121 5.7169064 5.7169011 5.7168963 5.7168921 5.7168887 5.7168859 5.7168837 5.7168819 5.7168803 5.7168786 5.7168766 5.7168739 5.7168704 5.7168657 5.7168598 5.7168525 5.7168437 5.7168337 5.7168225 5.7168102 5.7167971 5.7167835 5.7167696 5.7167557 5.7167421 5.7167289 5.7167164 5.7167047 5.716694 5.7166843 5.7166756 5.716668 5.7166614 5.7166558 5.716651 5.7166471 5.7166438 5.7166411 5.716639 5.7166372 5.7166358 5.7166346 5.7166337 5.716633 5.7166325 5.716632 5.7166318 5.7166316 5.7166315 5.7166315 5.7166315 5.7166316 5.7166316 5.7166315 5.7166313 5.7166308 5.7166301 5.7166292 5.7166279 5.7166262 5.7166242 5.7166219 5.7166192 5.7166162 5.7166129 5.7166095 5.7166058 5.7166021 5.7165984 5.7165947 5.7165911 5.7165876 5.7165843 5.7165812 5.7165784 5.7165758 5.7165735 5.7165714 5.7165696 5.716568 5.7165666 5.7165655 5.7165645 5.7165637 5.7165631 5.7165626 5.7165622 5.7165619 5.7165617 5.7165615 5.7165614 5.7165613 5.7165613 5.7165612 5.7165612 5.7165612 5.7165611 5.716561 5.7165608 5.7165605 5.7165602 5.7165598 5.7165593 5.7165587 5.716558 5.7165571 5.7165562 5.7165552 5.7165541 5.7165529 5.7165517 5.7165504 5.7165491 5.7165478 5.7165465 5.7165453 5.716544 5.7165428 5.7165417 5.7165406 5.7165396 5.7165387 5.7165378 5.716537 5.7165363 5.7165357 5.7165351
GPInformationControllerFixedEndTimeREC 10 20 3 3 6.1066072 6.0970581 6.0473609 6.0289857 6.0247577 6.0234398 6.0227468 6.0213148 6.0184265 6.0180182 6.0126193 5.7936884 5.7125187 5.6949289 5.6905689 5.6897415 5.6876834 5.6856082 5.6852489 5.680957 5.6726638 5.6710272 5.6703039 5.6668905 5.6635065 5.6610672 5.6590659 5.6550936 5.6516908 5.6485944 5.644824 5.6415083 5.6393135 5.6386563 5.6386317 5.6382204 5.6377842 5.6376321 5.63572 5.6321647 5.6276984 5.6265284 5.6263901 5.6259609 5.625633 5.6256025 5.6249156 5.6229353 5.6215049 5.6186278 5.6186683 5.6187108 5.6186943 5.6180748 5.6139456 5.6136423 5.6099914 5.601545 5.5941436 5.5906011 5.5890866 5.5883103 5.5877618 5.5874799 5.5874443 5.5868314 5.5863626 5.5864227 5.5865082 5.5861487 5.5852925 5.5846458 5.5792513 5.5687942 5.569861 5.571102 5.571953 5.5723669 5.5724472 5.5722143 5.5671264 5.5548615 5.5449194 5.5390427 5.5376859 5.5370188 5.5369205 5.5367909 5.5366653 5.5365298 5.5361514 5.5355341 5.5196215 5.5017691 5.4971458 5.4944531 5.492158 5.4901728 5.4885249 5.4872159 5.4862073 5.4853924 5.4846659 5.4838933 5.4830008 5.4817496 5.4801542 5.4785066 5.4771252 5.4762039 5.4757501 5.4756154 5.4756149 5.4756337 5.4756492 5.475567 5.4750639 5.4735875 5.4706292 5.4661437 5.460777 5.4556511 5.451777 5.4495062 5.4485127 5.4481819 5.4480215 5.4478272 5.4476123 5.4474558 5.4474018 5.4474424 5.4475461 5.4470847 5.4447849 5.4399144 5.4333788 5.4267634 5.4212323 5.4171649 5.4144041 5.4126025 5.4114302 5.4106449 5.4100906 5.4096749 5.4093451 5.4090714 5.4088339 5.4086139 5.4083894 5.4081349 5.4078262 5.4074539 5.4070163 5.4065147 5.405953 5.4053405 5.4046897 5.4040147 5.4033289 5.4026436 5.4019677 5.4013071 5.4006652 5.4000442 5.399445 5.3988686 5.398316 5.3977888 5.3972887 5.3968178 5.3963776 5.3959695 5.3955942 5.3952514 5.3949402 5.394659 5.3944056 5.3941776 5.3939724 5.3937875 5.3936205 5.3934691 5.3933317 5.3932064 5.3930921 5.3929876 5.3928918 5.3928037 5.3927225 5.3926468 5.3925753 5.3925063 5.3924382 5.392369 5.3922968 5.3922198 5.3921366 5.392046 5.3919473 5.3918402 5.3917251 5.3916024 5.3914733 5.391339 5.3912007 5.3910599 5.3909179 5.3907759 5.3906352 5.3904967 5.3903614 5.39023 5.3901031 5.3899814 5.3898651 5.3897546 5.3896501 5.3895514 5.3894587 5.3893718 5.3892905 5.3892144 5.3891434 5.3890772 5.3890152 5.3889574 5.3889032 5.3888524 5.3888046 5.3887596 5.388717 5.3886766 5.3886379 5.3886006 5.3885645 5.3885291 5.388494 5.3884589 5.3884235 5.3883873 5.3883502 5.3883117 5.3882719 5.3882305 5.3881874 5.3881428 5.3880968 5.3880493 5.3880008 5.3879513 5.3879013 5.3878508 5.3878003 5.38775 5.3877002 5.3876511 5.3876029 5.3875558 5.3875101 5.3874657 5.3874229 5.3873816 5.3873419 5.3873039 5.3872675 5.3872327 5.3871995 5.3871677 5.3871374 5.3871084 5.3870807 5.3870541 5.3870286 5.387004 5.3869803 5.3869573 5.386935 5.3869132 5.3868918 5.3868708 5.38685 5.3868293 5.3868086 5.3867878 5.3867669 5.3867458 5.3867244 5.3867027 5.3866806 5.3866582 5.3866355 5.3866125 5.3865893 5.3865658 5.3865421 5.3865183 5.3864945 5.3864708 5.3864471 5.3864237 5.3864005 5.3863776 5.3863551 5.386333 5.3863113 5.3862901 5.3862695 5.3862494 5.3862298 5.3862108 5.3861923 5.3861743 5.3861569 5.38614 5.3861235 5.3861075 5.3860919 5.3860766 5.3860618 5.3860472 5.3860329 5.3860189 5.3860051 5.3859914 5.3859779 5.3859645 5.3859511 5.3859378 5.3859246 5.3859113 5.385898 5.3858846 5.3858712 5.3858578 5.3858443 5.3858308 5.3858172 5.3858036 5.38579 5.3857763 5.3857627 5.3857491 5.3857356 5.3857222 5.3857088 5.3856956 5.3856825 5.3856696 5.3856568 5.3856442 5.3856318 5.3856196 5.3856077 5.3855959 5.3855843 5.385573 5.3855618 5.3855509 5.3855401 5.3855296 5.3855192 5.385509 5.385499 5.3854891 5.3854793 5.3854697 5.3854602 5.3854507 5.3854414 5.3854321 5.3854229 5.3854138 5.3854047 5.3853956 5.3853866 5.3853775 5.3853685 5.3853596 5.3853506 5.3853416 5.3853327 5.3853238 5.3853148 5.385306 5.3852971 5.3852883 5.3852795 5.3852708 5.3852621 5.3852535 5.3852449 5.3852364 5.385228 5.3852197 5.3852115 5.3852033 5.3851952 5.3851873 5.3851794
GPInformationControllerFixedEndTimePAA 10 5 3 3 6.4354315 6.4306208 6.3897033 6.3841006 6.3797769 6.3734573 6.3641696 6.3569416 6.353935 6.3528577 6.3520357 6.3513777 6.3508111 6.3511415 6.347939 6.3475943 6.3410879 6.3394797 6.3201124 6.3102931 6.310089 6.3096598 6.3097005 6.3110062 6.3068216 6.2930009 6.2790675 6.2697732 6.2622346 6.2557505 6.2495871 6.2429781 6.2371346 6.233924 6.2333686 6.2334526 6.2319767 6.2285227 6.2243105 6.22078 6.2187038 6.2179976 6.214055 6.1814767 6.1645093 6.1645986 6.1599739 6.1567301 6.1552879 6.1547219 6.1545741 6.1546025 6.1545776 6.1543817 6.1541315 6.1539874 6.1539475 6.1539415 6.1539417 6.1539481 6.1539601 6.1539754 6.1539945 6.1539998 6.1539327 6.1536787 6.1530811 6.1519802 6.1502673 6.1479448 6.1451741 6.1422815 6.1396963 6.1378195 6.1368553 6.1366534 6.1366213 6.1357821 6.1330695 6.1278268 6.1202195 6.1111934 6.1044204 6.1000294 6.0975822 6.096332 6.0956459 6.0950995 6.0943659 6.0930147 6.0903349 6.0855582 6.0788757 6.0721351 6.0674556 6.0653278 6.0647454 6.0646318 6.064558 6.064505 6.0645089 6.0645099 6.0638508 6.0634209 6.0635166 6.06358 6.0636054 6.0627279 6.0577032 6.0466381 6.0303405 6.0109548 5.9933627 5.9781343 5.9649333 5.9549767 5.9475519 5.9416073 5.9371392 5.9342702 5.9324965 5.9312767 5.9304572 5.9300097 5.9298085 5.929731 5.9297375 5.9297815 5.9297595 5.9296088 5.9293808 5.929168 5.9290178 5.9289403 5.9289225 5.9289024 5.9288152 5.928674 5.9285398 5.9284444 5.9283786 5.9283256 5.9282797 5.9282384 5.9281942 5.92814 5.9280753 5.9280039 5.9279298 5.9278586 5.9278004 5.9277653 5.9277476 5.9277196 5.9276489 5.9275251 5.9273673 5.9272062 5.9270665 5.9269607 5.9268881 5.9268343 5.9267799 5.926715 5.9266449 5.9265822 5.9265361 5.9265077 5.9264935 5.9264903 5.9264948 5.9265008 5.9264956 5.9264604 5.9263756 5.926229 5.926022 5.9257679 5.9254835 5.925182 5.924872 5.9245614 5.9242594 5.923976 5.9237196 5.9234955 5.9233046 5.9231443 5.9230087 5.92289 5.9227796 5.9226692 5.9225528 5.9224274 5.9222938 5.9221561 5.9220205 5.9218941 5.9217822 5.9216877 5.92161 5.9215468 5.9214941 5.9214482 5.9214062 5.9213657 5.921325 5.9212826 5.9212374 5.9211885 5.9211355 5.9210788 5.9210191 5.9209578 5.9208963 5.9208367 5.9207806 5.9207298 5.920686 5.9206501 5.9206225 5.9206029 5.92059 5.920582 5.9205764 5.9205708 5.9205632 5.920552 5.9205361 5.9205154 5.9204898 5.9204598 5.9204262 5.9203897 5.920351 5.9203109 5.9202701 5.9202296 5.9201901 5.9201524 5.9201175 5.9200859 5.9200581 5.9200344 5.9200146 5.9199985 5.9199855 5.919975 5.9199661 5.9199583 5.9199508 5.919943 5.9199346 5.9199253 5.9199149 5.9199036 5.9198915 5.9198788 5.9198661 5.9198535 5.9198417 5.919831 5.9198216 5.9198138 5.9198077 5.9198032 5.9198002 5.9197984 5.9197975 5.9197971 5.9197969 5.9197965 5.9197955 5.9197938 5.9197911 5.9197873 5.9197825 5.9197768 5.9197702 5.9197629 5.9197551 5.9197471 5.919739 5.9197311 5.9197235 5.9197164 5.9197099 5.9197042 5.9196992 5.9196949 5.9196913 5.9196883 5.9196858 5.9196837 5.9196818 5.9196801 5.9196784 5.9196767 5.9196749 5.919673 5.919671 5.9196689 5.9196668 5.9196647 5.9196627 5.9196609 5.9196592 5.9196579 5.9196567 5.9196559 5.9196553 5.9196549 5.9196547 5.9196546 5.9196546 5.9196546 5.9196546 5.9196544 5.9196541 5.9196535 5.9196528 5.9196518 5.9196506 5.9196493 5.9196478 5.9196462 5.9196445 5.9196427 5.919641 5.9196394 5.9196378 5.9196363 5.919635 5.9196338 5.9196327 5.9196317 5.9196309 5.9196302 5.9196295 5.919629 5.9196284 5.9196279 5.9196275 5.919627 5.9196266 5.9196261 5.9196257 5.9196253 5.9196249 5.9196246 5.9196242 5.919624 5.9196237 5.9196235 5.9196234 5.9196233 5.9196232 5.9196232 5.9196231 5.9196231 5.9196231 5.919623 5.9196229 5.9196228 5.9196226 5.9196223 5.9196221 5.9196217 5.9196214 5.919621 5.9196205 5.9196201 5.9196196 5.9196192 5.9196187 5.9196183 5.9196178 5.9196174 5.9196171 5.9196167 5.9196164 5.9196161 5.9196158 5.9196156 5.9196153 5.9196151 5.9196149 5.9196147 5.9196146 5.9196144 5.9196143 5.9196141 5.919614 5.9196139 5.9196138 5.9196137 5.9196136 5.9196135 5.9196134 5.9196133 5.9196133
GPInformationControllerFixedEndTimePAA 10 10 3 3 6.2547551 6.2423198 6.1943871 6.1846168 6.1809665 6.1767435 6.1716484 6.1676104 6.1641099 6.1604305 6.1575031 6.1565255 6.1567751 6.1570041 6.1575193 6.1005319 6.0528429 6.052967 6.0380215 6.0296569 6.0291919 6.0288842 6.0289876 6.0274428 6.0140243 5.9938467 5.9748913 5.9554121 5.934805 5.9193377 5.9092444 5.9021095 5.896957 5.8936391 5.8918809 5.8911966 5.8908318 5.8899994 5.8884323 5.8865041 5.8848588 5.8839111 5.8760424 5.8460474 5.8312662 5.8305999 5.830155 5.8296873 5.8295553 5.8295517 5.8295159 5.8293354 5.8291205 5.8290712 5.8290288 5.8287174 5.8282447 5.8277981 5.8273847 5.8269468 5.8264769 5.826024 5.8256535 5.825357 5.8251303 5.8249699 5.8248698 5.8248176 5.8247923 5.8247623 5.8246864 5.8245183 5.8242149 5.8237469 5.8231078 5.8223173 5.8214173 5.8204629 5.8195099 5.8186066 5.8177879 5.8170745 5.816475 5.8159879 5.8156054 5.8153156 5.8151048 5.8149586 5.8148635 5.814807 5.8147781 5.8147678 5.8147683 5.8147739 5.8147801 5.8147837 5.8147828 5.8147761 5.8147633 5.8147442 5.8147192 5.8146887 5.8146534 5.814614 5.8145713 5.8145262 5.8144799 5.8144335 5.8143884 5.8143459 5.8143075 5.814274 5.8142464 5.814225 5.8142096 5.8141996 5.8141941 5.8141914 5.8141902 5.8141887 5.8141856 5.8141797 5.8141705 5.8141577 5.8141417 5.814123 5.8141028 5.8140819 5.8140615 5.8140425 5.8140257 5.8140115 5.8140003 5.813992 5.8139864 5.8139831 5.8139818 5.8139817 5.8139824 5.8139834 5.8139842 5.8139845 5.8139839 5.8139822 5.8139794 5.8139753 5.8139701 5.8139638 5.8139566 5.8139487 5.8139403 5.8139317 5.8139232 5.813915 5.8139074 5.8139005 5.8138946 5.8138897 5.8138858 5.813883 5.813881 5.8138797 5.813879 5.8138786 5.8138783 5.8138779 5.8138773 5.8138765 5.8138753 5.8138737 5.8138718 5.8138697 5.8138675 5.8138653 5.8138632 5.8138613 5.8138597 5.8138585 5.8138575 5.8138569 5.8138567 5.8138566 5.8138567 5.813857 5.8138572 5.8138574 5.8138575 5.8138573 5.813857 5.8138564 5.8138556 5.8138545 5.8138532 5.8138517 5.8138501 5.8138483 5.8138466 5.8138448 5.8138432 5.8138416 5.8138402 5.813839 5.813838 5.8138372 5.8138365 5.813836 5.8138357 5.8138355 5.8138353 5.8138353 5.8138352 5.8138351 5.813835 5.8138349 5.8138347 5.8138345 5.8138343 5.8138341 5.8138338 5.8138336 5.8138335 5.8138333 5.8138332 5.8138332 5.8138332 5.8138332 5.8138333 5.8138333 5.8138334 5.8138335 5.8138335 5.8138335 5.8138335 5.8138334 5.8138332 5.813833 5.8138328 5.8138324 5.8138321 5.8138317 5.8138313 5.8138309 5.8138305 5.8138301 5.8138298 5.8138295 5.8138292 5.8138289 5.8138287 5.8138285 5.8138284 5.8138283 5.8138282 5.8138281 5.8138281 5.8138281 5.813828 5.813828 5.813828 5.813828 5.813828 5.813828 5.813828 5.813828 5.813828 5.813828 5.813828 5.813828 5.813828 5.813828 5.813828 5.8138281 5.8138281 5.8138281 5.8138281 5.8138281 5.8138281 5.8138281 5.813828 5.813828 5.8138279 5.8138278 5.8138278 5.8138277 5.8138276 5.8138274 5.8138273 5.8138272 5.8138271 5.813827 5.8138269 5.8138268 5.8138267 5.8138267 5.8138266 5.8138266 5.8138265 5.8138265 5.8138265 5.8138264 5.8138264 5.8138264 5.8138264 5.8138264 5.8138264 5.8138264 5.8138264 5.8138264 5.8138264 5.8138264 5.8138264 5.8138264 5.8138264 5.8138264 5.8138264 5.8138264 5.8138264 5.8138264 5.8138264 5.8138264 5.8138264 5.8138264 5.8138264 5.8138264 5.8138263 5.8138263 5.8138263 5.8138263 5.8138262 5.8138262 5.8138261 5.8138261 5.8138261 5.813826 5.813826 5.8138259 5.8138259 5.8138259 5.8138259 5.8138258 5.8138258 5.8138258 5.8138258 5.8138257 5.8138257 5.8138257 5.8138257 5.8138257 5.8138257 5.8138257 5.8138257 5.8138257 5.8138257 5.8138257 5.8138257 5.8138257 5.8138257 5.8138257 5.8138257 5.8138257 5.8138256 5.8138256 5.8138256 5.8138256 5.8138256 5.8138256 5.8138256 5.8138256 5.8138256 5.8138256 5.8138256 5.8138255 5.8138255 5.8138255 5.8138255 5.8138255 5.8138254 5.8138254 5.8138254 5.8138254 5.8138254 5.8138254 5.8138253 5.8138253 5.8138253 5.8138253 5.8138253 5.8138253 5.8138253 5.8138253 5.8138252 5.8138252 5.8138252 5.8138252 5.8138252 5.8138252 5.8138252 5.8138252 5.8138252 5.8138252 5.8138252
GPInformationControllerFixedEndTimePAA 10 20 3 3 6.1066072 6.0970581 6.0473609 6.0289857 6.0247577 6.0234398 6.0227468 6.0213148 6.0162771 6.0052015 5.9929685 5.9861751 5.9847944 5.9514984 5.7721772 5.7328578 5.7299024 5.7286773 5.7248548 5.7231038 5.7228639 5.7228536 5.7226873 5.7177788 5.7112723 5.7060861 5.6987117 5.6832545 5.672718 5.6680926 5.6632247 5.6575044 5.6528878 5.6486373 5.6441695 5.640942 5.6394819 5.6388167 5.638277 5.6379047 5.6377322 5.6375255 5.6369314 5.6329962 5.626515 5.6233231 5.6220567 5.620334 5.6179634 5.6154421 5.613191 5.6115806 5.6108441 5.6107487 5.6103696 5.608704 5.60584 5.602755 5.600286 5.5987263 5.5979345 5.5976361 5.5973976 5.5965474 5.59542 5.5949806 5.5947599 5.5947068 5.5920615 5.5862138 5.5834769 5.5836433 5.5826127 5.580211 5.5783332 5.5777124 5.5773812 5.5749606 5.5684422 5.5664589 5.566211 5.5656688 5.5653919 5.5646418 5.5633182 5.5620525 5.5613972 5.5612748 5.5613008 5.5612041 5.560961 5.5607752 5.5593631 5.5591202 5.5585526 5.5580105 5.5578536 5.5571248 5.5564905 5.5564483 5.5564065 5.5562816 5.5560688 5.5558426 5.5553848 5.5512539 5.5419418 5.5366776 5.5343208 5.5335521 5.5338774 5.5338385 5.5334879 5.5334606 5.5336629 5.5338075 5.5337151 5.5332786 5.5324928 5.5317112 5.5312138 5.5306453 5.5291785 5.5235943 5.5184749 5.5149888 5.5130818 5.5128894 5.5111215 5.5010814 5.4916367 5.4909675 5.4898523 5.4879437 5.4870767 5.4869541 5.4869602 5.4869357 5.4869363 5.4869633 5.4869833 5.4870053 5.4870513 5.487057 5.4868697 5.4862553 5.4849179 5.4828095 5.4804433 5.4786047 5.4777015 5.4775282 5.4776358 5.4777182 5.4777 5.4776496 5.4776465 5.4776964 5.4777355 5.47769 5.477537 5.4773418 5.4773683 5.4761468 5.4701743 5.4596613 5.4495349 5.4433132 5.44085 5.4402871 5.44026 5.4403088 5.4403308 5.4402493 5.4400359 5.4397767 5.4396241 5.4396695 5.4398252 5.4398084 5.4392907 5.4381353 5.4365126 5.434784 5.4332883 5.4322199 5.431604 5.4313448 5.4313014 5.4313472 5.4313956 5.4314021 5.4313554 5.4312657 5.4311517 5.4310289 5.4309033 5.4307694 5.4306093 5.4303908 5.4300651 5.4295727 5.4288633 5.4279244 5.4268044 5.4256133 5.4244927 5.4235671 5.4229017 5.4224886 5.4222651 5.4221473 5.42206 5.4219522 5.4217963 5.4215806 5.4212999 5.4209487 5.4205169 5.4199889 5.4193436 5.4185593 5.4176207 5.4165277 5.415302 5.4139882 5.4126484 5.4113519 5.4101628 5.4091297 5.4082795 5.4076156 5.4071223 5.406771 5.4065272 5.4063568 5.4062304 5.4061253 5.4060255 5.4059207 5.4058049 5.4056746 5.4055277 5.4053626 5.4051782 5.4049742 5.4047518 5.4045144 5.4042679 5.4040204 5.4037813 5.40356 5.4033641 5.4031984 5.4030645 5.4029604 5.4028816 5.4028219 5.4027743 5.4027322 5.4026891 5.4026397 5.4025794 5.4025047 5.4024128 5.402302 5.4021718 5.4020228 5.4018573 5.4016789 5.4014923 5.4013034 5.4011183 5.4009427 5.4007817 5.4006388 5.4005162 5.4004144 5.4003325 5.4002686 5.4002198 5.4001829 5.4001549 5.4001325 5.4001131 5.4000944 5.4000746 5.4000524 5.4000269 5.3999979 5.3999654 5.3999299 5.3998923 5.3998536 5.3998151 5.3997781 5.3997436 5.3997127 5.3996859 5.3996635 5.3996455 5.3996314 5.3996204 5.3996117 5.3996042 5.3995969 5.3995887 5.3995788 5.3995663 5.3995507 5.3995317 5.3995093 5.3994837 5.3994554 5.399425 5.3993933 5.3993612 5.3993295 5.3992993 5.399271 5.3992455 5.399223 5.3992037 5.3991877 5.3991748 5.3991647 5.399157 5.3991512 5.3991467 5.3991433 5.3991403 5.3991375 5.3991345 5.3991312 5.3991275 5.3991233 5.3991187 5.3991137 5.3991087 5.3991037 5.3990989 5.3990945 5.3990905 5.3990872 5.3990844 5.3990822 5.3990805 5.3990792 5.3990781 5.3990771 5.3990759 5.3990745 5.3990725 5.3990701 5.3990669 5.3990631 5.3990587 5.3990536 5.399048 5.399042 5.3990358 5.3990295 5.3990233 5.3990173 5.3990116 5.3990065 5.3990019 5.3989979 5.3989945 5.3989917 5.3989895 5.3989877 5.3989864 5.3989855 5.3989848 5.3989843 5.3989839 5.3989835 5.3989832 5.3989829 5.3989825 5.3989821 5.3989817 5.3989813 5.3989809 5.3989805 5.3989802 5.3989799 5.3989797 5.3989796 5.3989795 5.3989794 5.3989793 5.3989792 5.3989791 5.3989789 5.3989785 5.3989781 5.3989774 5.3989767 5.3989757
GPInformationControllerFreeEndTimeREC 10 5 3 3 6.4354315 6.4306208 6.3897033 6.3841006 6.3842082 6.3829269 6.3778752 6.3701456 6.3639735 6.3408141 6.3277899 6.3236325 6.3200451 6.3146037 6.3099819 6.3100748 6.3090626 6.3051711 6.2993599 6.2892755 6.2804637 6.2732466 6.2684245 6.2654847 6.2636014 6.2623078 6.2615472 6.2276117 6.2172986 6.2142641 6.2058109 6.1974994 6.194305 6.193573 6.1933259 6.193238 6.1923255 6.1915176 6.1911459 6.1899178 6.1897004 6.1887245 6.1878788 6.186676 6.1737376 6.1564725 6.1464508 6.1464267 6.1426372 6.1420473 6.1418734 6.1411196 6.1397979 6.1360649 6.1357607 6.1286009 6.1286008 6.1283277 6.1245355 6.1105979 6.1058365 6.1053294 6.1051201 6.1047118 6.1046921 6.1041258 6.1036909 6.1035439 6.1031993 6.1032001 6.1027737 6.1026525 6.0934872 6.0933733 6.0915743 6.0869937 6.0868359 6.0844166 6.0840874 6.077747 6.0720782 6.0712533 6.0656416 6.0543714 6.0383155 6.0193095 5.9949666 5.9937782 5.9018058 5.8456268 5.8153286 5.7924084 5.7775031 5.7614904 5.7433881 5.7413436 5.7126694 5.7037164 5.6305041 5.5921184 5.5917604 5.562189 5.5549571 5.5520991 5.5509712 5.5493886 5.5472232 5.5464357 5.5464468 5.5350395 5.5134555 5.4916686 5.4633112 5.4326394 5.4122479 5.4115492 5.4106722 5.4104595 5.4104362 5.4100439 5.4094846 5.4054841 5.405296 5.3800364 5.3796734 5.3716579 5.370616 5.3677779 5.3625093 5.3549105 5.3393793 5.2981816 5.2555446 5.2091639 5.1606371 5.1254425 5.0999326 5.0819962 5.0659931 5.0396646 5.010462 5.0009771 4.9751415 4.9677494 4.8924215 4.8527994 4.8352007 4.8287794 4.8281361 4.8253652 4.8210785 4.8127946 4.801177 4.7686691 4.724723 4.6544017 4.6632377 4.4523327 4.3823867 4.3446192 4.3085427 4.2841087 4.2756241 4.2700237 4.2265893 4.2018977 4.1241393 4.1099417 4.0270394 4.0040434 3.995434 3.9934986 3.9926249 3.9912427 3.9898553 3.9866959 3.985669 3.9800494 3.967911 3.9473819 3.9190001 3.8881878 3.8597887 3.8402374 3.8261996 3.8245772 3.8235042 3.822878 3.816586 3.7746018 3.7423998 3.7389116 3.7337978 3.7334423 3.7328257 3.7317986 3.7317907 3.7316785 3.7327281 3.7350724 3.736427 3.7365397 3.7347208 3.7348422 3.728248 3.7116459 3.6950057 3.6860069 3.6759307 3.6758197 3.6755347 3.6752598 3.6742367 3.6524638 3.5887556 3.5723644 3.534453 3.5287789 3.528654 3.528762 3.5288475 3.5294339 3.5282756 3.5233328 3.5098414 3.5034726 3.4568181 3.4169932 3.382059 3.3539111 3.3329689 3.3214503 3.3137197 3.3037625 3.2986178 3.2942717 3.2820777 3.2775697 3.2771086 3.2769445 3.2767483 3.275285 3.2736743 3.2698707 3.2709244 3.2705192 3.2675188 3.2690537 3.2708818 3.2336922 3.175806 3.0945536 3.0011953 2.9464832 2.9197192 2.9017292 2.8887513 2.8730466 2.8505213 2.8377094 2.8119776 2.7924792 2.7889255 2.7515594 2.73556 2.7361953 2.7361937 2.736078 2.7361811 2.7361285 2.7361778 2.7362014 2.7361049 2.7360522 2.7360768 2.7356039 2.7340591 2.7314315 2.7285186 2.7262485 2.724809 2.7241503 2.7238575 2.7235904 2.723401 2.7233753 2.7230439 2.7224279 2.7217092 2.7208588 2.7198742 2.719155 2.7190118 2.7190192 2.7188616 2.7188412 2.7187509 2.7186143 2.7185679 2.7177025 2.7168119 2.7165212 2.7162356 2.7160533 2.7159843 2.7155791 2.7150005 2.7144796 2.7140866 2.713796 2.7135955 2.7134753 2.7134009 2.7132786 2.7129521 2.7122607 2.7111233 2.7095985 2.707895 2.7063088 2.7051048 2.7044089 2.7042023 2.704347 2.7047797 2.7052401 2.7056172 2.7058548 2.7058895 2.7056533 2.7050994 2.7042233 2.7027137 2.7008545 2.6990191 2.6974069 2.6961077 2.6951436 2.6944889 2.6940826 2.6938437 2.6936887 2.6935496 2.6933883 2.6932004 2.6930076 2.6928391 2.6927121 2.6926225 2.6925503 2.6924718 2.6923704 2.6922405 2.6920862 2.6919168 2.6917428 2.6915737 2.691417 2.691278 2.6911599 2.6910642 2.6909906 2.6909372 2.690901 2.6908782 2.6908645 2.6908558 2.6908487 2.6908405 2.6908303 2.690818 2.690805 2.6907928 2.6907826 2.6907752 2.6907702 2.6907667 2.6907632 2.6907584 2.6907512 2.6907412 2.6907283 2.690713 2.6906958 2.6906772 2.6906574 2.6906368 2.6906157 2.6905947 2.6905747 2.6905565 2.6905412 2.6905292 2.6905207 2.6905156 2.6905129 2.690512 2.6905116 2.6905111 2.6905097 2.6905071
GPInformationControllerFreeEndTimeREC 10 10 3 3 6.2547551 6.2423198 6.1943871 6.1701169 6.1431278 6.1374215 6.1339271 6.1321173 6.0710717 6.0391332 6.0290793 6.0028615 5.9675615 5.9551961 5.9532483 5.9521365 5.9505788 5.950599 5.9505535 5.9489486 5.947451 5.9443563 5.9414985 5.9391642 5.9367374 5.9337331 5.930448 5.9272452 5.9241285 5.921029 5.9181686 5.915827 5.9140646 5.9127165 5.9086865 5.8961347 5.8841284 5.8800031 5.8778605 5.8776474 5.8771057 5.8761499 5.875806 5.8756047 5.8754205 5.8703749 5.8587403 5.8502383 5.8409266 5.8393602 5.8375383 5.833514 5.833375 5.8330321 5.8303188 5.8294582 5.8245227 5.8238174 5.823768 5.8225665 5.821528 5.8210711 5.819476 5.8126288 5.8100203 5.8100155 5.8092943 5.8089569 5.806245 5.7995062 5.7916411 5.7860726 5.7831868 5.7818683 5.7810555 5.7804521 5.7803379 5.7798882 5.7762461 5.7695082 5.7625496 5.7569485 5.7529042 5.7500563 5.7479231 5.7462332 5.7448417 5.7436434 5.7425583 5.7415371 5.7358941 5.7344621 5.7333175 5.7321437 5.7308927 5.7296036 5.7283513 5.7272143 5.7143499 5.7078877 5.7072129 5.7067393 5.7066477 5.7064411 5.7060926 5.7055234 5.7048985 5.6884006 5.6770801 5.6687692 5.6458902 5.6012208 5.5666199 5.5529059 5.5529117 5.5527988 5.5527799 5.5521715 5.5521586 5.5517493 5.5345617 5.4853516 5.4802567 5.4747067 5.4725741 5.4658803 5.457434 5.4421741 5.4280753 5.3970431 5.3343813 5.3380756 5.2241193 5.1870176 5.1668061 5.1466168 5.136342 5.1231772 5.1132959 5.1124195 5.1113849 5.0454936 5.0423574 4.9796613 4.9544905 4.9489143 4.932588 4.9289676 4.9251119 4.9172401 4.9076692 4.88202 4.85171 4.7962807 4.7258689 4.7321144 4.595892 4.541016 4.5123271 4.4904503 4.4766859 4.4661688 4.4629732 4.4450216 4.3982092 4.3930804 4.3156243 4.2758335 4.2696322 4.2583861 4.259229 4.2590884 4.2590076 4.2585835 4.2544465 4.2547036 4.2511011 4.198695 4.1747396 4.0943949 4.0378584 4.0061376 3.9797008 3.9512842 3.934523 3.9200027 3.8979197 3.89044 3.8309559 3.7662048 3.7287368 3.6956591 3.695397 3.6743919 3.6743812 3.6764896 3.6800268 3.679451 3.6758219 3.6747727 3.6614475 3.6515414 3.5928944 3.5260045 3.4713125 3.4456179 3.4340998 3.4255293 3.4163168 3.3977065 3.3909885 3.3459002 3.3435127 3.2971434 3.2551792 3.2536833 3.2535943 3.2535888 3.2535851 3.2534959 3.2534323 3.2531563 3.2533739 3.2530002 3.2509595 3.2487619 3.2479046 3.2478857 3.2477956 3.2478464 3.2451973 3.2448751 3.244398 3.2430116 3.2423405 3.2419059 3.2396084 3.2348936 3.2336589 3.2332902 3.2304959 3.2304664 3.2298537 3.2287433 3.2266642 3.2229074 3.2228574 3.2159384 3.1963042 3.1745152 3.1603876 3.1504891 3.1438567 3.1390808 3.1333179 3.1312706 3.1258877 3.123723 3.1056403 3.1051761 3.0949074 3.0944512 3.0942934 3.094295 3.094234 3.0942213 3.0936756 3.0935953 3.0935573 3.0935939 3.0932741 3.0932068 3.0932081 3.0925764 3.091958 3.0920066 3.0920706 3.0920595 3.0919964 3.0919936 3.0920597 3.0920912 3.0920362 3.0919956 3.0919668 3.0919742 3.0919737 3.0919472 3.0919472 3.09196 3.0919295 3.0919457 3.0918756 3.0915917 3.0911459 3.0907629 3.0906589 3.0904915 3.0900338 3.0893398 3.0890899 3.0891064 3.0890362 3.088988 3.0889846 3.0889368 3.0887074 3.0882318 3.0875711 3.0868632 3.0863562 3.0861953 3.0861988 3.0860145 3.0857081 3.0856286 3.0854628 3.0847094 3.0835926 3.0827491 3.0824216 3.0823845 3.0823715 3.0823042 3.0822215 3.0821679 3.0821494 3.0821524 3.0821575 3.0821523 3.0821324 3.0820978 3.082061 3.0820359 3.0820189 3.0820027 3.0819768 3.081917 3.081718 3.0814063 3.0810625 3.0807569 3.0805276 3.0803722 3.0802613 3.0801588 3.080041 3.0799043 3.0797612 3.0796289 3.0795106 3.0794143 3.0793383 3.0792758 3.0792181 3.0791742 3.0791354 3.0790956 3.0790504 3.0789964 3.0789317 3.078855 3.078766 3.078665 3.0785528 3.0784308 3.0782799 3.0781015 3.0779009 3.0776862 3.0774661 3.0772493 3.0770436 3.0768549 3.0766869 3.0765414 3.0764182 3.0763154 3.0762304 3.0761595 3.0760991 3.0760453 3.0759947 3.0759473 3.0759003 3.0758508 3.075796 3.0757343 3.0756661 3.0755937 3.0755208 3.0754521 3.0753917 3.0753425 3.0753054 3.0752797 3.0752629 3.075252 3.0752441 3.0752367 3.0752284
GPInformationControllerFreeEndTimeREC 10 20 3 3 6.1066072 6.0970581 6.0473609 5.8496626 5.7966936 5.7891618 5.771601 5.7656044 5.7629416 5.759523 5.7590566 5.7468169 5.7415767 5.7371958 5.7137343 5.7127362 5.7010518 5.691455 5.6912197 5.6912221 5.69113 5.6910202 5.6907445 5.6904829 5.6896521 5.6876198 5.6867455 5.687019 5.6866365 5.6862654 5.6858618 5.6849123 5.6842617 5.6841702 5.6841232 5.6822662 5.6780393 5.6762185 5.6583991 5.6583392 5.6583002 5.6496114 5.6396497 5.6364776 5.6363839 5.6129665 5.6101196 5.6042562 5.5879029 5.5656758 5.5408342 5.5048164 5.4466312 5.4405619 5.2631034 5.2340825 5.2143017 5.2028299 5.1969201 5.1757453 5.1536742 5.134986 5.1147166 5.0488765 4.9680944 4.940573 4.9282282 4.9038877 4.8686831 4.8561382 4.8446032 4.815175 4.7468587 4.7247979 4.6127224 4.4923867 4.4846086 4.2452954 4.205494 4.180896 4.1766189 4.1694163 4.142095 4.0994236 4.0832043 3.9396564 3.9036809 3.8659485 3.8514438 3.7818043 3.7701417 3.7718644 3.7745561 3.773304 3.7783795 3.7608563 3.6812593 3.5778934 3.51097 3.441098 3.4393104 3.4214487 3.4083364 3.3980026 3.3944871 3.3682604 3.3677079 3.3416423 3.3291442 3.3295102 3.321812 3.3121558 3.3015806 3.2983245 3.2948668 3.2938108 3.2971868 3.2996882 3.2968035 3.2965915 3.2784135 3.2420137 3.1984872 3.1495503 3.1282158 3.1280774 3.1277856 3.1274236 3.1272764 3.1197673 3.118599 3.0937867 3.0902226 3.0836692 3.0814496 3.0818764 3.0812961 3.0812466 3.081233 3.0812266 3.0812126 3.0811709 3.0734336 3.0503672 3.0392357 3.0103998 2.9993681 2.9860043 2.9827488 2.976668 2.9697946 2.9688178 2.9684761 2.9679785 2.9679197 2.9592813 2.9543003 2.9518796 2.9517338 2.9518824 2.951 2.9505967 2.9500865 2.9433701 2.9423439 2.9123654 2.8727737 2.8392748 2.8004054 2.7895451 2.7787086 2.7678237 2.7610775 2.7564781 2.7512179 2.7278807 2.7197204 2.71966 2.7198269 2.7198694 2.7193952 2.719401 2.719447 2.7204064 2.7213738 2.7219896 2.7218264 2.7218179 2.721707 2.7201238 2.6967088 2.6176906 2.6123349 2.6082155 2.5987663 2.5904355 2.576231 2.5476303 2.5456836 2.5104697 2.5007183 2.4914354 2.4881403 2.4882467 2.4879757 2.4880272 2.486906 2.4870041 2.4877011 2.4860688 2.4842522 2.4739714 2.4510186 2.4228067 2.4166053 2.4098945 2.4028513 2.4012301 2.4005113 2.3990764 2.3959727 2.3839747 2.3612582 2.3575959 2.3274859 2.3251841 2.3241473 2.3225822 2.3225213 2.3224197 2.3222615 2.3219554 2.3218536 2.3215707 2.3211566 2.3213933 2.321395 2.3213672 2.3209236 2.32017 2.319746 2.3193765 2.3190452 2.3188602 2.3188178 2.3188291 2.3187798 2.3186663 2.3186816 2.3189536 2.3191991 2.3191774 2.3187585 2.3177262 2.3164126 2.31543 2.3150128 2.3149862 2.3151252 2.3152505 2.3150921 2.3144124 2.3132819 2.3119715 2.3107445 2.3097007 2.3088597 2.3081406 2.3075166 2.3070185 2.3066073 2.30626 2.3059585 2.3057044 2.3055032 2.3053483 2.3049834 2.3046909 2.3046005 2.3046736 2.3046651 2.3046352 2.3045568 2.3044443 2.3043845 2.3043057 2.3042838 2.3040906 2.3039498 2.3039209 2.3038416 2.3033076 2.3021545 2.301045 2.3002874 2.3001859 2.3002134 2.3001912 2.3002038 2.3002174 2.3001546 2.2999351 2.2995152 2.2989284 2.298239 2.2975581 2.2970829 2.2969424 2.2969161 2.2964345 2.2955573 2.294962 2.2945585 2.2943328 2.2942817 2.2942028 2.2937119 2.2925515 2.2910461 2.289821 2.2891365 2.2888772 2.288826 2.2888356 2.2888381 2.2888149 2.288779 2.2887542 2.2887517 2.2887686 2.2887968 2.2888291 2.2888602 2.2888872 2.2889086 2.2889233 2.2889308 2.2889308 2.2889227 2.288906 2.2888807 2.2888482 2.2888106 2.2887698 2.2887296 2.2886962 2.2886469 2.2885884 2.2885421 2.2884269 2.2880591 2.2873581 2.2866115 2.2860985 2.2858379 2.2857321 2.2856488 2.285545 2.2854778 2.2850562 2.2838725 2.2820645 2.2803616 2.279272 2.2788091 2.2787414 2.278847 2.2790046 2.2791819 2.2793532 2.2794631 2.2793753 2.2791679 2.2789492 2.2787782 2.2786636 2.2785889 2.2785443 2.2785236 2.2785124 2.2784723 2.2783476 2.278107 2.2777883 2.2775076 2.277363 2.2773364 2.2772754 2.2769842 2.2763929 2.2756475 2.2750689 2.2746509 2.2746019 2.2745732 2.2745097 2.2743611 2.2739065 2.2737208 2.2737441 2.2737231
GPInformationControllerFreeEndTimePAA 10 5 3 3 6.4354315 6.4306208 6.3897033 6.3841006 6.3797769 6.3734573 6.3641696 6.3569416 6.353935 6.3533609 6.3514192 6.3366189 6.3252068 6.3234308 6.3114003 6.3006417 6.2987807 6.2980495 6.2956609 6.2940762 6.2940777 6.2928862 6.2902276 6.2882775 6.2877385 6.2877534 6.2865093 6.2822251 6.2767204 6.2749668 6.2751145 6.2738127 6.2718968 6.2704818 6.2698939 6.2698143 6.2694749 6.2684729 6.1917418 6.1634381 6.1609258 6.1558835 6.1526648 6.1480832 6.1175256 6.1175432 6.077155 6.0710899 6.0534217 6.0349484 6.0323452 6.0283286 6.0277256 6.0267905 6.023813 6.0227906 6.0225961 6.0216194 6.0211702 6.0196757 6.0142863 6.0108694 6.0101195 6.0093484 6.00873 6.0082325 6.0081365 6.0080962 6.0080831 6.0073855 6.0069631 6.0060325 5.9979484 5.9844233 5.9790766 5.980176 5.9817015 5.9817856 5.9815913 5.9813597 5.9813611 5.9818085 5.9820323 5.9819208 5.9815193 5.9802684 5.9796525 5.9770879 5.9540166 5.9088364 5.8674345 5.8379624 5.8184359 5.8059493 5.7978906 5.7925868 5.7884207 5.7867715 5.7859632 5.7855023 5.7851912 5.7849404 5.7847103 5.7844869 5.7842694 5.7840629 5.7820597 5.7747408 5.7696213 5.7680753 5.767353 5.7672122 5.7666068 5.7649379 5.7644556 5.7645015 5.7613582 5.7573461 5.7549629 5.7538907 5.7535413 5.7533639 5.7532076 5.7527978 5.75252 5.752399 5.7522557 5.7522918 5.7518742 5.7514746 5.7513091 5.7509577 5.7503129 5.7495009 5.7480284 5.7450073 5.7407545 5.7370292 5.7346272 5.7329285 5.7309206 5.7279695 5.724646 5.7222871 5.7212931 5.7211868 5.7211913 5.7211871 5.7212026 5.7211994 5.7211564 5.7210437 5.7207375 5.7199944 5.7183536 5.7161274 5.7141664 5.7128886 5.7120498 5.7113763 5.7109562 5.7108093 5.7106718 5.7104836 5.7104024 5.7104211 5.7104281 5.7104087 5.7103921 5.7103639 5.7102627 5.7100736 5.7098607 5.7096992 5.7095811 5.709456 5.7093491 5.7093012 5.7092262 5.7090227 5.7087812 5.7086715 5.7086609 5.7085454 5.7082315 5.7078316 5.7075021 5.7073008 5.7071997 5.7071509 5.7071216 5.7070972 5.7070752 5.7070727 5.7070749 5.7069964 5.7067444 5.7063148 5.705804 5.7053392 5.705009 5.7048369 5.7047562 5.7047303 5.7047271 5.7047219 5.7047024 5.7046611 5.7045971 5.7045134 5.7044158 5.7043113 5.7042078 5.7041125 5.7040311 5.7039669 5.703921 5.7038917 5.7038753 5.7038665 5.7038592 5.7038471 5.7038249 5.7037885 5.7037353 5.7036647 5.7035776 5.7034762 5.7033638 5.703244 5.7031205 5.7029968 5.7028756 5.7027592 5.702649 5.7025461 5.7024508 5.7023636 5.7022844 5.7022135 5.7021507 5.7020962 5.7020499 5.7020117 5.7019811 5.7019577 5.7019406 5.701929 5.7019219 5.701918 5.7019163 5.7019158 5.7019154 5.7019147 5.7019133 5.7019109 5.7019077 5.701904 5.7019001 5.7018964 5.7018931 5.7018904 5.7018883 5.7018865 5.7018849 5.701883 5.7018804 5.7018767 5.7018714 5.7018642 5.701855 5.7018436 5.7018302 5.7018148 5.7017977 5.7017792 5.7017597 5.7017395 5.7017191 5.7016987 5.7016787 5.7016594 5.701641 5.7016239 5.7016081 5.7015938 5.701581 5.70157 5.7015605 5.7015526 5.7015462 5.7015412 5.7015373 5.7015345 5.7015324 5.701531 5.7015301 5.7015295 5.701529 5.7015287 5.7015284 5.7015281 5.7015277 5.7015273 5.7015269 5.7015264 5.7015259 5.7015253 5.7015245 5.7015236 5.7015224 5.701521 5.7015192 5.701517 5.7015144 5.7015113 5.7015077 5.7015037 5.7014992 5.7014944 5.7014892 5.7014838 5.7014781 5.7014724 5.7014667 5.701461 5.7014554 5.7014501 5.701445 5.7014402 5.7014358 5.7014318 5.7014282 5.701425 5.7014221 5.7014197 5.7014176 5.7014158 5.7014143 5.7014131 5.701412 5.7014111 5.7014104 5.7014097 5.7014092 5.7014086 5.7014081 5.7014077 5.7014072 5.7014067 5.7014061 5.7014055 5.7014049 5.7014042 5.7014034 5.7014025 5.7014015 5.7014004 5.7013992 5.7013979 5.7013964 5.7013948 5.7013931 5.7013912 5.7013893 5.7013873 5.7013852 5.7013831 5.701381 5.7013788 5.7013767 5.7013746 5.7013726 5.7013706 5.7013688 5.701367 5.7013653 5.7013638 5.7013624 5.701361 5.7013598 5.7013587 5.7013577 5.7013568 5.701356 5.7013552 5.7013545 5.7013538 5.7013532 5.7013526 5.7013521 5.7013515 5.701351 5.7013505 5.7013499 5.7013494 5.7013488 5.7013482 5.7013476 5.701347 5.7013463
GPInformationControllerFreeEndTimePAA 10 10 3 3 6.2547551 6.2423198 6.1943871 6.1846168 6.1809665 6.1767435 6.1716484 6.1676104 6.1660738 6.1661991 6.0580984 5.9747058 5.9573299 5.9570877 5.9541027 5.9511819 5.9503954 5.9502268 5.9493225 5.9482659 5.9480476 5.9474335 5.9454441 5.9431366 5.9420133 5.9420479 5.9410935 5.9390244 5.938826 5.9376086 5.9327742 5.9272467 5.9160774 5.91411 5.8983371 5.8973347 5.8934355 5.8933894 5.8934027 5.8931776 5.8925206 5.8916947 5.8873984 5.8798655 5.8649584 5.8427722 5.8183231 5.822607 5.7387984 5.7303662 5.6869738 5.6864615 5.6819655 5.6814653 5.6813752 5.6646367 5.6602627 5.6232682 5.5857708 5.5656673 5.5644171 5.5501467 5.543199 5.5390523 5.5377529 5.5364834 5.5355264 5.5341607 5.5334822 5.5281569 5.5282443 5.5255949 5.5253636 5.5202037 5.51366 5.5096152 5.507766 5.506234 5.5048084 5.5041562 5.5041203 5.5039564 5.5036489 5.5036851 5.5030686 5.4998711 5.492522 5.4820041 5.4713777 5.4626533 5.4567658 5.4544473 5.4528903 5.4517002 5.4507587 5.4499714 5.4492303 5.4484287 5.4474847 5.4463566 5.445135 5.443836 5.4425132 5.4412384 5.4400819 5.4391001 5.4383298 5.4373262 5.4359566 5.4349714 5.4347178 5.4349704 5.4352741 5.4354248 5.4354099 5.4351512 5.4342542 5.4289347 5.4222241 5.4187433 5.4182236 5.4180928 5.417097 5.4160657 5.4160099 5.4154393 5.4123686 5.4089127 5.4075576 5.4074108 5.407399 5.4069715 5.4050369 5.4027355 5.4013814 5.4008684 5.4003353 5.399537 5.39871 5.3982243 5.397948 5.3978034 5.3977259 5.3976534 5.3975289 5.3973118 5.3969876 5.3965697 5.3962412 5.3958934 5.3954726 5.3949015 5.3941476 5.3932671 5.3923261 5.3913946 5.3905199 5.3897188 5.3889877 5.3883134 5.3876837 5.3870938 5.3865482 5.3860578 5.3856349 5.3852871 5.385014 5.3848068 5.3846507 5.3845292 5.3844269 5.3843317 5.3842352 5.3841315 5.384016 5.3838839 5.3837279 5.3835385 5.3833029 5.383007 5.3826376 5.3821846 5.3816447 5.3810226 5.380332 5.3795941 5.3788352 5.3781348 5.3774836 5.3768741 5.3763003 5.3757572 5.3752412 5.3747489 5.3742783 5.3738276 5.3733645 5.3729096 5.3724819 5.3720987 5.371777 5.3715246 5.371341 5.3712177 5.3711405 5.3710937 5.3710626 5.3710359 5.3710057 5.3709677 5.3709198 5.3708616 5.3707936 5.3707173 5.3706348 5.3705486 5.3704619 5.3703777 5.3702986 5.3702267 5.3701629 5.3701076 5.3700602 5.3700199 5.3699856 5.3699564 5.3699315 5.3699104 5.3698923 5.3698765 5.3698617 5.3698465 5.3698288 5.3698062 5.3697764 5.369737 5.3696865 5.369624 5.3695499 5.3694656 5.3693738 5.3692779 5.3691816 5.3690888 5.3690028 5.3689262 5.3688608 5.3688073 5.3687653 5.3687341 5.368712 5.3686974 5.3686883 5.3686831 5.3686802 5.3686784 5.3686767 5.3686746 5.3686717 5.3686678 5.3686631 5.3686576 5.3686518 5.3686458 5.36864 5.3686344 5.3686294 5.3686249 5.3686209 5.3686175 5.3686145 5.3686118 5.3686091 5.3686061 5.3686026 5.3685983 5.3685928 5.3685857 5.3685768 5.3685658 5.3685527 5.3685374 5.3685201 5.3685011 5.3684807 5.3684595 5.368438 5.3684168 5.3683965 5.3683775 5.3683602 5.368345 5.3683319 5.3683211 5.3683124 5.3683057 5.3683007 5.3682973 5.368295 5.3682937 5.3682931 5.368293 5.3682932 5.3682935 5.3682938 5.3682941 5.3682944 5.3682946 5.3682947 5.3682948 5.3682948 5.3682947 5.3682947 5.3682945 5.3682943 5.3682939 5.3682934 5.3682926 5.3682916 5.3682902 5.3682884 5.3682862 5.3682834 5.3682802 5.3682764 5.3682721 5.3682673 5.3682622 5.3682567 5.368251 5.3682452 5.3682393 5.3682336 5.3682282 5.368223 5.3682182 5.3682139 5.36821 5.3682067 5.3682039 5.3682015 5.3681996 5.3681981 5.3681969 5.3681961 5.3681955 5.3681951 5.3681948 5.3681947 5.3681946 5.3681946 5.3681947 5.3681947 5.3681947 5.3681948 5.3681948 5.3681947 5.3681946 5.3681944 5.3681942 5.3681938 5.3681934 5.3681928 5.3681921 5.3681913 5.3681903 5.3681892 5.3681879 5.3681865 5.3681849 5.3681832 5.3681814 5.3681795 5.3681775 5.3681755 5.3681735 5.3681715 5.3681695 5.3681676 5.3681657 5.368164 5.3681624 5.3681609 5.3681596 5.3681584 5.3681573 5.3681563 5.3681555 5.3681548 5.3681542 5.3681536 5.3681532 5.3681528 5.3681525 5.3681522 5.3681519 5.3681517 5.3681514 5.3681512 5.368151 5.3681507
GPInformationControllerFreeEndTimePAA 10 20 3 3 6.1066072 6.0970581 6.0473609 6.0289857 6.0247577 6.0234398 6.0227468 6.0213148 6.0215461 6.0217776 5.8033633 5.7147448 5.6937765 5.6879124 5.6869564 5.6859272 5.6840471 5.6835053 5.6838654 5.683303 5.6826302 5.6822617 5.6810863 5.6795106 5.6787462 5.6788242 5.6783067 5.6773181 5.6772622 5.6737919 5.6677527 5.6636927 5.6613726 5.6595707 5.6580844 5.6580766 5.6581397 5.656237 5.6550462 5.6413971 5.5657099 5.5611577 5.5551436 5.548392 5.53793 5.5327189 5.519489 5.505449 5.4909016 5.4715944 5.4347963 5.3861141 5.3520287 5.329241 5.3291267 5.322541 5.3221013 5.3152372 5.3019123 5.2363588 5.1672781 5.1478225 5.1217958 5.0918504 5.0905803 5.0878691 5.0812554 5.038392 5.0127146 4.9651299 4.900708 4.8178929 4.7392514 4.7322577 4.5832792 4.5801442 4.5799592 4.5801917 4.575045 4.5378805 4.4766414 4.4325201 4.4247332 4.4048533 4.4056602 4.4049739 4.4004421 4.3814632 4.3708126 4.3591161 4.3591264 4.3526327 4.3525176 4.348647 4.3471952 4.3472164 4.3470666 4.3470358 4.3470963 4.3471291 4.3460479 4.3449912 4.3442782 4.343038 4.3420852 4.3419107 4.341419 4.3408088 4.3407464 4.3407115 4.3406058 4.3406016 4.3405832 4.3398079 4.3381966 4.3367081 4.3355939 4.3349874 4.3349588 4.3349376 4.3349363 4.3347929 4.3347705 4.3347465 4.3344726 4.33453 4.3347208 4.3347361 4.3324284 4.3233835 4.3086038 4.3002263 4.2987875 4.2989239 4.2989034 4.2988224 4.2986863 4.2986833 4.2984706 4.2969621 4.2937865 4.2935069 4.2893745 4.2848187 4.2847953 4.2840712 4.2839121 4.2839524 4.2839567 4.2839679 4.2839197 4.2837735 4.2835914 4.2833368 4.2830692 4.2829589 4.2827059 4.2820497 4.2817319 4.2816793 4.2795384 4.2775672 4.2769227 4.2759919 4.2748551 4.273779 4.2737085 4.2740191 4.2738137 4.2730544 4.2716751 4.2715131 4.270196 4.2665892 4.2621394 4.2584942 4.2564913 4.2557671 4.2555586 4.2554973 4.2555107 4.2555312 4.2555059 4.2553649 4.2515009 4.2378955 4.2173924 4.1980168 4.1842526 4.1763079 4.1725352 4.1710912 4.1705817 4.1702873 4.1700748 4.1699574 4.1696419 4.1687015 4.1669565 4.1651443 4.1638658 4.1630871 4.1624513 4.1614219 4.1594403 4.1565117 4.1537568 4.1521251 4.1513261 4.1510472 4.1510104 4.1510217 4.1509914 4.1509189 4.1508454 4.1508004 4.1507729 4.1506861 4.1504767 4.150147 4.1497671 4.1494176 4.1491468 4.1489669 4.1488637 4.1488021 4.1487304 4.1485982 4.1483867 4.1481281 4.1478868 4.1477402 4.1477091 4.1477131 4.1476876 4.1476386 4.1475954 4.1475487 4.1474644 4.1473347 4.1472685 4.1472363 4.1471876 4.147077 4.1468936 4.1466641 4.1464312 4.1462279 4.1460679 4.1459526 4.1458756 4.1458282 4.1458028 4.1457935 4.1457959 4.1458063 4.1458216 4.1458384 4.1458535 4.1458638 4.1458663 4.1458585 4.1458392 4.1458081 4.1457661 4.1457152 4.1456583 4.145598 4.1455371 4.1454776 4.1454208 4.1453675 4.145318 4.1452724 4.1452309 4.1451938 4.1451614 4.1451343 4.1451126 4.1450967 4.1450863 4.1450812 4.1450804 4.1450831 4.145088 4.1450937 4.1450992 4.1451034 4.1451055 4.1451053 4.1451027 4.145098 4.1450919 4.1450849 4.1450777 4.1450708 4.1450647 4.1450598 4.1450562 4.145054 4.145053 4.145053 4.1450536 4.1450544 4.145055 4.145055 4.1450539 4.1450516 4.1450477 4.1450422 4.1450353 4.145027 4.1450176 4.1450074 4.1449966 4.1449855 4.1449745 4.1449638 4.1449536 4.1449441 4.1449356 4.1449281 4.1449218 4.1449167 4.1449128 4.14491 4.1449082 4.1449074 4.1449072 4.1449076 4.1449083 4.1449091 4.1449099 4.1449106 4.144911 4.1449112 4.1449112 4.1449109 4.1449105 4.1449099 4.1449094 4.1449088 4.1449083 4.1449079 4.1449077 4.1449075 4.1449074 4.1449073 4.1449072 4.1449069 4.1449065 4.1449059 4.144905 4.1449038 4.1449023 4.1449005 4.1448984 4.1448961 4.1448936 4.144891 4.1448883 4.1448856 4.1448829 4.1448804 4.144878 4.1448758 4.1448738 4.1448721 4.1448707 4.1448696 4.1448686 4.144868 4.1448675 4.1448672 4.144867 4.144867 4.144867 4.144867 4.1448671 4.1448671 4.1448671 4.1448672 4.1448672 4.1448671 4.1448671 4.144867 4.1448669 4.1448668 4.1448668 4.1448667 4.1448665 4.1448664 4.1448662 4.144866 4.1448658 4.1448655 4.1448651 4.1448647 4.1448642 4.1448636 4.144863


==> circle/RMSE_overview_controllers_6_T_40_horizon_20_time_rescaling_beta_0_5_L_2_M_2_all_experiments_4.txt <==
controller sigma_0 sigma_1 lengthscale_0 lengthscale_1 t_0 t_0.1 t_0.2 t_0.3 t_0.4 t_0.5 t_0.6 t_0.7 t_0.8 t_0.9 t_1 t_1.1 t_1.2 t_1.3 t_1.4 t_1.5 t_1.6 t_1.7 t_1.8 t_1.9 t_2 t_2.1 t_2.2 t_2.3 t_2.4 t_2.5 t_2.6 t_2.7 t_2.8 t_2.9 t_3 t_3.1 t_3.2 t_3.3 t_3.4 t_3.5 t_3.6 t_3.7 t_3.8 t_3.9 t_4 t_4.1 t_4.2 t_4.3 t_4.4 t_4.5 t_4.6 t_4.7 t_4.8 t_4.9 t_5 t_5.1 t_5.2 t_5.3 t_5.4 t_5.5 t_5.6 t_5.7 t_5.8 t_5.9 t_6 t_6.1 t_6.2 t_6.3 t_6.4 t_6.5 t_6.6 t_6.7 t_6.8 t_6.9 t_7 t_7.1 t_7.2 t_7.3 t_7.4 t_7.5 t_7.6 t_7.7 t_7.8 t_7.9 t_8 t_8.1 t_8.2 t_8.3 t_8.4 t_8.5 t_8.6 t_8.7 t_8.8 t_8.9 t_9 t_9.1 t_9.2 t_9.3 t_9.4 t_9.5 t_9.6 t_9.7 t_9.8 t_9.9 t_10 t_10.1 t_10.2 t_10.3 t_10.4 t_10.5 t_10.6 t_10.7 t_10.8 t_10.9 t_11 t_11.1 t_11.2 t_11.3 t_11.4 t_11.5 t_11.6 t_11.7 t_11.8 t_11.9 t_12 t_12.1 t_12.2 t_12.3 t_12.4 t_12.5 t_12.6 t_12.7 t_12.8 t_12.9 t_13 t_13.1 t_13.2 t_13.3 t_13.4 t_13.5 t_13.6 t_13.7 t_13.8 t_13.9 t_14 t_14.1 t_14.2 t_14.3 t_14.4 t_14.5 t_14.6 t_14.7 t_14.8 t_14.9 t_15 t_15.1 t_15.2 t_15.3 t_15.4 t_15.5 t_15.6 t_15.7 t_15.8 t_15.9 t_16 t_16.1 t_16.2 t_16.3 t_16.4 t_16.5 t_16.6 t_16.7 t_16.8 t_16.9 t_17 t_17.1 t_17.2 t_17.3 t_17.4 t_17.5 t_17.6 t_17.7 t_17.8 t_17.9 t_18 t_18.1 t_18.2 t_18.3 t_18.4 t_18.5 t_18.6 t_18.7 t_18.8 t_18.9 t_19 t_19.1 t_19.2 t_19.3 t_19.4 t_19.5 t_19.6 t_19.7 t_19.8 t_19.9 t_20 t_20.1 t_20.2 t_20.3 t_20.4 t_20.5 t_20.6 t_20.7 t_20.8 t_20.9 t_21 t_21.1 t_21.2 t_21.3 t_21.4 t_21.5 t_21.6 t_21.7 t_21.8 t_21.9 t_22 t_22.1 t_22.2 t_22.3 t_22.4 t_22.5 t_22.6 t_22.7 t_22.8 t_22.9 t_23 t_23.1 t_23.2 t_23.3 t_23.4 t_23.5 t_23.6 t_23.7 t_23.8 t_23.9 t_24 t_24.1 t_24.2 t_24.3 t_24.4 t_24.5 t_24.6 t_24.7 t_24.8 t_24.9 t_25 t_25.1 t_25.2 t_25.3 t_25.4 t_25.5 t_25.6 t_25.7 t_25.8 t_25.9 t_26 t_26.1 t_26.2 t_26.3 t_26.4 t_26.5 t_26.6 t_26.7 t_26.8 t_26.9 t_27 t_27.1 t_27.2 t_27.3 t_27.4 t_27.5 t_27.6 t_27.7 t_27.8 t_27.9 t_28 t_28.1 t_28.2 t_28.3 t_28.4 t_28.5 t_28.6 t_28.7 t_28.8 t_28.9 t_29 t_29.1 t_29.2 t_29.3 t_29.4 t_29.5 t_29.6 t_29.7 t_29.8 t_29.9 t_30 t_30.1 t_30.2 t_30.3 t_30.4 t_30.5 t_30.6 t_30.7 t_30.8 t_30.9 t_31 t_31.1 t_31.2 t_31.3 t_31.4 t_31.5 t_31.6 t_31.7 t_31.8 t_31.9 t_32 t_32.1 t_32.2 t_32.3 t_32.4 t_32.5 t_32.6 t_32.7 t_32.8 t_32.9 t_33 t_33.1 t_33.2 t_33.3 t_33.4 t_33.5 t_33.6 t_33.7 t_33.8 t_33.9 t_34 t_34.1 t_34.2 t_34.3 t_34.4 t_34.5 t_34.6 t_34.7 t_34.8 t_34.9 t_35 t_35.1 t_35.2 t_35.3 t_35.4 t_35.5 t_35.6 t_35.7 t_35.8 t_35.9 t_36 t_36.1 t_36.2 t_36.3 t_36.4 t_36.5 t_36.6 t_36.7 t_36.8 t_36.9 t_37 t_37.1 t_37.2 t_37.3 t_37.4 t_37.5 t_37.6 t_37.7 t_37.8 t_37.9 t_38 t_38.1 t_38.2 t_38.3 t_38.4 t_38.5 t_38.6 t_38.7 t_38.8 t_38.9 t_39 t_39.1 t_39.2 t_39.3 t_39.4 t_39.5 t_39.6 t_39.7 t_39.8 t_39.9 t_40
GPVarianceControllerREC 10 5 4 4 4.3796765 4.3687001 4.3176645 4.3017655 4.2864889 4.2734736 4.2663644 4.2620786 4.2231577 4.0568034 3.9071067 3.8430353 3.8272507 3.8232685 3.8218647 3.8210583 3.8201753 3.8190223 3.8176958 3.8164055 3.8152953 3.8144188 3.8136393 3.8128331 3.8120213 3.8112113 3.8103516 3.8095057 3.8086983 3.8079023 3.8070247 3.805963 3.8046811 3.803231 3.8017249 3.8003399 3.7992559 3.7985448 3.7981577 3.7979886 3.7979386 3.7979388 3.797942 3.7979085 3.7978027 3.7976019 3.7973088 3.7969562 3.7965988 3.7962939 3.7960816 3.7959716 3.7959411 3.7959445 3.7959316 3.7958713 3.7957635 3.7956342 3.7955166 3.7954316 3.7953796 3.7953437 3.7952979 3.7952126 3.7950562 3.7947963 3.7944035 3.793861 3.7931734 3.7923767 3.7915393 3.7907415 3.7900561 3.7895317 3.7891816 3.7889874 3.7889092 3.7888971 3.7889014 3.7888804 3.7888047 3.7886584 3.7884378 3.7881481 3.7877984 3.787401 3.7869724 3.7865298 3.7860891 3.7856663 3.7852771 3.7849347 3.7846472 3.7844195 3.7842525 3.7841413 3.7840775 3.7840503 3.7840475 3.7840574 3.7840698 3.7840768 3.7840729 3.7840547 3.7840204 3.783969 3.7838999 3.7838129 3.7837083 3.7835869 3.7834499 3.7832991 3.7831378 3.7829708 3.7828043 3.7826444 3.782497 3.7823669 3.7822572 3.7821704 3.7821064 3.7820634 3.782038 3.7820258 3.7820218 3.782021 3.782019 3.782012 3.7819977 3.7819746 3.7819424 3.7819021 3.7818553 3.781804 3.7817508 3.7816985 3.7816492 3.781605 3.7815672 3.7815366 3.7815133 3.7814968 3.7814863 3.7814808 3.7814788 3.7814791 3.7814801 3.7814805 3.7814791 3.7814752 3.7814678 3.7814566 3.7814413 3.781422 3.781399 3.7813729 3.7813444 3.7813142 3.7812834 3.7812529 3.781224 3.7811974 3.7811739 3.7811538 3.7811374 3.7811249 3.781116 3.7811101 3.7811067 3.7811051 3.7811046 3.7811045 3.7811042 3.7811032 3.7811013 3.7810982 3.7810941 3.781089 3.7810832 3.781077 3.7810707 3.7810646 3.781059 3.7810541 3.7810501 3.7810471 3.781045 3.7810437 3.7810431 3.781043 3.7810432 3.7810433 3.7810433 3.7810428 3.7810417 3.7810399 3.7810373 3.7810337 3.7810294 3.7810242 3.7810184 3.7810122 3.7810057 3.780999 3.7809925 3.7809862 3.7809803 3.7809749 3.7809703 3.7809663 3.7809631 3.7809606 3.7809588 3.7809576 3.7809568 3.7809563 3.7809561 3.7809561 3.7809561 3.780956 3.7809559 3.7809558 3.7809555 3.7809552 3.7809548 3.7809544 3.780954 3.7809537 3.7809534 3.7809532 3.780953 3.780953 3.780953 3.7809531 3.7809531 3.7809532 3.7809531 3.7809529 3.7809526 3.7809521 3.7809514 3.7809504 3.7809492 3.7809478 3.7809462 3.7809444 3.7809425 3.7809405 3.7809385 3.7809365 3.7809345 3.7809325 3.7809307 3.780929 3.7809274 3.7809261 3.7809249 3.7809238 3.780923 3.7809223 3.7809217 3.7809212 3.7809209 3.7809206 3.7809204 3.7809202 3.7809201 3.78092 3.78092 3.7809199 3.7809199 3.7809198 3.7809197 3.7809197 3.7809196 3.7809195 3.7809193 3.7809191 3.7809188 3.7809185 3.7809181 3.7809176 3.780917 3.7809163 3.7809155 3.7809146 3.7809135 3.7809124 3.7809112 3.7809099 3.7809085 3.7809071 3.7809055 3.780904 3.7809024 3.7809008 3.7808991 3.7808975 3.780896 3.7808944 3.7808929 3.7808915 3.7808901 3.7808888 3.7808876 3.7808863 3.7808852 3.780884 3.780883 3.7808819 3.7808809 3.7808799 3.7808789 3.7808779 3.7808769 3.7808758 3.7808748 3.7808737 3.7808725 3.7808713 3.78087 3.7808687 3.7808673 3.7808658 3.7808642 3.7808625 3.7808606 3.7808586 3.7808564 3.7808542 3.7808518 3.7808493 3.7808468 3.780844 3.7808412 3.7808382 3.7808351 3.780832 3.7808287 3.7808254 3.780822 3.7808186 3.7808151 3.7808114 3.7808078 3.780804 3.7808001 3.7807961 3.7807921 3.7807879 3.7807837 3.7807793 3.7807749 3.7807704 3.7807657 3.7807607 3.7807553 3.7807497 3.7807437 3.7807372 3.7807303 3.7807229 3.7807152 3.7807072 3.7806986 3.7806892 3.780679 3.7806681 3.7806563 3.7806433 3.7806294 3.7806151 3.7806001 3.7805845 3.7805682 3.7805508 3.7805325 3.7805131 3.7804918 3.7804692 3.7804458 3.7804216 3.7803961 3.7803674 3.7803346 3.7802973 3.7802566 3.7802123 3.7801603 3.7800975 3.7800169 3.7799033 3.7797409 3.7795139 3.7790811 3.7779881 3.7809658 3.7809658 3.7809658 3.7809658 3.7809658
GPVarianceControllerREC 10 10 4 4 3.9539921 3.9517355 3.9094568 3.9027161 3.8952073 3.8853626 3.8751633 3.8681607 3.8299307 3.7341697 3.6974022 3.6835189 3.678456 3.676121 3.6745645 3.6731217 3.6714364 3.6697464 3.6684253 3.6674595 3.6666311 3.6654493 3.6634367 3.6603281 3.6562623 3.6514712 3.6463591 3.6412351 3.6364727 3.6324452 3.6294679 3.6277384 3.6270468 3.6269198 3.6269825 3.6270899 3.6271704 3.6271173 3.6268455 3.6263798 3.6258438 3.6253701 3.6250219 3.6247803 3.6245889 3.6244057 3.624225 3.6240679 3.6239573 3.6239033 3.6239049 3.6239574 3.6240484 3.6241522 3.6242358 3.6242753 3.6242683 3.6242314 3.624186 3.6241472 3.6241213 3.6241096 3.6241087 3.6241047 3.6240646 3.6239316 3.6236306 3.6230878 3.622265 3.6211938 3.6199817 3.618781 3.6177335 3.6169154 3.6163297 3.6159244 3.6156215 3.6153476 3.6150521 3.6147125 3.6143266 3.6138978 3.6134221 3.6128827 3.6122534 3.611506 3.6106185 3.6095826 3.608404 3.6071003 3.6056943 3.6042075 3.6026609 3.6010648 3.5994166 3.5977127 3.5959478 3.5941209 3.5922425 3.5903345 3.5884237 3.5865451 3.5847376 3.5830353 3.5814698 3.5800654 3.5788372 3.5777873 3.5769047 3.576172 3.5755665 3.5750681 3.5746584 3.5743198 3.5740374 3.5738011 3.5736016 3.5734299 3.5732785 3.5731411 3.5730127 3.5728901 3.5727721 3.5726587 3.5725517 3.5724531 3.5723647 3.5722873 3.5722201 3.57216 3.5721027 3.5720424 3.5719735 3.5718903 3.5717877 3.5716621 3.5715097 3.5713283 3.5711178 3.570878 3.5706092 3.5703133 3.5699943 3.5696577 3.5693083 3.5689519 3.5685961 3.5682468 3.5679092 3.567589 3.5672914 3.5670215 3.5667807 3.5665704 3.5663909 3.5662405 3.5661166 3.5660156 3.5659338 3.565869 3.5658185 3.5657793 3.5657489 3.5657251 3.565706 3.5656905 3.5656777 3.5656668 3.5656574 3.5656495 3.565643 3.5656376 3.5656332 3.5656292 3.565625 3.5656199 3.5656127 3.5656025 3.5655881 3.5655685 3.5655427 3.5655098 3.5654694 3.5654212 3.5653652 3.5653018 3.5652315 3.5651548 3.5650726 3.5649868 3.5648986 3.5648085 3.5647181 3.5646295 3.564544 3.5644626 3.5643863 3.5643156 3.564251 3.5641928 3.5641413 3.5640965 3.5640579 3.5640252 3.5639977 3.5639751 3.5639565 3.5639415 3.5639296 3.5639204 3.5639134 3.5639081 3.5639042 3.5639011 3.5638986 3.5638963 3.5638939 3.5638912 3.5638878 3.5638833 3.5638773 3.5638696 3.5638599 3.5638478 3.5638332 3.5638157 3.5637953 3.563772 3.5637455 3.5637157 3.5636829 3.5636472 3.563609 3.5635689 3.5635272 3.5634838 3.5634396 3.5633951 3.5633506 3.5633066 3.5632635 3.5632219 3.5631821 3.5631443 3.5631088 3.5630751 3.5630433 3.5630136 3.5629861 3.5629609 3.5629375 3.5629157 3.5628953 3.5628762 3.5628582 3.562841 3.5628243 3.5628081 3.5627923 3.5627764 3.5627603 3.5627436 3.5627263 3.5627082 3.5626892 3.5626689 3.5626472 3.5626241 3.5625993 3.5625726 3.5625439 3.5625132 3.5624804 3.5624456 3.562409 3.5623705 3.5623301 3.5622879 3.5622438 3.5621982 3.5621511 3.5621029 3.562054 3.5620042 3.5619537 3.5619027 3.5618515 3.5618005 3.5617495 3.5616987 3.561648 3.5615974 3.5615471 3.5614973 3.5614475 3.5613975 3.5613472 3.5612969 3.5612469 3.5611968 3.5611466 3.5610955 3.5610433 3.5609905 3.5609368 3.5608814 3.5608243 3.5607657 3.5607054 3.5606434 3.5605795 3.5605136 3.5604449 3.5603728 3.5602967 3.5602163 3.560132 3.5600441 3.5599528 3.5598582 3.5597606 3.5596592 3.5595545 3.5594463 3.5593331 3.5592147 3.5590912 3.5589619 3.5588265 3.5586863 3.5585415 3.5583913 3.5582348 3.5580707 3.5578988 3.5577164 3.5575207 3.5573125 3.5570939 3.5568649 3.5566237 3.5563704 3.5561045 3.5558222 3.5555238 3.5552075 3.5548691 3.5545046 3.5541145 3.5537012 3.5532566 3.5527716 3.552247 3.5516929 3.5510928 3.5504259 3.5496856 3.5488618 3.5479291 3.5469 3.5457589 3.5444321 3.5429096 3.5411317 3.5389871 3.5363275 3.5331095 3.5294712 3.5251853 3.5196732 3.5123873 3.5027788 3.4899876 3.4708459 3.4388463 3.3712298 3.8732451 3.5630251 3.5630224 3.5630198 3.5630172 3.5630147 3.5630123 3.5630099 3.5630075 3.5630051 3.5630026 3.5630002 3.5629979 3.5629955 3.5629932 3.5629909 3.5629886 3.5629863 3.562984 3.5629818 3.5629796 3.5629773 3.5629749 3.5629726 3.5629703
GPVarianceControllerREC 10 20 4 4 3.6050829 3.6051689 3.5602948 3.5569951 3.5567393 3.5533152 3.5450266 3.5360814 3.523637 3.5226367 3.5217612 3.5212852 3.5186159 3.5160677 3.5134536 3.5100375 3.5052498 3.5007806 3.4978776 3.4967937 3.4956435 3.4921725 3.4853896 3.4758018 3.4644444 3.4529813 3.4424419 3.4329258 3.4248074 3.4185598 3.4145233 3.4126676 3.4124498 3.4130776 3.4138882 3.414528 3.4148479 3.41478 3.4143739 3.413836 3.4134272 3.4132884 3.4133602 3.4134727 3.4134823 3.4133417 3.413117 3.4129362 3.412906 3.4130456 3.4132636 3.4133543 3.4129872 3.4118103 3.4096812 3.4068498 3.4038441 3.401189 3.399255 3.3980073 3.397226 3.3966977 3.3963111 3.3960671 3.3959801 3.3959982 3.3959729 3.3956845 3.3949343 3.3936566 3.3919907 3.3901941 3.388486 3.386957 3.385546 3.3841348 3.3826487 3.3810408 3.3793775 3.3778075 3.3765341 3.3756752 3.3750907 3.3745109 3.3736119 3.3721054 3.3697786 3.3665266 3.3624112 3.3574429 3.351689 3.345314 3.338321 3.3308157 3.3229403 3.3146084 3.3058374 3.2966947 3.2870069 3.2767743 3.2668662 3.2574647 3.2484378 3.2402231 3.2327803 3.2263687 3.2211401 3.2167317 3.2129942 3.2100068 3.207623 3.2057239 3.2042823 3.2031934 3.2024001 3.2018404 3.2014527 3.2011859 3.2009964 3.2008458 3.2007019 3.2005465 3.2003758 3.2001968 3.2000193 3.1998566 3.1997243 3.199626 3.1995554 3.1995015 3.1994507 3.1993851 3.1992848 3.1991332 3.1989126 3.1985976 3.1981807 3.1976865 3.1971328 3.1965091 3.1958343 3.1951314 3.1943542 3.1935307 3.1926702 3.1917903 3.1909397 3.1901121 3.1893637 3.1886956 3.1881116 3.1876167 3.1871934 3.1868343 3.1865301 3.1862824 3.186085 3.1859312 3.1858214 3.1857431 3.1856848 3.1856421 3.1856091 3.1855797 3.1855483 3.1855092 3.1854595 3.1853954 3.1852988 3.1851325 3.1848398 3.1841912 3.1806675 3.1959181 3.1959126 3.1959065 3.1958972 3.1958817 3.1958574 3.1958204 3.1957649 3.1956878 3.195588 3.195463 3.1953134 3.1951449 3.1949567 3.1947468 3.1945346 3.1943296 3.1941265 3.1939239 3.1937307 3.1935515 3.1933813 3.1932224 3.1930693 3.1929186 3.1927735 3.1926395 3.1925162 3.1924036 3.192306 3.1922259 3.1921575 3.1920915 3.1920283 3.1919714 3.1919205 3.1918729 3.1918239 3.1917723 3.1917148 3.1916413 3.1915367 3.1913714 3.1911138 3.1906074 3.1888944 3.1384148 3.1919573 3.1919512 3.1919438 3.1919359 3.1919285 3.1919213 3.1919146 3.1919088 3.191904 3.1919002 3.1918973 3.1918952 3.1918935 3.191892 3.1918905 3.191889 3.1918874 3.1918861 3.1918852 3.1918846 3.1918843 3.1918842 3.1918838 3.1918827 3.1918801 3.1918745 3.1918653 3.1918528 3.1918368 3.1918156 3.1917879 3.1917555 3.1917203 3.1916819 3.1916376 3.1915871 3.1915324 3.1914732 3.1914125 3.1913576 3.1913114 3.1912683 3.1912256 3.1911862 3.191153 3.1911234 3.1910961 3.1910724 3.1910526 3.1910349 3.1910181 3.1910036 3.1909914 3.1909809 3.1909702 3.1909603 3.1909522 3.1909452 3.190939 3.1909333 3.1909274 3.1909208 3.1909135 3.190904 3.1908911 3.1908729 3.1908427 3.1907979 3.1907359 3.1906174 3.1901557 3.1904633 3.1904523 3.1904397 3.190425 3.1904083 3.1903925 3.1903753 3.1903544 3.1903314 3.1903015 3.1902594 3.1902007 3.190129 3.1900551 3.1899682 3.1898535 3.1896844 3.1893596 3.1886129 3.1867194 3.160821 3.1899986 3.1899815 3.1899695 3.1899605 3.189953 3.1899458 3.1899386 3.1899316 3.1899248 3.1899191 3.1899146 3.189911 3.1899078 3.1899049 3.1899023 3.1898999 3.1898972 3.1898945 3.1898921 3.1898897 3.1898867 3.1898835 3.1898799 3.1898758 3.1898714 3.189867 3.1898629 3.189859 3.1898547 3.1898503 3.1898458 3.1898405 3.189834 3.1898261 3.1898174 3.1898091 3.1898007 3.1897917 3.1897812 3.1897678 3.1897513 3.1897321 3.1897088 3.1896701 3.189591 3.1893799 3.1872663 3.1895039 3.1894955 3.1894871 3.1894791 3.1894724 3.1894666 3.1894621 3.1894586 3.1894556 3.1894527 3.1894502 3.1894479 3.1894456 3.1894433 3.1894409 3.1894383 3.1894355 3.1894327 3.1894298 3.1894262 3.1894222 3.1894181 3.1894134 3.1894071 3.189399 3.1893902 3.1893813 3.1893707 3.1893573 3.1893411 3.1893201 3.1892927 3.1892573 3.1892125 3.189149 3.1890575 3.1888986 3.1885024 3.18574 3.1892205 3.1892119 3.189202
GPVarianceControllerPAA 10 5 4 4 4.3796765 4.3687001 4.3176645 4.2971062 4.2484152 4.1533625 4.0450097 3.9683353 3.9257587 3.9030228 3.8900488 3.8818669 3.8762134 3.8720576 3.8689189 3.8665594 3.8648399 3.8636488 3.8628672 3.8623578 3.861967 3.8614549 3.8607845 3.8599409 3.8589305 3.8577794 3.8565289 3.8552295 3.8539343 3.8526929 3.8515475 3.8505305 3.8496634 3.8489567 3.84841 3.848013 3.8477462 3.8475828 3.8474907 3.8474353 3.847383 3.8473043 3.8471761 3.8469836 3.8467205 3.8463881 3.8459944 3.8455513 3.8450732 3.8445756 3.8440738 3.8435814 3.8431104 3.8426708 3.84227 3.8419137 3.8416052 3.8413458 3.8411348 3.8409699 3.8408474 3.8407621 3.8407078 3.8406779 3.8406651 3.8406621 3.8406621 3.8406589 3.8406476 3.8406242 3.8405865 3.8405337 3.8404664 3.8403866 3.840297 3.8402013 3.8401034 3.8400073 3.8399166 3.8398343 3.8397629 3.8397038 3.8396574 3.8396234 3.8396005 3.8395868 3.8395799 3.8395771 3.8395757 3.8395731 3.8395671 3.839556 3.8395388 3.8395151 3.8394852 3.8394496 3.8394097 3.839367 3.8393229 3.8392794 3.8392377 3.8391994 3.8391654 3.8391365 3.839113 3.8390949 3.8390818 3.8390732 3.8390682 3.839066 3.8390653 3.8390653 3.839065 3.8390636 3.8390604 3.8390552 3.8390477 3.8390379 3.8390261 3.8390127 3.8389982 3.8389833 3.8389684 3.8389542 3.8389412 3.8389298 3.8389202 3.8389125 3.8389068 3.8389028 3.8389003 3.838899 3.8388984 3.8388981 3.8388978 3.838897 3.8388956 3.8388933 3.83889 3.8388857 3.8388805 3.8388746 3.8388681 3.8388614 3.8388546 3.8388481 3.838842 3.8388366 3.8388319 3.8388281 3.8388251 3.8388229 3.8388215 3.8388206 3.8388202 3.8388201 3.8388201 3.8388201 3.8388198 3.8388194 3.8388185 3.8388173 3.8388158 3.8388139 3.8388117 3.8388094 3.838807 3.8388046 3.8388023 3.8388001 3.8387983 3.8387967 3.8387955 3.8387945 3.8387939 3.8387935 3.8387932 3.8387931 3.838793 3.838793 3.8387928 3.8387926 3.8387922 3.8387916 3.8387909 3.83879 3.838789 3.8387879 3.8387868 3.8387857 3.8387846 3.8387835 3.8387826 3.8387818 3.8387811 3.8387806 3.8387802 3.83878 3.8387798 3.8387798 3.8387797 3.8387797 3.8387797 3.8387797 3.8387796 3.8387795 3.8387793 3.838779 3.8387787 3.8387784 3.838778 3.8387776 3.8387772 3.8387768 3.8387765 3.8387762 3.8387759 3.8387757 3.8387756 3.8387755 3.8387754 3.8387754 3.8387753 3.8387753 3.8387753 3.8387752 3.8387752 3.8387751 3.838775 3.8387748 3.8387746 3.8387744 3.8387742 3.838774 3.8387738 3.8387736 3.8387734 3.8387732 3.8387731 3.8387729 3.8387728 3.8387727 3.8387727 3.8387726 3.8387726 3.8387726 3.8387726 3.8387725 3.8387725 3.8387725 3.8387725 3.8387724 3.8387724 3.8387723 3.8387722 3.8387722 3.8387721 3.838772 3.838772 3.8387719 3.8387718 3.8387718 3.8387717 3.8387717 3.8387716 3.8387716 3.8387716 3.8387715 3.8387715 3.8387715 3.8387714 3.8387714 3.8387713 3.8387712 3.8387712 3.8387711 3.838771 3.8387709 3.8387708 3.8387707 3.8387707 3.8387706 3.8387705 3.8387704 3.8387703 3.8387703 3.8387702 3.8387702 3.8387701 3.83877 3.83877 3.8387699 3.8387699 3.8387698 3.8387698 3.8387697 3.8387697 3.8387696 3.8387696 3.8387695 3.8387694 3.8387694 3.8387693 3.8387692 3.8387691 3.8387691 3.838769 3.8387689 3.8387688 3.8387687 3.8387686 3.8387685 3.8387684 3.8387683 3.8387682 3.8387681 3.838768 3.8387679 3.8387678 3.8387676 3.8387675 3.8387674 3.8387673 3.8387671 3.838767 3.8387668 3.8387667 3.8387665 3.8387664 3.8387662 3.8387661 3.8387659 3.8387658 3.8387656 3.8387654 3.8387653 3.8387651 3.8387649 3.8387647 3.8387646 3.8387644 3.8387642 3.838764 3.8387638 3.8387636 3.8387634 3.8387631 3.8387629 3.8387627 3.8387624 3.8387621 3.8387619 3.8387616 3.8387613 3.8387609 3.8387606 3.8387603 3.8387599 3.8387595 3.8387591 3.8387587 3.8387582 3.8387577 3.8387572 3.8387567 3.8387561 3.8387556 3.8387549 3.8387542 3.8387534 3.8387525 3.8387515 3.8387505 3.8387494 3.8387482 3.8387469 3.8387455 3.838744 3.8387423 3.8387404 3.8387381 3.8387354 3.8387322 3.8387283 3.8387237 3.8387184 3.8387118 3.8387017 3.8386839 3.8386509 3.8385907 3.8384521 3.8376868 3.838766 3.838766 3.838766 3.838766 3.838766 3.838766 3.838766 3.838766
GPVarianceControllerPAA 10 10 4 4 3.9539921 3.9517355 3.9094568 3.8982644 3.8596626 3.7934645 3.742103 3.7159576 3.7037376 3.6976768 3.6943756 3.692418 3.6911819 3.6903687 3.6898208 3.6894474 3.6891912 3.6890144 3.68889 3.6887977 3.6887258 3.6886583 3.6885749 3.6884657 3.688328 3.6881645 3.6879823 3.687791 3.6876008 3.6874219 3.6872623 3.6871275 3.6870201 3.6869398 3.6868834 3.6868452 3.6868177 3.6867923 3.6867604 3.686714 3.6866475 3.6865573 3.6864427 3.6863053 3.6861485 3.6859771 3.6857964 3.6856116 3.6854272 3.6852477 3.6850764 3.6849162 3.684769 3.684636 3.6845185 3.6844168 3.6843308 3.6842597 3.6842026 3.6841581 3.6841251 3.6841018 3.6840866 3.6840777 3.6840733 3.6840718 3.6840716 3.6840715 3.6840702 3.6840671 3.6840618 3.684054 3.6840439 3.6840318 3.6840184 3.6840042 3.6839898 3.6839761 3.6839634 3.6839523 3.6839432 3.6839361 3.683931 3.6839275 3.6839254 3.6839242 3.6839232 3.683922 3.6839199 3.6839165 3.6839115 3.6839047 3.6838961 3.6838857 3.6838738 3.6838608 3.6838469 3.6838328 3.6838186 3.6838049 3.6837921 3.6837803 3.6837699 3.683761 3.6837536 3.6837478 3.6837434 3.6837402 3.6837382 3.6837369 3.6837363 3.6837361 3.683736 3.683736 3.6837359 3.6837355 3.6837348 3.6837339 3.6837327 3.6837313 3.6837297 3.6837281 3.6837264 3.6837249 3.6837236 3.6837225 3.6837217 3.683721 3.6837206 3.6837203 3.6837201 3.6837199 3.6837197 3.6837192 3.6837186 3.6837177 3.6837164 3.6837148 3.683713 3.6837108 3.6837084 3.6837058 3.6837032 3.6837005 3.6836979 3.6836954 3.6836932 3.6836911 3.6836893 3.6836877 3.6836864 3.6836854 3.6836846 3.6836841 3.6836837 3.6836835 3.6836834 3.6836833 3.6836833 3.6836833 3.6836833 3.6836833 3.6836832 3.6836831 3.683683 3.6836829 3.6836827 3.6836826 3.6836824 3.6836823 3.6836822 3.6836822 3.6836821 3.683682 3.683682 3.6836819 3.6836818 3.6836817 3.6836815 3.6836813 3.683681 3.6836806 3.6836802 3.6836797 3.6836791 3.6836785 3.6836779 3.6836773 3.6836767 3.6836761 3.6836755 3.6836749 3.6836744 3.683674 3.6836736 3.6836733 3.683673 3.6836728 3.6836726 3.6836725 3.6836724 3.6836724 3.6836723 3.6836723 3.6836723 3.6836723 3.6836723 3.6836723 3.6836723 3.6836723 3.6836723 3.6836722 3.6836722 3.6836722 3.6836722 3.6836722 3.6836722 3.6836721 3.6836721 3.6836721 3.683672 3.683672 3.6836719 3.6836719 3.6836718 3.6836717 3.6836715 3.6836714 3.6836712 3.6836711 3.6836709 3.6836707 3.6836705 3.6836704 3.6836702 3.68367 3.6836698 3.6836697 3.6836695 3.6836694 3.6836693 3.6836692 3.6836691 3.683669 3.6836689 3.6836689 3.6836688 3.6836688 3.6836688 3.6836687 3.6836687 3.6836687 3.6836686 3.6836686 3.6836686 3.6836686 3.6836686 3.6836686 3.6836685 3.6836685 3.6836685 3.6836684 3.6836684 3.6836684 3.6836683 3.6836683 3.6836682 3.6836682 3.6836681 3.683668 3.683668 3.6836679 3.6836678 3.6836677 3.6836676 3.6836675 3.6836674 3.6836673 3.6836672 3.6836671 3.6836669 3.6836668 3.6836667 3.6836666 3.6836665 3.6836664 3.6836663 3.6836662 3.6836662 3.6836661 3.683666 3.6836659 3.6836659 3.6836658 3.6836657 3.6836657 3.6836656 3.6836655 3.6836655 3.6836654 3.6836653 3.6836653 3.6836652 3.6836651 3.683665 3.6836649 3.6836649 3.6836648 3.6836647 3.6836646 3.6836645 3.6836643 3.6836642 3.6836641 3.683664 3.6836638 3.6836637 3.6836636 3.6836634 3.6836632 3.6836631 3.6836629 3.6836628 3.6836626 3.6836624 3.6836622 3.6836621 3.6836619 3.6836617 3.6836616 3.6836614 3.6836612 3.683661 3.6836609 3.6836607 3.6836606 3.6836604 3.6836602 3.6836601 3.6836599 3.6836597 3.6836596 3.6836594 3.6836592 3.683659 3.6836589 3.6836587 3.6836585 3.6836583 3.6836582 3.683658 3.6836578 3.6836576 3.6836574 3.6836572 3.683657 3.6836568 3.6836566 3.6836563 3.6836561 3.6836559 3.6836556 3.6836554 3.6836551 3.6836549 3.6836546 3.6836544 3.6836541 3.6836539 3.6836536 3.6836533 3.6836531 3.6836528 3.6836526 3.6836523 3.683652 3.6836517 3.6836515 3.6836512 3.6836509 3.6836507 3.6836504 3.6836502 3.6836499 3.6836497 3.6836494 3.6836491 3.6836489 3.6836486 3.6836484 3.6836481 3.6836478 3.6836476 3.6836473 3.6836471 3.6836468 3.6836466 3.6836463 3.6836461 3.6836458 3.6836456
GPVarianceControllerPAA 10 20 4 4 3.6050829 3.6051689 3.5602948 3.5576801 3.5549442 3.5504822 3.5480246 3.5470779 3.5467039 3.5465309 3.5464258 3.5463376 3.5462473 3.5461506 3.5460508 3.5459521 3.545857 3.5457666 3.5456804 3.5455987 3.5455278 3.5454898 3.5454682 3.5454543 3.5454434 3.5454329 3.5454217 3.5454099 3.5453981 3.5453872 3.5453785 3.5453726 3.54537 3.54537 3.5453714 3.5453719 3.5453689 3.5453589 3.5453388 3.5453059 3.5452589 3.545198 3.5451246 3.5450417 3.5449528 3.544862 3.5447731 3.5446889 3.5446119 3.5445433 3.5444839 3.5444338 3.544392 3.5443575 3.5443297 3.5443077 3.5442904 3.5442773 3.5442675 3.5442602 3.5442546 3.5442501 3.5442465 3.5442434 3.5442406 3.5442379 3.5442351 3.544232 3.5442286 3.5442251 3.5442214 3.5442176 3.5442136 3.5442097 3.5442059 3.5442024 3.5441993 3.5441967 3.5441947 3.5441934 3.5441925 3.5441923 3.5441924 3.5441927 3.5441931 3.5441933 3.5441932 3.5441926 3.5441913 3.5441894 3.5441869 3.5441837 3.54418 3.544176 3.5441718 3.5441675 3.5441633 3.5441592 3.5441555 3.5441521 3.5441491 3.5441464 3.5441441 3.5441421 3.5441405 3.5441391 3.5441379 3.544137 3.5441361 3.5441354 3.5441347 3.544134 3.5441334 3.5441327 3.544132 3.5441313 3.5441306 3.54413 3.5441294 3.5441289 3.5441284 3.5441281 3.5441278 3.5441276 3.5441276 3.5441276 3.5441276 3.5441277 3.5441278 3.5441278 3.5441278 3.5441276 3.5441274 3.5441271 3.5441266 3.544126 3.5441253 3.5441245 3.5441237 3.5441227 3.5441218 3.5441208 3.5441199 3.544119 3.5441181 3.5441173 3.5441166 3.544116 3.5441154 3.5441149 3.5441144 3.544114 3.5441137 3.5441134 3.5441131 3.5441129 3.5441127 3.5441124 3.5441122 3.5441119 3.5441117 3.5441114 3.5441112 3.544111 3.5441107 3.5441105 3.5441103 3.5441101 3.54411 3.5441098 3.5441097 3.5441095 3.5441094 3.5441092 3.544109 3.5441089 3.5441086 3.5441084 3.5441081 3.5441078 3.5441075 3.5441071 3.5441067 3.5441063 3.5441059 3.5441055 3.5441051 3.5441046 3.5441042 3.5441036 3.5441031 3.5441024 3.5441013 3.5440989 3.5440798 3.5441094 3.5441092 3.5441091 3.5441089 3.5441088 3.5441087 3.5441086 3.5441085 3.5441084 3.5441083 3.5441082 3.5441081 3.544108 3.5441079 3.5441078 3.5441077 3.5441076 3.5441076 3.5441075 3.5441075 3.5441074 3.5441073 3.5441072 3.5441072 3.5441071 3.544107 3.5441068 3.5441067 3.5441065 3.5441063 3.544106 3.5441055 3.5441047 3.5441014 3.5441028 3.5441025 3.5441023 3.544102 3.5441018 3.5441015 3.5441012 3.544101 3.5441006 3.5441003 3.5441001 3.5440997 3.5440993 3.5440989 3.5440985 3.544098 3.5440974 3.5440967 3.5440957 3.5440943 3.5440922 3.5440891 3.5440842 3.5440754 3.5440532 3.5438912 3.5440994 3.5440993 3.5440991 3.544099 3.5440989 3.5440988 3.5440987 3.5440986 3.5440985 3.5440985 3.5440984 3.5440983 3.5440983 3.5440982 3.5440982 3.5440981 3.5440981 3.544098 3.544098 3.5440979 3.5440979 3.5440978 3.5440978 3.5440978 3.5440977 3.5440977 3.5440976 3.5440976 3.5440976 3.5440975 3.5440975 3.5440975 3.5440974 3.5440974 3.5440974 3.5440973 3.5440973 3.5440973 3.5440973 3.5440972 3.5440972 3.5440972 3.5440971 3.5440971 3.544097 3.544097 3.5440969 3.5440968 3.5440967 3.5440966 3.5440964 3.5440962 3.544096 3.5440956 3.544095 3.5440942 3.5440928 3.5440897 3.5440726 3.5440948 3.5440947 3.5440947 3.5440946 3.5440945 3.5440945 3.5440945 3.5440944 3.5440944 3.5440943 3.5440943 3.5440943 3.5440943 3.5440942 3.5440942 3.5440942 3.5440942 3.5440941 3.5440941 3.5440941 3.5440941 3.544094 3.544094 3.5440939 3.5440939 3.5440938 3.5440938 3.5440937 3.5440936 3.5440933 3.5440927 3.5440889 3.5440932 3.5440931 3.5440931 3.544093 3.544093 3.5440929 3.5440929 3.5440928 3.5440928 3.5440927 3.5440927 3.5440926 3.5440925 3.5440925 3.5440924 3.5440923 3.5440922 3.5440922 3.5440921 3.544092 3.5440919 3.5440918 3.5440916 3.5440914 3.5440912 3.5440908 3.5440904 3.5440894 3.5440814 3.544092 3.5440919 3.5440919 3.5440918 3.5440918 3.5440917 3.5440917 3.5440916 3.5440916 3.5440916 3.5440916 3.5440915 3.5440914 3.5440914 3.5440913 3.5440911 3.5440907 3.544089 3.5440913 3.5440913 3.5440913 3.5440913 3.5440913 3.5440913 3.5440913 3.5440913
GPInformationControllerFixedEndTimeREC 10 5 4 4 4.3796765 4.3687001 4.3176644 4.3017659 4.2864889 4.2734738 4.2663647 4.2631931 4.2523934 4.1875353 4.0376065 3.8880251 3.8340736 3.8226937 3.8200137 3.8173201 3.8150527 3.8135059 3.8127872 3.8126606 3.8122532 3.8114056 3.810929 3.8107613 3.8061679 3.8009296 3.7960964 3.7922514 3.7900059 3.7888022 3.7881774 3.7878119 3.7875707 3.7873805 3.787175 3.7867361 3.7860952 3.7857204 3.7856147 3.7856158 3.785592 3.7854559 3.7851969 3.7848581 3.7845017 3.7839755 3.7837258 3.7837593 3.7834378 3.7821906 3.7801996 3.7781934 3.7767638 3.776015 3.7756975 3.7755107 3.7752887 3.7750126 3.7747373 3.7745256 3.7744168 3.7744165 3.7744953 3.7745978 3.7746717 3.7747061 3.7747264 3.7747584 3.7748047 3.7748497 3.774879 3.7748897 3.7748867 3.774875 3.7748545 3.7748197 3.7747636 3.7746816 3.7745766 3.7744617 3.7743588 3.7742915 3.7742742 3.7743048 3.774365 3.77443 3.7744814 3.7745133 3.7745293 3.7745338 3.774526 3.7744992 3.7744447 3.7743571 3.7742367 3.7740888 3.7739213 3.7737424 3.7735589 3.7733772 3.7732034 3.7730445 3.7729076 3.772799 3.7727218 3.7726746 3.7726513 3.7726426 3.7726383 3.7726297 3.7726103 3.7725756 3.7725231 3.7724512 3.7723592 3.7722474 3.7721175 3.7719724 3.7718164 3.7716548 3.7714935 3.7713385 3.7711956 3.7710694 3.7709632 3.7708785 3.7708149 3.7707703 3.7707413 3.7707238 3.7707134 3.7707062 3.7706986 3.7706877 3.7706714 3.7706479 3.7706162 3.7705756 3.7705263 3.7704688 3.7704045 3.7703351 3.7702629 3.7701903 3.7701197 3.7700535 3.7699938 3.769942 3.7698991 3.7698652 3.7698402 3.7698229 3.7698121 3.7698059 3.7698028 3.7698007 3.7697982 3.7697939 3.7697866 3.7697757 3.769761 3.7697425 3.7697207 3.7696963 3.7696703 3.7696437 3.7696175 3.7695928 3.7695703 3.7695507 3.7695343 3.7695212 3.7695112 3.769504 3.7694991 3.7694958 3.7694935 3.7694914 3.7694891 3.7694858 3.7694813 3.7694753 3.7694676 3.7694582 3.7694472 3.769435 3.7694218 3.7694082 3.7693945 3.7693812 3.7693687 3.7693575 3.7693477 3.7693395 3.7693329 3.769328 3.7693246 3.7693224 3.7693212 3.7693207 3.7693206 3.7693205 3.7693203 3.7693197 3.7693185 3.7693168 3.7693145 3.7693116 3.7693082 3.7693046 3.7693007 3.7692969 3.7692932 3.7692899 3.7692869 3.7692843 3.7692823 3.7692807 3.7692795 3.7692787 3.7692781 3.7692777 3.7692772 3.7692767 3.7692761 3.7692752 3.769274 3.7692725 3.7692707 3.7692686 3.7692663 3.7692639 3.7692614 3.7692589 3.7692565 3.7692542 3.7692522 3.7692504 3.7692489 3.7692477 3.7692468 3.7692462 3.7692459 3.7692457 3.7692457 3.7692457 3.7692458 3.7692459 3.7692459 3.7692459 3.7692457 3.7692455 3.7692452 3.7692448 3.7692444 3.7692439 3.7692435 3.769243 3.7692426 3.7692422 3.7692419 3.7692416 3.7692414 3.7692412 3.7692411 3.769241 3.769241 3.7692409 3.7692408 3.7692406 3.7692404 3.7692402 3.7692398 3.7692395 3.7692391 3.7692386 3.7692381 3.7692376 3.7692372 3.7692367 3.7692363 3.7692359 3.7692355 3.7692353 3.769235 3.7692349 3.7692348 3.7692347 3.7692347 3.7692347 3.7692348 3.7692348 3.7692349 3.7692349 3.769235 3.769235 3.769235 3.769235 3.769235 3.769235 3.769235 3.769235 3.7692349 3.7692349 3.7692349 3.7692349 3.7692349 3.7692349 3.7692348 3.7692348 3.7692348 3.7692348 3.7692348 3.7692348 3.7692348 3.7692347 3.7692346 3.7692346 3.7692345 3.7692344 3.7692343 3.7692342 3.7692341 3.769234 3.7692339 3.7692338 3.7692337 3.7692337 3.7692336 3.7692336 3.7692335 3.7692335 3.7692335 3.7692335 3.7692335 3.7692336 3.7692336 3.7692336 3.7692336 3.7692337 3.7692337 3.7692337 3.7692338 3.7692338 3.7692338 3.7692338 3.7692338 3.7692338 3.7692339 3.7692339 3.7692339 3.7692339 3.7692339 3.7692339 3.7692339 3.7692339 3.7692339 3.7692339 3.7692339 3.7692339 3.7692339 3.7692339 3.7692339 3.7692339 3.7692338 3.7692338 3.7692338 3.7692338 3.7692337 3.7692337 3.7692337 3.7692337 3.7692337 3.7692337 3.7692337 3.7692337 3.7692337 3.7692337 3.7692337 3.7692337 3.7692337 3.7692337 3.7692337 3.7692337 3.7692337 3.7692338 3.7692338 3.7692338 3.7692338 3.7692338 3.7692338 3.7692338 3.7692339 3.7692339 3.7692339 3.7692339 3.7692339 3.7692339 3.7692339 3.7692339 3.7692339
GPInformationControllerFixedEndTimeREC 10 10 4 4 3.9539921 3.9517355 3.9094568 3.9027164 3.8952083 3.8853607 3.8751627 3.8646194 3.8337144 3.7603925 3.7130972 3.6888038 3.6784463 3.6717668 3.6672729 3.6650876 3.6633523 3.6605703 3.6581178 3.6576328 3.6578762 3.6577279 3.6534793 3.6298889 3.6209728 3.6187742 3.6180557 3.6176299 3.6172241 3.6167969 3.6163161 3.6157936 3.6152441 3.614641 3.6134577 3.6116125 3.6104483 3.6100569 3.6098952 3.6099088 3.6099354 3.6098201 3.6095882 3.6093335 3.6091246 3.6089715 3.608839 3.6086085 3.6082634 3.6078433 3.6073938 3.6069085 3.6062611 3.6052289 3.603679 3.6018058 3.6001027 3.5990232 3.5986508 3.5986923 3.5987702 3.5986974 3.5985137 3.5983478 3.5982724 3.5982327 3.5980479 3.5976291 3.5970424 3.5964254 3.5958921 3.5954843 3.5951861 3.5949641 3.594795 3.5946743 3.5946101 3.5946077 3.5946541 3.5947117 3.5947242 3.5946299 3.5943763 3.5939278 3.5932674 3.5923906 3.5912998 3.5900022 3.5885173 3.586891 3.5852045 3.5835667 3.5820882 3.5808486 3.5798749 3.5791419 3.578592 3.5781605 3.5777927 3.5774499 3.5771058 3.5767382 3.5763219 3.5758242 3.5752032 3.5744115 3.573403 3.5721441 3.5706249 3.5688664 3.5669218 3.5648682 3.5627936 3.5607818 3.5589005 3.5571955 3.5556897 3.5543867 3.5532766 3.5523413 3.5515596 3.5509098 3.5503721 3.5499289 3.5495653 3.549269 3.5490301 3.5488403 3.548693 3.5485823 3.5485027 3.548449 3.5484159 3.5483984 3.548392 3.5483925 3.548396 3.5483988 3.548397 3.5483864 3.5483622 3.5483196 3.5482534 3.5481591 3.5480324 3.5478696 3.5476676 3.5474242 3.5471378 3.5468081 3.5464359 3.5460235 3.5455749 3.5450957 3.5445932 3.5440758 3.5435523 3.5430318 3.5425231 3.5420336 3.5415698 3.5411365 3.540737 3.5403733 3.5400461 3.5397549 3.5394986 3.5392756 3.5390835 3.5389201 3.5387826 3.5386684 3.5385749 3.5384992 3.538439 3.5383917 3.5383549 3.5383265 3.5383044 3.5382869 3.538272 3.5382584 3.5382444 3.5382285 3.5382095 3.5381859 3.5381565 3.53812 3.5380753 3.5380214 3.5379575 3.5378832 3.537798 3.537702 3.5375953 3.5374787 3.537353 3.5372193 3.5370791 3.5369338 3.5367854 3.5366354 3.5364858 3.5363382 3.5361943 3.5360554 3.5359228 3.5357975 3.5356801 3.5355713 3.5354712 3.53538 3.5352975 3.5352235 3.5351575 3.535099 3.5350475 3.5350022 3.5349625 3.5349277 3.5348971 3.53487 3.5348457 3.5348235 3.534803 3.5347835 3.5347644 3.5347452 3.5347255 3.5347048 3.5346827 3.5346588 3.5346328 3.5346043 3.5345732 3.5345393 3.5345024 3.5344626 3.5344199 3.5343745 3.5343264 3.534276 3.5342236 3.5341695 3.5341142 3.5340582 3.5340018 3.5339456 3.5338899 3.5338352 3.5337819 3.5337302 3.5336806 3.5336331 3.533588 3.5335454 3.5335054 3.5334679 3.5334329 3.5334004 3.5333701 3.5333421 3.5333161 3.5332919 3.5332694 3.5332482 3.5332283 3.5332094 3.5331913 3.5331738 3.5331567 3.5331398 3.5331229 3.5331059 3.5330887 3.533071 3.5330528 3.533034 3.5330145 3.5329942 3.5329731 3.5329511 3.5329283 3.5329047 3.5328804 3.5328553 3.5328296 3.5328034 3.5327768 3.53275 3.5327229 3.5326959 3.532669 3.5326422 3.5326159 3.53259 3.5325646 3.53254 3.532516 3.5324928 3.5324704 3.5324489 3.5324282 3.5324083 3.5323893 3.532371 3.5323536 3.5323368 3.5323207 3.5323051 3.5322901 3.5322756 3.5322614 3.5322476 3.532234 3.5322206 3.5322073 3.5321941 3.5321809 3.5321676 3.5321542 3.5321407 3.5321271 3.5321132 3.5320992 3.5320849 3.5320704 3.5320557 3.5320407 3.5320256 3.5320103 3.5319948 3.5319793 3.5319636 3.5319479 3.5319322 3.5319166 3.531901 3.5318855 3.5318702 3.5318551 3.5318403 3.5318256 3.5318113 3.5317972 3.5317835 3.53177 3.5317569 3.5317441 3.5317316 3.5317194 3.5317074 3.5316958 3.5316844 3.5316733 3.5316624 3.5316516 3.531641 3.5316306 3.5316203 3.5316101 3.5316 3.5315899 3.5315798 3.5315698 3.5315598 3.5315497 3.5315397 3.5315295 3.5315194 3.5315092 3.531499 3.5314887 3.5314784 3.531468 3.5314577 3.5314473 3.5314369 3.5314265 3.5314161 3.5314057 3.5313954 3.5313852 3.531375 3.5313649 3.5313549 3.531345 3.5313352 3.5313256 3.531316 3.5313066 3.5312973 3.5312882 3.5312792 3.5312703 3.5312616 3.531253 3.5312445 3.5312361 3.5312278 3.5312196
GPInformationControllerFixedEndTimeREC 10 20 4 4 3.6050829 3.6051688 3.5602948 3.5569953 3.5567397 3.5533258 3.5450284 3.536128 3.5308143 3.5208019 3.5198296 3.5193107 3.5190715 3.518797 3.5177433 3.5163071 3.5149882 3.5135859 3.5116746 3.5091717 3.5064997 3.504136 3.5001711 3.4932205 3.4824834 3.4731614 3.4699196 3.4699431 3.4698823 3.468764 3.4675972 3.4665538 3.46548 3.464519 3.4636261 3.4626007 3.4614192 3.460257 3.4592696 3.4585231 3.4579883 3.4574471 3.4568449 3.4563421 3.455922 3.455854 3.4558976 3.4557066 3.4547217 3.4521119 3.4470496 3.4397181 3.4320238 3.4264119 3.4239204 3.4236862 3.4240453 3.4216025 3.4205483 3.4193654 3.4169987 3.4161229 3.4154005 3.4102104 3.3905211 3.3656432 3.3454952 3.3304241 3.3219912 3.3161888 3.3105581 3.3045644 3.2984382 3.2925342 3.2870748 3.2814012 3.2741312 3.2640708 3.2512041 3.2377326 3.2253908 3.2160784 3.2101087 3.2060951 3.2029458 3.2007937 3.1997744 3.1995782 3.1996514 3.1997508 3.1998799 3.2000178 3.2001256 3.2001899 3.2002136 3.2001837 3.2000722 3.1998598 3.1994082 3.1989528 3.198772 3.1987587 3.1982377 3.1965887 3.1940833 3.1915419 3.1894529 3.1877852 3.18625 3.1844401 3.1818376 3.1778754 3.1722227 3.1651647 3.1576373 3.1507416 3.1451854 3.141109 3.1382613 3.1362838 3.1348706 3.1338087 3.1329732 3.1322934 3.1317313 3.1312649 3.1308754 3.1305417 3.130238 3.1299373 3.1296145 3.1292493 3.1288287 3.1283476 3.1278084 3.1272191 3.1265909 3.125936 3.1252653 3.1245873 3.123908 3.1232312 3.1225594 3.1218949 3.1212407 3.1206008 3.1199806 3.1193862 3.1188236 3.1182984 3.1178145 3.1173739 3.1169765 3.1166204 3.1163021 3.1160174 3.1157613 3.1155292 3.1153166 3.1151197 3.1149355 3.1147618 3.114597 3.1144404 3.1142916 3.114151 3.1140188 3.1138952 3.1137804 3.1136738 3.1135746 3.1134812 3.1133918 3.1133042 3.113216 3.1131251 3.1130296 3.1129282 3.1128201 3.1127049 3.112583 3.112455 3.1123219 3.112185 3.1120455 3.1119047 3.1117637 3.1116238 3.111486 3.1113511 3.11122 3.1110934 3.1109717 3.1108554 3.1107448 3.1106401 3.1105411 3.1104479 3.1103601 3.1102774 3.1101993 3.1101256 3.1100557 3.1099893 3.1099259 3.1098653 3.1098071 3.1097513 3.1096976 3.1096459 3.1095961 3.1095481 3.1095018 3.1094569 3.1094133 3.1093706 3.1093287 3.1092872 3.1092456 3.1092038 3.1091615 3.1091183 3.1090741 3.1090288 3.1089823 3.1089348 3.1088862 3.1088368 3.1087868 3.1087364 3.1086858 3.1086353 3.1085852 3.1085356 3.1084869 3.1084392 3.1083926 3.1083473 3.1083034 3.1082609 3.1082199 3.1081804 3.1081424 3.1081058 3.1080706 3.1080367 3.108004 3.1079724 3.1079419 3.1079124 3.1078838 3.1078561 3.1078291 3.1078028 3.1077771 3.1077521 3.1077275 3.1077034 3.1076796 3.1076562 3.107633 3.1076099 3.1075869 3.1075639 3.1075409 3.1075178 3.1074946 3.1074711 3.1074475 3.1074237 3.1073998 3.1073757 3.1073516 3.1073273 3.1073031 3.1072789 3.1072549 3.107231 3.1072074 3.1071841 3.1071611 3.1071385 3.1071163 3.1070946 3.1070734 3.1070526 3.1070323 3.1070125 3.1069931 3.1069743 3.1069559 3.1069379 3.1069203 3.1069032 3.1068864 3.1068699 3.1068538 3.1068379 3.1068224 3.106807 3.1067919 3.106777 3.1067623 3.1067477 3.1067332 3.1067188 3.1067045 3.1066903 3.1066761 3.1066619 3.1066478 3.1066336 3.1066195 3.1066053 3.1065912 3.1065771 3.1065629 3.1065489 3.1065348 3.1065208 3.1065069 3.1064931 3.1064794 3.1064658 3.1064523 3.106439 3.1064259 3.1064129 3.1064001 3.1063875 3.1063751 3.1063628 3.1063508 3.1063389 3.1063273 3.1063158 3.1063045 3.1062934 3.1062824 3.1062716 3.1062609 3.1062504 3.10624 3.1062298 3.1062196 3.1062096 3.1061996 3.1061898 3.10618 3.1061703 3.1061606 3.106151 3.1061414 3.1061319 3.1061224 3.106113 3.1061036 3.1060942 3.1060849 3.1060756 3.1060663 3.1060571 3.1060479 3.1060387 3.1060296 3.1060206 3.1060116 3.1060027 3.1059938 3.1059851 3.1059764 3.1059677 3.1059592 3.1059507 3.1059424 3.1059341 3.1059259 3.1059178 3.1059098 3.1059019 3.105894 3.1058863 3.1058786 3.105871 3.1058635 3.1058561 3.1058487 3.1058414 3.1058342 3.105827 3.1058199 3.1058128 3.1058058 3.1057989 3.1057919 3.105785 3.1057782 3.1057714 3.1057646 3.1057579 3.1057512
GPInformationControllerFixedEndTimePAA 10 5 4 4 4.3796765 4.3687001 4.3176644 4.3017659 4.2864889 4.2734738 4.2663647 4.2646337 4.2647705 4.2632276 4.2587522 4.2556428 4.2548832 4.1585691 3.9422346 3.859298 3.8439467 3.8425754 3.8424935 3.841928 3.8413937 3.8412696 3.8412518 3.841176 3.840633 3.8400953 3.840018 3.8398905 3.8393387 3.839618 3.8347417 3.8172145 3.8044603 3.801659 3.8017621 3.8015613 3.8012397 3.8012244 3.8008263 3.8004315 3.8003056 3.7989316 3.7989809 3.7988238 3.7988107 3.7969241 3.7909226 3.784348 3.7804338 3.7785923 3.7774344 3.775848 3.7737458 3.7717463 3.770063 3.7686702 3.767682 3.7671523 3.7669499 3.7668792 3.7667227 3.7662274 3.7628092 3.7603154 3.7585807 3.7565269 3.7547884 3.7538687 3.7535522 3.7534307 3.7533119 3.7531907 3.753103 3.7530651 3.7530744 3.7531154 3.7531629 3.7531845 3.7531446 3.753006 3.7527334 3.7522974 3.7516846 3.7508905 3.7499506 3.7489325 3.7479182 3.7469817 3.7461722 3.7455056 3.7449603 3.7444805 3.7439854 3.7433895 3.7426305 3.7416935 3.7406153 3.7394648 3.738313 3.7372112 3.7361856 3.7352434 3.7343818 3.7335953 3.732879 3.732229 3.731642 3.7311147 3.7306438 3.7302268 3.7298626 3.7295517 3.7292957 3.7290952 3.7289485 3.7288503 3.728792 3.7287626 3.7287508 3.7287462 3.7287404 3.7287274 3.7287033 3.7286657 3.7286135 3.7285468 3.728467 3.7283764 3.7282783 3.7281769 3.7280764 3.7279809 3.727894 3.7278181 3.7277545 3.7277033 3.7276633 3.7276327 3.7276094 3.727591 3.7275759 3.7275624 3.7275496 3.7275367 3.7275228 3.7275072 3.7274891 3.7274675 3.7274417 3.7274112 3.727376 3.7273365 3.7272937 3.7272489 3.7272037 3.7271598 3.727119 3.7270826 3.7270517 3.7270268 3.7270081 3.7269952 3.7269872 3.7269832 3.7269818 3.7269819 3.7269821 3.7269817 3.7269796 3.7269755 3.7269691 3.7269603 3.7269494 3.7269369 3.7269232 3.726909 3.7268947 3.726881 3.7268682 3.7268567 3.7268466 3.726838 3.7268307 3.7268248 3.7268199 3.7268159 3.7268125 3.7268094 3.7268064 3.7268032 3.7267997 3.7267956 3.7267909 3.7267855 3.7267793 3.7267725 3.7267651 3.7267574 3.7267495 3.7267418 3.7267344 3.7267276 3.7267216 3.7267166 3.7267125 3.7267095 3.7267074 3.7267061 3.7267055 3.7267054 3.7267057 3.726706 3.7267064 3.7267065 3.7267064 3.7267059 3.726705 3.7267038 3.7267022 3.7267004 3.7266985 3.7266964 3.7266943 3.7266923 3.7266904 3.7266887 3.7266871 3.7266858 3.7266846 3.7266836 3.7266827 3.726682 3.7266812 3.7266805 3.7266797 3.7266788 3.7266779 3.7266768 3.7266756 3.7266743 3.7266728 3.7266714 3.7266698 3.7266683 3.7266669 3.7266655 3.7266643 3.7266633 3.7266624 3.7266617 3.7266612 3.7266608 3.7266606 3.7266606 3.7266606 3.7266608 3.7266609 3.7266611 3.7266612 3.7266613 3.7266613 3.7266613 3.7266612 3.726661 3.7266608 3.7266606 3.7266603 3.72666 3.7266597 3.7266594 3.7266591 3.7266588 3.7266586 3.7266583 3.7266581 3.7266579 3.7266577 3.7266575 3.7266573 3.7266571 3.7266568 3.7266566 3.7266563 3.726656 3.7266556 3.7266553 3.726655 3.7266546 3.7266543 3.726654 3.7266537 3.7266535 3.7266532 3.7266531 3.7266529 3.7266528 3.7266528 3.7266527 3.7266527 3.7266528 3.7266528 3.7266528 3.7266529 3.7266529 3.726653 3.726653 3.726653 3.7266531 3.7266531 3.726653 3.726653 3.726653 3.7266529 3.7266529 3.7266528 3.7266528 3.7266527 3.7266527 3.7266526 3.7266525 3.7266525 3.7266524 3.7266523 3.7266523 3.7266522 3.7266521 3.726652 3.7266519 3.7266518 3.7266517 3.7266516 3.7266515 3.7266514 3.7266514 3.7266513 3.7266512 3.7266511 3.7266511 3.726651 3.726651 3.726651 3.7266509 3.7266509 3.7266509 3.7266509 3.7266509 3.7266509 3.726651 3.726651 3.726651 3.726651 3.726651 3.726651 3.726651 3.726651 3.726651 3.726651 3.726651 3.726651 3.7266509 3.7266509 3.7266509 3.7266509 3.7266509 3.7266508 3.7266508 3.7266508 3.7266507 3.7266507 3.7266507 3.7266506 3.7266506 3.7266506 3.7266505 3.7266505 3.7266505 3.7266504 3.7266504 3.7266504 3.7266503 3.7266503 3.7266503 3.7266503 3.7266502 3.7266502 3.7266502 3.7266502 3.7266502 3.7266502 3.7266502 3.7266502 3.7266502 3.7266502 3.7266502 3.7266502 3.7266502 3.7266502 3.7266502 3.7266502 3.7266501 3.7266501
GPInformationControllerFixedEndTimePAA 10 10 4 4 3.9539921 3.9517355 3.9094568 3.9027164 3.8952083 3.8853607 3.8751627 3.8681582 3.8660126 3.865792 3.86404 3.8604011 3.8597456 3.778757 3.6961934 3.6714946 3.6603777 3.6554021 3.6553554 3.6556618 3.6551341 3.6549558 3.65495 3.6548706 3.6542741 3.65383 3.6534032 3.6532719 3.6523988 3.6524665 3.6360208 3.620038 3.6150093 3.6135164 3.6135931 3.6132349 3.6130942 3.6131764 3.6128259 3.6127378 3.6121437 3.6068457 3.6068973 3.6066944 3.6065048 3.6057653 3.6008701 3.5967719 3.5965305 3.5960857 3.5952367 3.5951568 3.5951291 3.5945097 3.593403 3.59227 3.5914553 3.5909926 3.5907373 3.5906109 3.5906374 3.5907329 3.5854977 3.57551 3.5679385 3.5641269 3.5633862 3.5634924 3.5628213 3.5614303 3.5600289 3.5589962 3.5583332 3.5579221 3.5576639 3.5574995 3.5573967 3.55734 3.5573254 3.5573557 3.5574202 3.5574423 3.5564008 3.5548952 3.5543833 3.5544655 3.5544007 3.554249 3.5546055 3.5556572 3.5559291 3.5521237 3.5425202 3.5316531 3.526199 3.5255377 3.5239017 3.5193353 3.5141935 3.5105941 3.5087997 3.5082066 3.5081793 3.5082013 3.5079342 3.5072827 3.5064157 3.5056329 3.5051519 3.5049934 3.5050248 3.505089 3.5051035 3.5050804 3.5050755 3.5051192 3.5051781 3.5051686 3.5049976 3.5045952 3.5039252 3.5029826 3.501793 3.5004164 3.4989479 3.4975027 3.496184 3.4950465 3.4940751 3.493189 3.4922709 3.4912138 3.4899669 3.4885592 3.4870863 3.4856638 3.4843738 3.4832315 3.4821877 3.4811578 3.4800597 3.4788406 3.4774876 3.4760228 3.4744908 3.4729437 3.4714298 3.4699858 3.4686331 3.4673774 3.4662099 3.4651109 3.4640557 3.4630213 3.4619923 3.4609665 3.4599553 3.4589814 3.4580725 3.4572539 3.4565425 3.455943 3.4554477 3.4550397 3.4546975 3.4543994 3.4541275 3.4538692 3.4536172 3.4533687 3.4531231 3.4528804 3.4526401 3.4524006 3.45216 3.4519168 3.4516714 3.4514264 3.4511866 3.4509584 3.4507476 3.4505587 3.4503929 3.4502483 3.4501197 3.4500002 3.4498819 3.4497576 3.4496214 3.4494695 3.4493002 3.4491134 3.4489101 3.4486924 3.4484625 3.4482227 3.4479755 3.4477236 3.4474698 3.4472176 3.4469704 3.4467324 3.4465072 3.4462985 3.446109 3.4459406 3.4457941 3.4456689 3.4455639 3.4454768 3.4454051 3.4453461 3.445297 3.4452554 3.4452188 3.4451856 3.4451541 3.4451234 3.4450926 3.4450615 3.44503 3.4449985 3.4449674 3.4449373 3.4449089 3.4448825 3.4448584 3.4448366 3.4448168 3.4447983 3.4447803 3.4447619 3.4447421 3.4447201 3.444695 3.4446663 3.4446337 3.444597 3.4445562 3.4445119 3.4444643 3.4444142 3.4443623 3.4443096 3.4442568 3.4442049 3.4441549 3.4441074 3.4440633 3.4440229 3.4439867 3.4439549 3.4439275 3.4439043 3.443885 3.4438693 3.4438567 3.4438467 3.4438388 3.4438326 3.4438276 3.4438236 3.4438201 3.443817 3.4438142 3.4438116 3.443809 3.4438066 3.4438043 3.4438021 3.4438 3.4437979 3.4437959 3.4437938 3.4437914 3.4437887 3.4437855 3.4437816 3.4437769 3.4437713 3.4437647 3.443757 3.4437482 3.4437385 3.4437278 3.4437164 3.4437043 3.4436918 3.443679 3.4436662 3.4436537 3.4436414 3.4436298 3.4436189 3.4436088 3.4435997 3.4435916 3.4435844 3.4435783 3.4435731 3.4435688 3.4435653 3.4435626 3.4435604 3.4435588 3.4435577 3.4435568 3.4435563 3.443556 3.4435558 3.4435557 3.4435557 3.4435557 3.4435557 3.4435557 3.4435556 3.4435554 3.4435552 3.4435548 3.4435542 3.4435534 3.4435523 3.443551 3.4435494 3.4435475 3.4435452 3.4435427 3.4435399 3.4435368 3.4435334 3.4435298 3.4435261 3.4435223 3.4435184 3.4435145 3.4435106 3.4435069 3.4435033 3.4434998 3.4434966 3.4434937 3.443491 3.4434885 3.4434864 3.4434845 3.4434828 3.4434814 3.4434802 3.4434792 3.4434784 3.4434777 3.4434772 3.4434767 3.4434764 3.4434761 3.4434759 3.4434757 3.4434755 3.4434753 3.443475 3.4434748 3.4434745 3.4434741 3.4434737 3.4434732 3.4434726 3.443472 3.4434712 3.4434703 3.4434693 3.4434682 3.4434671 3.4434658 3.4434645 3.443463 3.4434616 3.4434601 3.4434585 3.443457 3.4434554 3.4434539 3.4434523 3.4434509 3.4434495 3.4434481 3.4434468 3.4434456 3.4434445 3.4434435 3.4434426 3.4434417 3.4434409 3.4434402 3.4434395 3.4434389 3.4434384 3.4434379 3.4434375 3.443437 3.4434366 3.4434363
GPInformationControllerFixedEndTimePAA 10 20 4 4 3.6050829 3.6051688 3.5602948 3.5569953 3.5567397 3.5533258 3.5450284 3.536128 3.5318116 3.5310561 3.5303467 3.5286433 3.5290154 3.5153231 3.510895 3.5092109 3.5006985 3.4841471 3.4776912 3.4779559 3.4774305 3.4771756 3.4771849 3.4770533 3.4766655 3.4767215 3.4763914 3.4749105 3.4749576 3.4738259 3.462034 3.4507761 3.449258 3.4476183 3.4476177 3.4472012 3.4471815 3.4471251 3.4466402 3.4467012 3.4453904 3.4327364 3.40834 3.3829457 3.353027 3.3071666 3.3028789 3.3030396 3.3026494 3.3027602 3.302809 3.3022488 3.3009926 3.299518 3.2983732 3.2981434 3.2979931 3.297372 3.29706 3.2970158 3.2968932 3.2965145 3.2943252 3.2721947 3.2534307 3.2477104 3.2492863 3.2472509 3.2364638 3.223567 3.2147095 3.2098287 3.207266 3.205975 3.2053994 3.2051795 3.2050913 3.2050278 3.2049408 3.2048011 3.2046103 3.2044413 3.2046767 3.2055926 3.2063329 3.2065785 3.2062792 3.2056814 3.2050284 3.2051007 3.2069839 3.2069381 3.1951345 3.1689674 3.1415851 3.12594 3.1219623 3.1227391 3.1233608 3.1225407 3.120789 3.118935 3.1156698 3.1136974 3.1129518 3.1129267 3.1124064 3.109816 3.1063798 3.1046748 3.1042553 3.1033198 3.1012645 3.0984751 3.0954527 3.0925025 3.0897453 3.0871747 3.0847043 3.0822298 3.0796983 3.0771457 3.0745645 3.0720204 3.0696094 3.0674165 3.065486 3.0638275 3.062439 3.0613213 3.0604772 3.0598987 3.0595553 3.0593911 3.0593338 3.0593106 3.0592617 3.0591461 3.0589368 3.05861 3.0581407 3.0575129 3.0567513 3.055951 3.0552187 3.0546375 3.054236 3.0539812 3.0537942 3.05358 3.053257 3.0527782 3.0521367 3.0513522 3.0504467 3.0494173 3.0482219 3.0467833 3.0450129 3.0428472 3.0402844 3.0374041 3.0343604 3.0313465 3.028549 3.0261074 3.024094 3.0225154 3.0213274 3.0204575 3.0198237 3.0193497 3.0189714 3.01864 3.0183199 3.0179849 3.0176141 3.0171882 3.0166877 3.016093 3.0153868 3.0145582 3.013607 3.0125462 3.0114019 3.0102111 3.0090165 3.0078611 3.0067825 3.0058094 3.0049598 3.0042409 3.0036506 3.0031799 3.0028155 3.0025415 3.0023413 3.0021982 3.002096 3.0020191 3.0019527 3.0018834 3.0017999 3.0016939 3.0015609 3.0014003 3.0012159 3.0010144 3.0008046 3.0005959 3.0003969 3.0002142 3.0000519 2.999911 2.9997905 2.9996868 2.9995951 2.9995098 2.9994248 2.9993343 2.9992326 2.9991152 2.9989781 2.9988185 2.9986349 2.9984272 2.998197 2.9979473 2.9976825 2.9974083 2.9971308 2.9968569 2.996593 2.9963448 2.9961173 2.995914 2.9957372 2.9955879 2.9954656 2.9953689 2.9952954 2.9952422 2.9952058 2.9951825 2.9951687 2.9951612 2.9951568 2.9951531 2.9951483 2.9951411 2.9951309 2.9951176 2.9951016 2.9950836 2.9950644 2.9950447 2.9950253 2.9950066 2.9949888 2.9949716 2.9949549 2.9949377 2.9949195 2.9948992 2.9948759 2.9948488 2.9948171 2.9947804 2.9947383 2.9946908 2.9946381 2.994581 2.99452 2.9944564 2.9943912 2.9943258 2.9942614 2.9941993 2.9941405 2.9940862 2.9940369 2.9939933 2.9939556 2.9939238 2.9938978 2.9938771 2.9938612 2.9938496 2.9938415 2.9938362 2.9938331 2.9938314 2.9938308 2.9938306 2.9938306 2.9938305 2.9938301 2.9938293 2.9938282 2.9938266 2.9938245 2.9938221 2.9938192 2.9938158 2.9938119 2.9938074 2.993802 2.9937957 2.9937884 2.9937798 2.99377 2.9937588 2.9937461 2.9937321 2.9937167 2.9937002 2.9936826 2.9936642 2.9936453 2.9936262 2.9936071 2.9935883 2.9935702 2.9935529 2.9935367 2.9935217 2.9935081 2.993496 2.9934853 2.9934761 2.9934683 2.9934617 2.9934564 2.993452 2.9934485 2.9934458 2.9934436 2.9934419 2.9934405 2.9934393 2.9934382 2.9934372 2.9934361 2.993435 2.9934337 2.9934322 2.9934306 2.9934287 2.9934265 2.9934241 2.9934213 2.9934181 2.9934145 2.9934105 2.9934061 2.9934013 2.993396 2.9933903 2.9933842 2.9933777 2.993371 2.993364 2.9933568 2.9933495 2.9933422 2.9933349 2.9933278 2.9933208 2.9933141 2.9933077 2.9933017 2.9932961 2.9932908 2.993286 2.9932816 2.9932776 2.993274 2.9932708 2.9932679 2.9932653 2.9932629 2.9932608 2.9932588 2.993257 2.9932553 2.9932536 2.993252 2.9932504 2.9932488 2.9932472 2.9932455 2.9932437 2.9932419 2.9932399 2.9932378 2.9932356 2.9932333 2.9932308 2.9932281 2.9932253 2.9932224
GPInformationControllerFreeEndTimeREC 10 5 4 4 4.3796765 4.3687001 4.3213743 4.308011 4.2839865 4.2510806 4.2291129 4.2110349 4.1848115 4.1465906 3.9958573 3.905646 3.8656201 3.8482301 3.8401425 3.8351329 3.8320392 3.830354 3.8292863 3.8284387 3.8278981 3.8269256 3.8259496 3.8253157 3.8246994 3.823719 3.8220869 3.8204196 3.8190645 3.8178428 3.8167013 3.8156277 3.8146301 3.8137115 3.8128488 3.8120335 3.8112531 3.810485 3.8097075 3.8089131 3.8081123 3.8073329 3.8066024 3.8059405 3.8053902 3.8049692 3.8046578 3.8044107 3.804177 3.8039163 3.8036114 3.803269 3.802896 3.8025052 3.8021093 3.8017198 3.8013422 3.8009914 3.8006699 3.8003791 3.8001179 3.7998855 3.799679 3.7994935 3.7993249 3.7991746 3.799038 3.798657 3.7981113 3.7975635 3.7972219 3.7970614 3.796914 3.7966172 3.7960266 3.7951062 3.7941198 3.7934919 3.7933662 3.7935739 3.7939299 3.7942616 3.7944033 3.7941165 3.7932845 3.7919713 3.7903818 3.7887591 3.787313 3.7861314 3.7852061 3.7844811 3.7838874 3.783391 3.782968 3.7825729 3.7821292 3.7816194 3.7811425 3.7806955 3.7803316 3.780033 3.7798242 3.7796554 3.779531 3.7794326 3.7793486 3.7792716 3.779197 3.7791222 3.7790454 3.7789656 3.7788822 3.7787952 3.7787049 3.7786117 3.7785342 3.7784514 3.7783841 3.7783109 3.7782344 3.7781689 3.7781146 3.7780547 3.7780056 3.7779513 3.7779059 3.777869 3.7778265 3.7777923 3.777753 3.7777205 3.7776943 3.777663 3.7776379 3.7776183 3.7775903 3.777559 3.7775346 3.7775159 3.7774889 3.7774588 3.7774341 3.7774142 3.7773859 3.7773636 3.7773491 3.7773375 3.777319 3.7773049 3.7772968 3.7772827 3.7772724 3.7772667 3.777256 3.7772484 3.777235 3.7772261 3.777221 3.7772176 3.7772158 3.7772114 3.7772088 3.7772017 3.777196 3.7771916 3.7771882 3.7771794 3.7771766 3.7771747 3.7771736 3.7771707 3.7771639 3.7771522 3.7771452 3.7771418 3.77714 3.7771394 3.7771367 3.7771344 3.7771328 3.777132 3.7771313 3.7771296 3.7771283 3.7771274 3.7771235 3.7771229 3.77712 3.7771131 3.7771093 3.7771081 3.7771032 3.7771024 3.7770985 3.7770981 3.7770953 3.7770931 3.7770919 3.7770872 3.7770863 3.7770824 3.7770818 3.7770785 3.7770781 3.7770752 3.777075 3.7770725 3.7770725 3.7770704 3.7770704 3.7770687 3.7770689 3.7770676 3.7770678 3.7770671 3.7770664 3.7770639 3.7770624 3.7770618 3.77706 3.777059 3.7770587 3.7770587 3.7770589 3.7770584 3.7770582 3.7770584 3.7770586 3.7770587 3.7770586 3.7770587 3.7770589 3.777059 3.7770589 3.777059 3.7770592 3.7770593 3.7770593 3.7770594 3.7770595 3.7770597 3.7770597 3.7770595 3.7770596 3.7770594 3.7770595 3.7770596 3.7770592 3.7770591 3.7770592 3.7770594 3.777059 3.7770589 3.777059 3.7770591 3.7770592 3.7770587 3.7770588 3.7770585 3.7770584 3.7770584 3.7770579 3.7770577 3.7770577 3.7770579 3.7770575 3.7770573 3.7770574 3.7770575 3.7770575 3.7770572 3.7770572 3.7770573 3.7770574 3.777057 3.7770569 3.777057 3.7770571 3.7770571 3.7770567 3.7770568 3.7770565 3.7770564 3.7770565 3.7770565 3.7770561 3.777056 3.7770561 3.7770562 3.7770557 3.7770555 3.7770556 3.7770556 3.7770557 3.7770552 3.7770553 3.777055 3.7770548 3.7770549 3.777055 3.7770546 3.7770545 3.7770545 3.7770546 3.7770543 3.7770541 3.7770542 3.7770543 3.7770543 3.7770539 3.777054 3.7770507 3.7770484 3.7770483 3.7770451 3.7770448 3.7770443 3.7770432 3.7770431 3.777043 3.7770415 3.7770404 3.7770373 3.7770353 3.7770342 3.7770315 3.7770297 3.7770288 3.7770284 3.7770268 3.7770258 3.7770254 3.7770253 3.7770246 3.7770242 3.7770242 3.7770242 3.7770239 3.7770238 3.7770238 3.7770238 3.7770237 3.7770237 3.7770237 3.7770237 3.7770235 3.7770234 3.7770233 3.7770192 3.7770163 3.7770159 3.7770118 3.7770111 3.7770103 3.7770084 3.7770082 3.7770078 3.7770071 3.7770039 3.776997 3.7769955 3.7769912 3.7769904 3.7769874 3.7769844 3.7769792 3.7769791 3.7769788 3.7769787 3.7769783 3.7769782 3.7769774 3.7769774 3.7769775 3.7769766 3.7769766 3.7769763 3.7769759 3.7769738 3.7769735 3.7769719 3.7769717 3.7769702 3.7769701 3.776969 3.7769689 3.7769681 3.7769679 3.7769675 3.7769671 3.7769669 3.7769666 3.7769654 3.7769652 3.7769645 3.7769642 3.7769638 3.7769633 3.7769617 3.7769612
GPInformationControllerFreeEndTimeREC 10 10 4 4 3.9539921 3.9517355 3.913109 3.9021148 3.8978375 3.87268 3.8287467 3.7374967 3.7038672 3.6974098 3.6949797 3.6937591 3.6928126 3.6917496 3.6897126 3.6862344 3.6829064 3.6808921 3.6791814 3.6775867 3.675993 3.6744044 3.6729778 3.671771 3.6708603 3.6703839 3.6699499 3.6691717 3.6679928 3.6650084 3.6601396 3.6551484 3.6515275 3.6499349 3.6496061 3.6494745 3.6491995 3.6489275 3.6387525 3.6277348 3.6252599 3.624937 3.6236208 3.6237097 3.6237716 3.6234551 3.6235362 3.623321 3.6227791 3.622649 3.6160102 3.6059209 3.5970701 3.5869793 3.571883 3.5545154 3.5437836 3.5396264 3.5396436 3.5397609 3.5398182 3.5359917 3.5347576 3.5121007 3.5077492 3.5041017 3.5038902 3.5037611 3.503263 3.4984991 3.4984104 3.4982669 3.4982451 3.49818 3.4975182 3.4974362 3.4974223 3.4973256 3.4970333 3.4970608 3.4971816 3.4962087 3.4929992 3.489887 3.4877171 3.486724 3.4865871 3.4866696 3.4865463 3.4865484 3.4857976 3.4847003 3.4830591 3.4749591 3.4619142 3.4614468 3.4585698 3.4482872 3.4334653 3.3913004 3.3468425 3.3075257 3.2639401 3.2180538 3.187953 3.1744834 3.1652076 3.1567667 3.1459289 3.123563 3.1102778 3.0995748 3.0942241 3.0921147 3.0917549 3.091679 3.0907319 3.0906788 3.0599213 3.0556956 3.0558963 3.0531338 3.0364547 2.9954117 2.9451418 2.8918988 2.8251483 2.7920501 2.6816644 2.6543066 2.6452517 2.636395 2.634123 2.6357416 2.6319304 2.5877891 2.5736752 2.5578617 2.4760565 2.439245 2.427869 2.4267056 2.4247898 2.4171658 2.4078241 2.4004097 2.3918133 2.3772398 2.3537981 2.3250002 2.2910289 2.2501982 2.2176273 2.1963467 2.1793147 2.1622712 2.1422405 2.105968 2.0345215 2.0050233 1.9838835 1.9344392 1.933814 1.9275859 1.9233137 1.9168567 1.9185447 1.9195253 1.9167565 1.9097611 1.9000061 1.8741849 1.8319878 1.7895836 1.7448492 1.7065789 1.6806948 1.6651705 1.6612696 1.6589759 1.6500645 1.6460193 1.6006924 1.5838485 1.5427329 1.5403431 1.5399328 1.5399419 1.538934 1.5375756 1.5369721 1.5369532 1.5369498 1.5369601 1.536947 1.5369568 1.5370293 1.5370488 1.5365222 1.5354211 1.5342663 1.5328999 1.5329333 1.5329406 1.5326994 1.5326601 1.5327068 1.5326811 1.5299334 1.519255 1.518313 1.510363 1.5044235 1.5042466 1.5043821 1.5044252 1.5040499 1.5019669 1.498846 1.4945702 1.4887063 1.4815425 1.4740835 1.4687195 1.4680297 1.4680553 1.4678681 1.4679471 1.4676513 1.4655616 1.4617068 1.4590221 1.4583823 1.458163 1.4580239 1.4579672 1.4574765 1.4574409 1.4574232 1.4574472 1.4576085 1.4569055 1.4533862 1.4485009 1.4455211 1.4447987 1.4449158 1.444725 1.4443862 1.4443165 1.4443078 1.4441589 1.4439663 1.4437929 1.4436228 1.4435 1.4433729 1.4431187 1.4427458 1.4424188 1.4422662 1.4422596 1.4422781 1.4420206 1.4414725 1.4409114 1.4405988 1.4405213 1.4405226 1.4404733 1.4403791 1.4403395 1.4403448 1.4403023 1.4401687 1.4399366 1.4396101 1.4392168 1.4388367 1.4385883 1.4385308 1.4385496 1.4383809 1.437833 1.4370038 1.4362082 1.4356708 1.4353931 1.435293 1.4352702 1.4352632 1.4352535 1.435245 1.435246 1.4352541 1.4352609 1.4352595 1.4352448 1.435217 1.435178 1.435127 1.4350646 1.4349921 1.4349114 1.4348378 1.4347724 1.4347156 1.4346673 1.4346271 1.4345941 1.4345675 1.4345461 1.4345288 1.4345146 1.4345023 1.4344912 1.4344804 1.4344693 1.4344577 1.4344451 1.4344314 1.4344162 1.4343998 1.4343821 1.4343634 1.4343436 1.4343228 1.4343011 1.4342787 1.4342559 1.434233 1.4342101 1.4341875 1.4341653 1.4341437 1.4341228 1.4341028 1.4340838 1.4340659 1.4340492 1.4340336 1.4340191 1.4340059 1.4339936 1.4339855 1.4339777 1.4339701 1.4339628 1.4339557 1.4339489 1.4339424 1.4339361 1.4339325 1.4339287 1.4339247 1.4339216 1.4339183 1.4339146 1.4339107 1.4339065 1.4339022 1.4338982 1.4338315 1.43358 1.4330293 1.4322532 1.4313456 1.4303651 1.4294765 1.428712 1.4281053 1.427666 1.4273761 1.4271992 1.4270944 1.4270288 1.4269833 1.4269507 1.4269276 1.426914 1.4269092 1.4269095 1.4269113 1.4269107 1.4269047 1.4268914 1.4268706 1.4268431 1.4268055 1.4267608 1.426716 1.4266775 1.4266485 1.4266288 1.4266159 1.4266074 1.4266028 1.4266038 1.4266127 1.4266299 1.4266519
GPInformationControllerFreeEndTimeREC 10 20 4 4 3.6050829 3.6051688 3.5607994 3.5581929 3.5563567 3.5537313 3.5511751 3.5493634 3.5482198 3.5475266 3.5471401 3.5469698 3.5469164 3.546939 3.5469706 3.5469885 3.5470046 3.5468165 3.5464863 3.5462176 3.5461424 3.5461738 3.5460197 3.5449134 3.542318 3.5387266 3.5350785 3.531261 3.5310229 3.530994 3.5275092 3.5210636 3.5148041 3.510451 3.5081221 3.5072231 3.5071073 3.5069686 3.5062833 3.5050167 3.5036071 3.5026738 3.5026405 3.4944945 3.4861169 3.4769971 3.4668777 3.4555359 3.4433211 3.4309265 3.4189976 3.4090476 3.4015819 3.3964032 3.3929379 3.3905242 3.3884997 3.3862468 3.3833066 3.3794895 3.3747835 3.3693866 3.3427407 3.332537 3.3268597 3.323108 3.3204072 3.3184053 3.3169511 3.3159728 3.3154154 3.3152011 3.3152006 3.3152197 3.3150032 3.3142657 3.3127492 3.3102971 3.3069161 3.3027926 3.2982499 3.2936621 3.2893654 3.2855993 3.2824893 3.2800604 3.2782654 3.2770145 3.2761999 3.2757123 3.2754519 3.2753335 3.2752891 3.2752674 3.2752324 3.2751614 3.2750425 3.2748725 3.2746539 3.2743943 3.274104 3.2737931 3.2734706 3.2731452 3.2728242 3.2725135 3.2722181 3.2719425 3.2716904 3.2714655 3.271271 3.2711095 3.2709829 3.2708917 3.2708343 3.2708069 3.2708029 3.2708133 3.2708272 3.2708326 3.270818 3.2707737 3.2706928 3.2705728 3.2704154 3.2702261 3.2700141 3.2697902 3.2695659 3.269352 3.2691572 3.2689879 3.2688475 3.2687363 3.2686528 3.2685935 3.2685542 3.26853 3.2685158 3.2685071 3.2685 3.2684912 3.2684784 3.2684604 3.2684362 3.2684061 3.2683706 3.2683305 3.2682872 3.2682422 3.268197 3.268153 3.2681118 3.2680745 3.2680422 3.2680155 3.2679949 3.2679804 3.2679717 3.2679679 3.2679681 3.2679707 3.2679743 3.2679772 3.2679779 3.2679749 3.2679676 3.2679549 3.2679368 3.2679135 3.2678859 3.2678548 3.2678217 3.2677879 3.2677547 3.2677235 3.267695 3.2676701 3.2676492 3.2676321 3.2676189 3.2676091 3.2676021 3.2675972 3.2675938 3.2675918 3.26759 3.2675881 3.2675861 3.2675838 3.2675812 3.2675784 3.2675754 3.2675723 3.2675693 3.2675664 3.2675638 3.2675615 3.2675597 3.2675583 3.2675574 3.267557 3.2675569 3.2675571 3.2675575 3.267558 3.2675584 3.2675586 3.2675585 3.2675581 3.2675572 3.2675558 3.267554 3.2675518 3.2675491 3.2675463 3.2675433 3.2675401 3.2675368 3.2675336 3.2675305 3.2675276 3.2675249 3.2675226 3.2675205 3.2675188 3.2675173 3.2675161 3.2673174 3.2657202 3.2616973 3.256678 3.2494601 3.2487263 3.2487509 3.2485529 3.2481878 3.2481757 3.2475471 3.2472776 3.2463278 3.2431672 3.2422882 3.2419191 3.2380144 3.232068 3.2300733 3.2298264 3.2296236 3.2295711 3.2295568 3.2295244 3.2294147 3.229084 3.2284938 3.2279934 3.2280425 3.2283016 3.2274609 3.2274329 3.2264725 3.2266229 3.226319 3.2268391 3.219317 3.1945553 3.1715092 3.1446787 3.1051415 3.0621693 3.0332585 3.0181841 3.0179997 3.0174317 3.0154647 3.0156027 3.0047452 2.9944186 2.9640912 2.9403289 2.9353341 2.9363798 2.9353149 2.9253331 2.9041445 2.8705199 2.8270449 2.7779648 2.7936053 2.6713686 2.6253204 2.6045012 2.5877323 2.5746811 2.5652573 2.5547485 2.5487253 2.5024948 2.4809926 2.4668405 2.4576849 2.4528669 2.4520056 2.451851 2.4505373 2.449592 2.4495693 2.4494005 2.4494324 2.4494037 2.4493821 2.4492165 2.4491069 2.448856 2.4484846 2.4484651 2.4479902 2.4462277 2.444337 2.4435414 2.4359519 2.4357064 2.435613 2.4333062 2.4320504 2.4320258 2.4311987 2.4268048 2.4174101 2.408019 2.4044265 2.4046637 2.4057923 2.4056826 2.4046063 2.4045277 2.4034163 2.400485 2.3987842 2.3980944 2.390537 2.3899201 2.3876524 2.386381 2.3831184 2.3571768 2.3377839 2.3348425 2.2902855 2.2891783 2.28168 2.275143 2.270608 2.2664922 2.2548174 2.2519264 2.2034071 2.1605512 2.1289647 2.093849 2.0531103 2.0324738 2.0272656 2.022762 2.0159877 2.01394 1.9891305 1.9785203 1.969431 1.9260596 1.8975626 1.8941707 1.893182 1.885223 1.8848457 1.8844142 1.8852366 1.8879289 1.8875414 1.8568157 1.8157036 1.7702117 1.7279582 1.7035843 1.6906203 1.6864638 1.6861343 1.6774078 1.667293 1.6434472 1.6291077 1.5778529 1.5470333 1.5366727 1.5328711 1.5205518 1.5211881 1.5220217 1.5193934 1.5104252 1.5071705
GPInformationControllerFreeEndTimePAA 10 5 4 4 4.3796765 4.3687001 4.3213743 4.3029089 4.2842382 4.2622627 4.2415734 4.2132567 4.1892993 4.1732076 4.148899 4.1052619 4.0500057 3.9829066 3.920094 3.8733557 3.8462508 3.8329904 3.8276316 3.825539 3.8244816 3.8228489 3.8220028 3.8214586 3.8212888 3.8214152 3.8211105 3.8205903 3.8205 3.8204702 3.8202431 3.8200885 3.820005 3.8195437 3.8172175 3.812651 3.8086177 3.8068654 3.8065787 3.8067997 3.8071677 3.8068905 3.806402 3.8061275 3.8059294 3.8050478 3.7962554 3.786518 3.7837894 3.7837418 3.7836083 3.7833483 3.7832915 3.7832184 3.7827866 3.7826956 3.7817556 3.7739414 3.7607252 3.7506957 3.7457543 3.7439453 3.7437075 3.7433216 3.7418647 3.7400322 3.7373254 3.7345995 3.7343974 3.7337016 3.733713 3.7333489 3.7326704 3.7249303 3.6992508 3.6715745 3.6470375 3.6193891 3.5899734 3.5660456 3.5503996 3.541135 3.5357863 3.5323814 3.5319689 3.5285276 3.5043644 3.4486844 3.3921766 3.3757773 3.3717294 3.366994 3.3562051 3.3492995 3.34559 3.3306186 3.3237858 3.3093156 3.3068521 3.2781764 3.2357512 3.1992136 3.1772075 3.1655832 3.1588011 3.1533978 3.1491387 3.1466766 3.1440006 3.1388942 3.081018 2.9826623 2.9323542 2.9159006 2.9145919 2.8704071 2.8600024 2.8554306 2.8472324 2.8363602 2.8243787 2.7820659 2.7370662 2.6867583 2.6317174 2.5796472 2.5429842 2.5200811 2.5046768 2.4981662 2.4990633 2.5000892 2.4986745 2.488388 2.4630448 2.4246546 2.3985008 2.3926489 2.3910161 2.3904657 2.3888402 2.3848178 2.3798524 2.3739423 2.3681322 2.3645143 2.3642832 2.36159 2.3547611 2.3526209 2.3526327 2.3516588 2.3512296 2.3511153 2.3507583 2.3497359 2.3486524 2.3482813 2.3483375 2.3484013 2.3482614 2.3478708 2.3477791 2.3472002 2.3470199 2.3463068 2.345585 2.3455667 2.345323 2.345162 2.3450446 2.3446527 2.3429714 2.3403605 2.3377378 2.3352797 2.333158 2.3309769 2.3286284 2.3261384 2.3237828 2.3216252 2.3196959 2.31811 2.3170309 2.3165413 2.3164924 2.3166817 2.3168857 2.3168905 2.3165088 2.3155853 2.3140036 2.3117037 2.3087078 2.3053842 2.3018668 2.2982861 2.29483 2.2915779 2.2885486 2.2857585 2.2832122 2.2809153 2.2788806 2.2771257 2.2756672 2.2745127 2.2736541 2.2730666 2.2727109 2.2725387 2.2724988 2.2725426 2.272627 2.2727165 2.2727827 2.2728043 2.2727662 2.2726598 2.2724838 2.2722443 2.2719549 2.2716355 2.2713088 2.2709978 2.2707214 2.2704933 2.27032 2.2702014 2.2701315 2.2700995 2.2700912 2.2700906 2.2700817 2.27005 2.2699841 2.2698764 2.2697234 2.2695257 2.269287 2.2690132 2.2687116 2.2683901 2.2680567 2.2677192 2.2673849 2.2670605 2.2667525 2.2664664 2.2662072 2.2659788 2.2657841 2.2656243 2.2654994 2.2654077 2.2653461 2.2653101 2.2652943 2.2652932 2.2653006 2.2653113 2.2653203 2.2653241 2.2653201 2.265307 2.265285 2.2652552 2.2652196 2.2651809 2.2651419 2.2651051 2.2650728 2.2650465 2.2650269 2.265014 2.2650069 2.2650041 2.2650035 2.2650031 2.2650005 2.2649938 2.2649812 2.2649616 2.2649343 2.264899 2.2648562 2.2648064 2.264751 2.2646911 2.2646285 2.2645646 2.2645013 2.2644399 2.264382 2.2643288 2.2642813 2.26424 2.2642054 2.2641776 2.2641562 2.2641408 2.2641306 2.2641247 2.2641222 2.264122 2.2641232 2.264125 2.2641267 2.2641278 2.264128 2.2641272 2.2641255 2.264123 2.26412 2.2641169 2.2641139 2.2641112 2.2641091 2.2641077 2.2641068 2.2641064 2.2641062 2.2641059 2.2641052 2.2641039 2.2641014 2.2640977 2.2640924 2.2640855 2.2640769 2.2640667 2.2640551 2.2640422 2.2640283 2.2640138 2.263999 2.2639842 2.2639698 2.263956 2.2639433 2.2639317 2.2639214 2.2639126 2.2639052 2.2638991 2.2638945 2.263891 2.2638885 2.2638869 2.263886 2.2638856 2.2638855 2.2638857 2.263886 2.2638862 2.2638865 2.2638867 2.2638868 2.2638869 2.263887 2.263887 2.263887 2.263887 2.2638869 2.2638868 2.2638867 2.2638864 2.2638859 2.2638851 2.2638841 2.2638828 2.263881 2.2638789 2.2638764 2.2638735 2.2638702 2.2638665 2.2638626 2.2638585 2.2638542 2.2638499 2.2638456 2.2638414 2.2638373 2.2638335 2.26383 2.2638267 2.2638238 2.2638213 2.2638191 2.2638173 2.2638157 2.2638144 2.2638134 2.2638127 2.263812 2.2638116 2.2638112 2.263811 2.2638108
GPInformationControllerFreeEndTimePAA 10 10 4 4 3.9539921 3.9517355 3.913109 3.9034717 3.8938258 3.8791082 3.8608015 3.8551256 3.8513895 3.8349179 3.816553 3.7827752 3.7389134 3.7075174 3.6903622 3.6804648 3.673533 3.6678527 3.6639749 3.6623971 3.6619842 3.6618969 3.6614623 3.660186 3.657875 3.6546639 3.6508973 3.6469222 3.6429798 3.6392493 3.6352572 3.6312095 3.6274416 3.6240997 3.621362 3.6192206 3.6175613 3.6161967 3.6148744 3.613527 3.6121663 3.610807 3.6095679 3.6086831 3.6083033 3.6083449 3.6085848 3.6088585 3.609047 3.6090786 3.6089205 3.6085342 3.6078044 3.6064975 3.6030283 3.5972617 3.5903055 3.5841464 3.5795879 3.5764317 3.5742314 3.5725008 3.5709662 3.5694528 3.5679101 3.5663325 3.5647144 3.5630509 3.5613296 3.5594324 3.5574006 3.5552686 3.553062 3.5508001 3.5484991 3.546177 3.543857 3.5415694 3.5392566 3.5370546 3.5350847 3.5334313 3.5321349 3.5311711 3.5304733 3.529958 3.5295477 3.5291833 3.5288271 3.5284586 3.5280676 3.5276462 3.5271836 3.5266614 3.5260546 3.5253347 3.5244765 3.5234652 3.5223036 3.5210153 3.5196438 3.5182473 3.5168898 3.5156313 3.5145187 3.5135807 3.5128261 3.5122461 3.5118189 3.5115159 3.5113065 3.5111624 3.5110595 3.5109794 3.5109084 3.5108373 3.5107593 3.5106702 3.5105668 3.5104479 3.5103137 3.5101663 3.5100101 3.5098506 3.5096944 3.5095474 3.5094143 3.5092976 3.5091973 3.5091114 3.5090365 3.5089678 3.5089007 3.5088303 3.5087524 3.508663 3.5085585 3.5084361 3.5082933 3.5081283 3.5079405 3.5077304 3.5074999 3.5072527 3.5069937 3.5067291 3.5064656 3.5062102 3.5059693 3.5057484 3.5055514 3.5053808 3.5052374 3.5051204 3.505028 3.5049576 3.5049057 3.504869 3.504844 3.5048275 3.5048167 3.5048092 3.5048032 3.5047972 3.5047904 3.5047824 3.504773 3.5047624 3.5047511 3.5047396 3.5047282 3.5047174 3.5047072 3.5046976 3.5046882 3.5046788 3.5046684 3.5046565 3.5046422 3.5046247 3.5046033 3.5045773 3.5045463 3.50451 3.5044684 3.5044217 3.5043704 3.5043152 3.504257 3.504197 3.5041363 3.5040761 3.5040178 3.5039624 3.5039108 3.5038638 3.5038219 3.5037855 3.5037544 3.5037287 3.5037079 3.5036916 3.5036793 3.5036703 3.503664 3.5036599 3.5036573 3.503656 3.5036554 3.5036553 3.5036554 3.5036556 3.5036557 3.5036557 3.5036555 3.5036551 3.5036545 3.5036536 3.5036522 3.5036504 3.5036479 3.5036447 3.5036406 3.5036354 3.503629 3.5036214 3.5036123 3.5036019 3.5035901 3.5035769 3.5035625 3.5035471 3.5035307 3.5035138 3.5034966 3.5034792 3.503462 3.5034453 3.5034293 3.5034143 3.5034002 3.5033874 3.5033759 3.5033657 3.5033568 3.5033491 3.5033427 3.5033373 3.503333 3.5033294 3.5033266 3.5033244 3.5033227 3.5033214 3.5033204 3.5033195 3.5033188 3.5033181 3.5033174 3.5033167 3.5033159 3.5033149 3.5033138 3.5033124 3.5033108 3.5033089 3.5033066 3.503304 3.503301 3.5032975 3.5032937 3.5032894 3.5032847 3.5032796 3.5032742 3.5032684 3.5032624 3.5032562 3.5032498 3.5032434 3.5032369 3.5032306 3.5032243 3.5032183 3.5032125 3.5032071 3.5032019 3.5031971 3.5031927 3.5031887 3.503185 3.5031817 3.5031787 3.5031761 3.5031737 3.5031716 3.5031697 3.5031679 3.5031664 3.5031649 3.5031636 3.5031623 3.503161 3.5031598 3.5031585 3.5031572 3.5031559 3.5031545 3.503153 3.5031514 3.5031497 3.5031479 3.5031459 3.5031438 3.5031416 3.5031392 3.5031367 3.5031341 3.5031314 3.5031285 3.5031256 3.5031226 3.5031196 3.5031165 3.5031134 3.5031103 3.5031073 3.5031043 3.5031014 3.5030985 3.5030958 3.5030931 3.5030906 3.5030882 3.5030859 3.5030837 3.5030817 3.5030798 3.5030779 3.5030762 3.5030746 3.503073 3.5030716 3.5030702 3.5030688 3.5030675 3.5030662 3.5030649 3.5030636 3.5030624 3.5030611 3.5030598 3.5030585 3.5030572 3.5030558 3.5030544 3.5030529 3.5030514 3.5030499 3.5030483 3.5030467 3.503045 3.5030434 3.5030416 3.5030399 3.5030381 3.5030363 3.5030345 3.5030327 3.5030309 3.503029 3.5030273 3.5030255 3.5030238 3.5030221 3.5030204 3.5030188 3.5030172 3.5030156 3.5030141 3.5030127 3.5030113 3.5030099 3.5030086 3.5030073 3.503006 3.5030048 3.5030036 3.5030024 3.5030013 3.5030002 3.5029991 3.5029979 3.5029969 3.5029958 3.5029947 3.5029936 3.5029925 3.5029914 3.5029903 3.5029891
GPInformationControllerFreeEndTimePAA 10 20 4 4 3.6050829 3.6051688 3.5607994 3.5571291 3.5568332 3.5538358 3.544427 3.5333342 3.5250854 3.5206 3.5187994 3.5178879 3.5171753 3.5166505 3.5166532 3.516838 3.5159363 3.5123063 3.5046472 3.4960033 3.489576 3.483384 3.4837588 3.4833401 3.4831563 3.4828783 3.4825625 3.4823999 3.480675 3.4805693 3.4783777 3.471072 3.4619749 3.4533319 3.4478631 3.4466806 3.4464746 3.4436669 3.4439767 3.4439579 3.4439279 3.4437043 3.4418933 3.3917165 3.3785629 3.3798982 3.3817293 3.3799485 3.3685146 3.3612902 3.3465689 3.3377787 3.3372234 3.3344835 3.3289021 3.3288629 3.3263189 3.324867 3.3248321 3.3244892 3.3245218 3.3242701 3.3237904 3.3236769 3.3237909 3.3236319 3.3231903 3.3229285 3.3229016 3.3228934 3.3228728 3.3226185 3.3221912 3.3222998 3.3199573 3.3079109 3.2873141 3.2696732 3.2616046 3.2611876 3.2621675 3.2615325 3.2592746 3.2564024 3.2539879 3.2525211 3.2517582 3.2513714 3.2512922 3.2513446 3.2514277 3.2512388 3.2506771 3.2506336 3.2405209 3.2006309 3.1474005 3.094277 3.0567315 3.0459776 3.0465307 3.0453239 3.043984 3.0426185 3.041092 3.0398321 3.0390506 3.0387737 3.0389125 3.0392991 3.0397031 3.039864 3.039551 3.037121 3.032701 3.0271621 3.021253 3.0158799 3.0116709 3.0088061 3.0070977 3.0061507 3.0055658 3.0050675 3.0045251 3.0039144 3.003272 3.0026579 3.0024176 3.0025581 3.0028152 3.0029672 3.0029817 3.0029325 3.002872 3.0028017 3.0027081 3.0025764 3.0024122 3.0023258 3.002281 3.0021119 3.00168 3.0006498 2.9987265 2.9962686 2.9939163 2.9918624 2.9897702 2.9873001 2.9844092 2.9812713 2.9798328 2.9797963 2.9794132 2.9778129 2.9760703 2.9752269 2.9750003 2.9747108 2.9742917 2.9737734 2.9731872 2.9725377 2.9716171 2.9701863 2.9680636 2.9651164 2.9614114 2.9572088 2.9529336 2.9490134 2.9457739 2.9433686 2.9417808 2.940881 2.9404306 2.9402556 2.9402126 2.9402001 2.9401566 2.9400512 2.9398713 2.9396134 2.9392765 2.9388698 2.9383926 2.9378421 2.9372167 2.9365154 2.9357433 2.9349157 2.9340599 2.9332122 2.9324136 2.9317021 2.9311068 2.9306423 2.9303073 2.9300857 2.9299538 2.9298751 2.9298127 2.9297338 2.9296129 2.9294319 2.9291795 2.9288491 2.9284374 2.9279264 2.9273281 2.9266547 2.9259109 2.9250962 2.924219 2.9232865 2.9223178 2.9213433 2.9204064 2.9195526 2.9188228 2.9182429 2.9178181 2.9175319 2.9173542 2.9172485 2.9171795 2.9171187 2.9170455 2.9169475 2.9168182 2.916655 2.9164572 2.9162251 2.9159593 2.9156613 2.9153339 2.9149828 2.9146164 2.9142467 2.9138874 2.9135528 2.9132556 2.9130048 2.912805 2.9126555 2.912551 2.9124832 2.9124416 2.9124153 2.9123943 2.9123697 2.9123344 2.912283 2.9122115 2.9121175 2.9119996 2.9118584 2.9116957 2.911515 2.9113214 2.9111213 2.9109214 2.9107286 2.9105488 2.9103864 2.9102441 2.9101225 2.9100207 2.9099361 2.909865 2.9098037 2.9097482 2.9096949 2.909641 2.9095842 2.9095233 2.9094576 2.909387 2.9093122 2.9092344 2.9091551 2.909076 2.9089991 2.9089265 2.90886 2.9088011 2.9087509 2.9087101 2.9086787 2.9086561 2.9086414 2.9086331 2.9086295 2.9086288 2.9086291 2.9086286 2.908626 2.9086199 2.9086094 2.908594 2.9085736 2.9085483 2.9085185 2.9084851 2.9084491 2.9084114 2.9083731 2.9083354 2.908299 2.9082646 2.9082328 2.9082037 2.9081773 2.9081535 2.908132 2.9081122 2.9080937 2.9080761 2.9080589 2.9080418 2.9080246 2.9080071 2.9079894 2.9079716 2.9079537 2.9079363 2.9079194 2.9079034 2.9078887 2.9078755 2.907864 2.9078543 2.9078464 2.9078404 2.9078361 2.9078331 2.9078313 2.9078304 2.9078299 2.9078296 2.907829 2.9078279 2.9078261 2.9078234 2.9078197 2.9078149 2.9078091 2.9078023 2.9077947 2.9077864 2.9077776 2.9077686 2.9077594 2.9077503 2.9077413 2.9077327 2.9077243 2.9077164 2.9077088 2.9077017 2.9076948 2.9076882 2.9076819 2.9076757 2.9076697 2.9076638 2.907658 2.9076524 2.9076469 2.9076416 2.9076365 2.9076317 2.9076272 2.9076231 2.9076194 2.9076161 2.9076132 2.9076108 2.9076087 2.907607 2.9076055 2.9076043 2.9076032 2.9076022 2.9076012 2.9076002 2.907599 2.9075977 2.9075961 2.9075943 2.9075923 2.9075901 2.9075876 2.9075848 2.907582 2.9075789 2.9075758 2.9075726 2.9075693 2.907566


==> circle/RMSE_overview_controllers_6_T_40_horizon_20_time_rescaling_beta_0_5_L_2_M_2_all_experiments_5.txt <==
controller sigma_0 sigma_1 lengthscale_0 lengthscale_1 t_0 t_0.1 t_0.2 t_0.3 t_0.4 t_0.5 t_0.6 t_0.7 t_0.8 t_0.9 t_1 t_1.1 t_1.2 t_1.3 t_1.4 t_1.5 t_1.6 t_1.7 t_1.8 t_1.9 t_2 t_2.1 t_2.2 t_2.3 t_2.4 t_2.5 t_2.6 t_2.7 t_2.8 t_2.9 t_3 t_3.1 t_3.2 t_3.3 t_3.4 t_3.5 t_3.6 t_3.7 t_3.8 t_3.9 t_4 t_4.1 t_4.2 t_4.3 t_4.4 t_4.5 t_4.6 t_4.7 t_4.8 t_4.9 t_5 t_5.1 t_5.2 t_5.3 t_5.4 t_5.5 t_5.6 t_5.7 t_5.8 t_5.9 t_6 t_6.1 t_6.2 t_6.3 t_6.4 t_6.5 t_6.6 t_6.7 t_6.8 t_6.9 t_7 t_7.1 t_7.2 t_7.3 t_7.4 t_7.5 t_7.6 t_7.7 t_7.8 t_7.9 t_8 t_8.1 t_8.2 t_8.3 t_8.4 t_8.5 t_8.6 t_8.7 t_8.8 t_8.9 t_9 t_9.1 t_9.2 t_9.3 t_9.4 t_9.5 t_9.6 t_9.7 t_9.8 t_9.9 t_10 t_10.1 t_10.2 t_10.3 t_10.4 t_10.5 t_10.6 t_10.7 t_10.8 t_10.9 t_11 t_11.1 t_11.2 t_11.3 t_11.4 t_11.5 t_11.6 t_11.7 t_11.8 t_11.9 t_12 t_12.1 t_12.2 t_12.3 t_12.4 t_12.5 t_12.6 t_12.7 t_12.8 t_12.9 t_13 t_13.1 t_13.2 t_13.3 t_13.4 t_13.5 t_13.6 t_13.7 t_13.8 t_13.9 t_14 t_14.1 t_14.2 t_14.3 t_14.4 t_14.5 t_14.6 t_14.7 t_14.8 t_14.9 t_15 t_15.1 t_15.2 t_15.3 t_15.4 t_15.5 t_15.6 t_15.7 t_15.8 t_15.9 t_16 t_16.1 t_16.2 t_16.3 t_16.4 t_16.5 t_16.6 t_16.7 t_16.8 t_16.9 t_17 t_17.1 t_17.2 t_17.3 t_17.4 t_17.5 t_17.6 t_17.7 t_17.8 t_17.9 t_18 t_18.1 t_18.2 t_18.3 t_18.4 t_18.5 t_18.6 t_18.7 t_18.8 t_18.9 t_19 t_19.1 t_19.2 t_19.3 t_19.4 t_19.5 t_19.6 t_19.7 t_19.8 t_19.9 t_20 t_20.1 t_20.2 t_20.3 t_20.4 t_20.5 t_20.6 t_20.7 t_20.8 t_20.9 t_21 t_21.1 t_21.2 t_21.3 t_21.4 t_21.5 t_21.6 t_21.7 t_21.8 t_21.9 t_22 t_22.1 t_22.2 t_22.3 t_22.4 t_22.5 t_22.6 t_22.7 t_22.8 t_22.9 t_23 t_23.1 t_23.2 t_23.3 t_23.4 t_23.5 t_23.6 t_23.7 t_23.8 t_23.9 t_24 t_24.1 t_24.2 t_24.3 t_24.4 t_24.5 t_24.6 t_24.7 t_24.8 t_24.9 t_25 t_25.1 t_25.2 t_25.3 t_25.4 t_25.5 t_25.6 t_25.7 t_25.8 t_25.9 t_26 t_26.1 t_26.2 t_26.3 t_26.4 t_26.5 t_26.6 t_26.7 t_26.8 t_26.9 t_27 t_27.1 t_27.2 t_27.3 t_27.4 t_27.5 t_27.6 t_27.7 t_27.8 t_27.9 t_28 t_28.1 t_28.2 t_28.3 t_28.4 t_28.5 t_28.6 t_28.7 t_28.8 t_28.9 t_29 t_29.1 t_29.2 t_29.3 t_29.4 t_29.5 t_29.6 t_29.7 t_29.8 t_29.9 t_30 t_30.1 t_30.2 t_30.3 t_30.4 t_30.5 t_30.6 t_30.7 t_30.8 t_30.9 t_31 t_31.1 t_31.2 t_31.3 t_31.4 t_31.5 t_31.6 t_31.7 t_31.8 t_31.9 t_32 t_32.1 t_32.2 t_32.3 t_32.4 t_32.5 t_32.6 t_32.7 t_32.8 t_32.9 t_33 t_33.1 t_33.2 t_33.3 t_33.4 t_33.5 t_33.6 t_33.7 t_33.8 t_33.9 t_34 t_34.1 t_34.2 t_34.3 t_34.4 t_34.5 t_34.6 t_34.7 t_34.8 t_34.9 t_35 t_35.1 t_35.2 t_35.3 t_35.4 t_35.5 t_35.6 t_35.7 t_35.8 t_35.9 t_36 t_36.1 t_36.2 t_36.3 t_36.4 t_36.5 t_36.6 t_36.7 t_36.8 t_36.9 t_37 t_37.1 t_37.2 t_37.3 t_37.4 t_37.5 t_37.6 t_37.7 t_37.8 t_37.9 t_38 t_38.1 t_38.2 t_38.3 t_38.4 t_38.5 t_38.6 t_38.7 t_38.8 t_38.9 t_39 t_39.1 t_39.2 t_39.3 t_39.4 t_39.5 t_39.6 t_39.7 t_39.8 t_39.9 t_40
GPVarianceControllerREC 10 5 5 5 2.8852963 2.8773637 2.8251035 2.7850501 2.7691724 2.7598026 2.7521421 2.7449521 2.7380327 2.7312314 2.7239684 2.7151396 2.7031681 2.6862978 2.6636649 2.637122 2.6117935 2.5932547 2.583491 2.5800247 2.578733 2.5770535 2.5742097 2.5704838 2.5665542 2.5630098 2.560148 2.5580013 2.5564542 2.5553711 2.5546671 2.5542938 2.5541846 2.5541986 2.5541202 2.5537174 2.5528263 2.5514235 2.5496475 2.5477559 2.5460359 2.5447061 2.5438496 2.5434009 2.5431827 2.5429716 2.5425639 2.5418169 2.5406621 2.5390962 2.5371592 2.5349061 2.5323867 2.529635 2.5266665 2.5234864 2.5201022 2.5165393 2.5128538 2.5091365 2.5055056 2.5020877 2.4989955 2.4963106 2.4940717 2.4922739 2.4908772 2.4898193 2.4890297 2.4884421 2.4880003 2.4876613 2.4873956 2.4871845 2.4870157 2.4868808 2.4867716 2.4866781 2.4865885 2.4864908 2.4863739 2.4862313 2.4860626 2.4858746 2.4856793 2.4854918 2.4853263 2.4851929 2.4850957 2.4850322 2.4849939 2.484968 2.4849399 2.4848952 2.4848215 2.4847088 2.4845501 2.4843415 2.4840816 2.4837715 2.4834148 2.4830174 2.4825874 2.4821345 2.4816701 2.4812062 2.4807546 2.480326 2.4799293 2.4795711 2.4792554 2.4789834 2.4787544 2.4785658 2.4784138 2.4782938 2.4782012 2.4781313 2.4780796 2.4780419 2.4780144 2.4779937 2.4779768 2.4779614 2.4779457 2.4779286 2.4779098 2.4778897 2.4778691 2.477849 2.4778308 2.4778156 2.4778039 2.4777959 2.4777912 2.4777886 2.4777867 2.4777834 2.477777 2.4777653 2.4777465 2.4777192 2.4776824 2.4776357 2.4775791 2.4775131 2.4774387 2.4773575 2.4772712 2.4771818 2.4770914 2.4770019 2.4769151 2.4768329 2.4767565 2.476687 2.476625 2.4765707 2.4765244 2.4764855 2.4764537 2.4764282 2.4764084 2.4763934 2.4763823 2.4763743 2.4763687 2.4763648 2.4763622 2.4763604 2.4763591 2.4763581 2.4763574 2.4763568 2.4763565 2.4763565 2.4763566 2.476357 2.4763574 2.4763576 2.4763575 2.4763567 2.476355 2.4763519 2.4763471 2.4763405 2.4763317 2.4763207 2.4763074 2.4762918 2.4762742 2.4762547 2.4762337 2.4762115 2.4761886 2.4761653 2.4761422 2.4761195 2.4760977 2.4760771 2.4760578 2.4760403 2.4760244 2.4760103 2.475998 2.4759875 2.4759785 2.475971 2.4759649 2.47596 2.4759561 2.475953 2.4759507 2.4759489 2.4759476 2.4759466 2.4759459 2.4759453 2.4759449 2.4759446 2.4759443 2.475944 2.4759435 2.4759429 2.4759421 2.475941 2.4759395 2.4759375 2.4759351 2.4759321 2.4759284 2.4759242 2.4759193 2.4759138 2.4759077 2.475901 2.4758939 2.4758864 2.4758786 2.4758706 2.4758626 2.4758545 2.4758466 2.4758389 2.4758314 2.4758244 2.4758178 2.4758116 2.4758059 2.4758007 2.475796 2.4757917 2.4757879 2.4757846 2.4757816 2.475779 2.4757767 2.4757747 2.4757729 2.4757713 2.4757699 2.4757686 2.4757673 2.4757662 2.475765 2.4757639 2.4757627 2.4757615 2.4757602 2.4757588 2.4757572 2.4757555 2.4757537 2.4757516 2.4757494 2.475747 2.4757444 2.4757416 2.4757386 2.4757354 2.4757321 2.4757287 2.4757251 2.4757215 2.4757179 2.4757142 2.4757106 2.4757069 2.4757034 2.4756999 2.4756966 2.4756934 2.4756903 2.4756874 2.4756846 2.475682 2.4756796 2.4756773 2.4756751 2.4756731 2.4756712 2.4756695 2.4756678 2.4756662 2.4756647 2.4756633 2.4756619 2.4756606 2.4756592 2.4756579 2.4756566 2.4756553 2.475654 2.4756526 2.4756512 2.4756498 2.4756482 2.4756467 2.4756451 2.4756434 2.4756416 2.4756398 2.475638 2.475636 2.4756341 2.4756321 2.47563 2.4756279 2.4756258 2.4756237 2.4756216 2.4756195 2.4756175 2.4756154 2.4756134 2.4756114 2.4756095 2.4756077 2.4756058 2.4756041 2.4756024 2.4756007 2.4755991 2.4755976 2.4755961 2.4755947 2.4755933 2.4755919 2.4755906 2.4755893 2.4755881 2.4755869 2.4755856 2.4755845 2.4755833 2.4755821 2.4755809 2.4755797 2.4755785 2.4755773 2.4755761 2.4755748 2.4755736 2.4755723 2.475571 2.4755697 2.4755684 2.475567 2.4755656 2.4755643 2.4755629 2.4755615 2.4755601 2.4755587 2.4755573 2.4755559 2.4755546 2.4755532 2.4755518 2.4755505 2.4755492 2.4755479 2.4755466 2.4755453 2.4755441 2.4755429 2.4755417 2.4755405 2.4755394 2.4755383 2.4755372 2.4755361 2.475535 2.475534 2.4755329 2.4755319 2.4755309 2.4755299 2.4755289 2.475528 2.475527
GPVarianceControllerREC 10 10 5 5 2.7511791 2.7414669 2.6702424 2.6257038 2.6008532 2.5742402 2.5409857 2.5032462 2.4660562 2.4325507 2.4020934 2.3717693 2.3383315 2.300161 2.2593044 2.2214936 2.1926371 2.175047 2.1668056 2.16377 2.1621808 2.1602752 2.1575182 2.154027 2.1501881 2.1464205 2.1430323 2.1402005 2.1379342 2.1361703 2.1348271 2.1338307 2.1330982 2.1325221 2.1319697 2.1313044 2.1304249 2.1293037 2.1280037 2.1266572 2.1254255 2.1244372 2.1237445 2.1233146 2.1230414 2.1227824 2.1224003 2.1217938 2.1209094 2.119739 2.1183114 2.1166772 2.1148847 2.1129734 2.1109729 2.1089026 2.106775 2.1046023 2.1024066 2.1002228 2.0981 2.0960916 2.0942503 2.092621 2.0912252 2.0900658 2.0891274 2.0883833 2.0878009 2.0873452 2.0869833 2.0866892 2.0864455 2.0862409 2.0860686 2.0859244 2.0858048 2.0857061 2.0856236 2.0855514 2.0854831 2.0854132 2.0853384 2.0852585 2.0851762 2.0850964 2.085024 2.084963 2.0849153 2.0848797 2.0848525 2.0848278 2.084799 2.0847592 2.0847026 2.0846246 2.0845222 2.0843938 2.0842395 2.0840606 2.0838587 2.0836371 2.083399 2.0831492 2.0828934 2.0826369 2.0823839 2.08214 2.0819104 2.0816989 2.0815081 2.0813388 2.0811913 2.0810647 2.0809576 2.0808683 2.0807948 2.0807352 2.0806872 2.0806489 2.0806187 2.0805951 2.0805766 2.0805618 2.0805496 2.0805393 2.0805301 2.0805218 2.0805143 2.0805077 2.0805021 2.0804977 2.0804945 2.0804924 2.080491 2.0804897 2.0804878 2.0804843 2.0804785 2.0804693 2.0804562 2.0804386 2.080416 2.080388 2.0803547 2.0803163 2.0802734 2.0802267 2.0801774 2.0801264 2.0800745 2.0800224 2.0799716 2.0799226 2.079876 2.0798325 2.0797925 2.0797563 2.0797241 2.0796959 2.0796714 2.0796504 2.0796328 2.0796183 2.0796066 2.0795973 2.07959 2.0795844 2.0795802 2.0795772 2.079575 2.0795736 2.0795727 2.0795723 2.0795723 2.0795725 2.0795728 2.0795732 2.0795734 2.0795734 2.079573 2.079572 2.0795702 2.0795674 2.0795635 2.0795583 2.0795517 2.0795437 2.0795343 2.0795235 2.0795113 2.079498 2.0794834 2.079468 2.0794519 2.0794354 2.0794186 2.0794018 2.0793853 2.0793691 2.0793535 2.0793385 2.0793244 2.0793114 2.0792993 2.0792883 2.0792783 2.0792693 2.0792614 2.0792545 2.0792484 2.0792432 2.0792386 2.0792346 2.0792311 2.0792281 2.0792254 2.0792231 2.0792209 2.0792189 2.079217 2.0792151 2.0792131 2.0792109 2.0792086 2.079206 2.079203 2.0791997 2.0791959 2.0791916 2.0791869 2.0791817 2.079176 2.0791699 2.0791634 2.0791565 2.0791493 2.0791419 2.0791342 2.0791265 2.0791186 2.0791107 2.079103 2.0790953 2.0790879 2.0790807 2.0790739 2.0790676 2.0790616 2.0790559 2.0790505 2.0790454 2.0790407 2.0790364 2.0790323 2.0790287 2.0790253 2.0790222 2.0790193 2.0790166 2.0790141 2.0790118 2.0790095 2.0790073 2.0790051 2.079003 2.0790009 2.0789987 2.0789964 2.0789941 2.0789917 2.0789891 2.0789865 2.0789836 2.0789807 2.0789775 2.0789743 2.0789708 2.0789672 2.0789635 2.0789596 2.0789555 2.0789514 2.0789472 2.0789429 2.0789385 2.0789341 2.0789298 2.0789255 2.0789213 2.0789172 2.0789132 2.0789094 2.0789057 2.0789021 2.0788987 2.0788954 2.0788923 2.0788893 2.0788864 2.0788836 2.0788808 2.0788782 2.0788756 2.0788731 2.0788707 2.0788683 2.078866 2.0788637 2.0788614 2.0788591 2.0788567 2.0788544 2.078852 2.0788496 2.0788471 2.0788446 2.078842 2.0788394 2.0788367 2.0788339 2.078831 2.0788281 2.0788251 2.0788221 2.078819 2.078816 2.0788129 2.0788097 2.0788066 2.0788034 2.0788002 2.078797 2.0787939 2.0787907 2.0787875 2.0787844 2.0787812 2.0787781 2.078775 2.0787719 2.0787689 2.0787659 2.0787628 2.0787599 2.0787569 2.078754 2.0787512 2.0787483 2.0787455 2.0787426 2.0787397 2.0787369 2.0787339 2.078731 2.078728 2.0787251 2.0787221 2.0787192 2.0787162 2.0787132 2.0787102 2.0787071 2.0787041 2.078701 2.0786978 2.0786945 2.0786912 2.0786879 2.0786847 2.0786813 2.078678 2.0786747 2.0786714 2.0786682 2.0786649 2.0786616 2.0786584 2.0786551 2.0786519 2.0786487 2.0786456 2.0786425 2.0786395 2.0786365 2.0786335 2.0786305 2.0786276 2.0786246 2.0786216 2.0786187 2.0786159 2.078613 2.0786102 2.0786075 2.0786047 2.0786021 2.0785994 2.0785968 2.0785943 2.0785917
GPVarianceControllerREC 10 20 5 5 2.5029208 2.4960328 2.4163381 2.3740591 2.3485233 2.3188753 2.2779954 2.2241629 2.1639553 2.1059205 2.053044 2.0080915 1.9750038 1.9531088 1.9397338 1.9320958 1.9278074 1.9252682 1.9235861 1.9222985 1.9211451 1.9200135 1.9186049 1.9166404 1.9140908 1.9112563 1.9084466 1.9058232 1.9034308 1.9012471 1.8992604 1.8974821 1.8959153 1.8945632 1.8934374 1.8925367 1.8918433 1.8913178 1.8909117 1.8905789 1.8902948 1.89004 1.8898003 1.8895601 1.8892999 1.8890005 1.8886425 1.8882114 1.8877007 1.8871184 1.8864802 1.8858063 1.8851315 1.8844742 1.8838548 1.8832976 1.8828089 1.8823894 1.8820259 1.8817154 1.8814527 1.8812175 1.8809963 1.8807904 1.8805952 1.880407 1.8802307 1.8800631 1.8799039 1.8797551 1.8796124 1.8794725 1.8793354 1.8792013 1.8790696 1.8789415 1.8788181 1.8787019 1.8785951 1.8785003 1.8784195 1.8783539 1.8783035 1.8782677 1.8782447 1.8782321 1.8782272 1.8782269 1.8782283 1.8782283 1.8782244 1.8782146 1.8781973 1.8781719 1.8781384 1.8780973 1.8780501 1.8779988 1.8779457 1.8778928 1.8778412 1.8777926 1.8777473 1.877707 1.8776734 1.8776464 1.8776235 1.8776015 1.8775808 1.8775613 1.8775416 1.8775211 1.8775 1.8774788 1.8774566 1.8774327 1.8774071 1.8773807 1.8773539 1.877327 1.8773002 1.8772743 1.8772501 1.877228 1.8772083 1.8771913 1.8771774 1.8771664 1.8771582 1.8771527 1.8771493 1.8771477 1.8771473 1.8771477 1.8771482 1.8771486 1.8771485 1.8771476 1.8771458 1.8771431 1.8771395 1.8771352 1.8771305 1.8771257 1.877121 1.8771165 1.8771123 1.8771084 1.8771048 1.8771015 1.8770986 1.8770958 1.8770928 1.8770894 1.8770859 1.8770822 1.8770782 1.8770736 1.8770684 1.8770627 1.8770564 1.8770496 1.8770423 1.8770346 1.8770266 1.8770187 1.8770109 1.8770035 1.8769964 1.8769896 1.8769831 1.8769767 1.87697 1.8769625 1.876953 1.8769377 1.8768977 1.8766588 1.876894 1.8768937 1.8768932 1.8768928 1.8768922 1.8768914 1.8768903 1.876889 1.8768874 1.8768854 1.8768829 1.8768796 1.8768756 1.8768709 1.8768655 1.8768593 1.8768527 1.8768458 1.8768388 1.8768314 1.8768243 1.8768174 1.8768104 1.8768033 1.8767951 1.876785 1.8767738 1.8767619 1.8767491 1.8767359 1.8767225 1.8767074 1.8766904 1.8766706 1.8766438 1.8766067 1.8765562 1.8764721 1.8763584 1.8761638 1.8752007 1.8768098 1.8768089 1.8768082 1.8768076 1.8768071 1.8768067 1.8768063 1.876806 1.8768057 1.8768053 1.8768049 1.8768046 1.8768041 1.8768036 1.8768029 1.8768021 1.876801 1.8767997 1.8767984 1.8767968 1.8767947 1.8767921 1.876789 1.8767854 1.8767817 1.8767778 1.8767735 1.876768 1.8767605 1.8767513 1.8767386 1.8767213 1.8766983 1.8766565 1.8765282 1.8767739 1.8767727 1.8767714 1.8767702 1.8767691 1.876768 1.8767669 1.8767657 1.8767646 1.8767636 1.8767626 1.8767616 1.8767606 1.8767597 1.8767589 1.8767581 1.8767572 1.8767561 1.8767551 1.876754 1.876753 1.8767519 1.8767508 1.8767497 1.8767484 1.8767469 1.8767452 1.8767438 1.8767426 1.8767413 1.8767397 1.876738 1.876736 1.8767335 1.87673 1.8767254 1.8767184 1.8767057 1.8766713 1.8763313 1.8767439 1.8767429 1.8767416 1.8767402 1.8767385 1.8767366 1.8767343 1.8767311 1.8767254 1.8767123 1.876629 1.8767356 1.8767349 1.8767343 1.8767338 1.8767333 1.8767327 1.8767323 1.8767318 1.8767314 1.8767311 1.8767308 1.8767305 1.8767302 1.8767299 1.8767295 1.8767292 1.876729 1.8767287 1.8767284 1.8767281 1.8767278 1.8767275 1.8767273 1.876727 1.8767267 1.8767264 1.8767262 1.8767259 1.8767257 1.8767255 1.8767252 1.876725 1.8767247 1.8767244 1.8767242 1.8767239 1.8767237 1.8767234 1.8767231 1.8767228 1.8767226 1.8767223 1.876722 1.8767216 1.8767213 1.8767209 1.8767203 1.8767197 1.8767188 1.8767171 1.8767116 1.8767073 1.8767069 1.8767065 1.8767061 1.8767058 1.8767054 1.8767051 1.8767047 1.8767044 1.876704 1.8767036 1.8767032 1.8767028 1.8767024 1.8767021 1.8767017 1.8767014 1.8767011 1.8767007 1.8767004 1.8767 1.8766995 1.8766988 1.8766978 1.8766962 1.8766924 1.8766686 1.876695 1.8766946 1.8766942 1.8766938 1.8766934 1.876693 1.8766927 1.8766922 1.8766918 1.8766913 1.8766908 1.8766903 1.8766898 1.8766892 1.8766886 1.876688 1.8766872 1.8766856
GPVarianceControllerPAA 10 5 5 5 2.8852963 2.8773637 2.8251035 2.7973245 2.7815384 2.7683789 2.7533699 2.735127 2.7157096 2.6983605 2.6846806 2.6744942 2.6669694 2.6613141 2.65696 2.6535425 2.6508341 2.6486809 2.646961 2.6455662 2.6443715 2.6430929 2.6415263 2.6395402 2.6370699 2.6341172 2.6307442 2.6270596 2.6231993 2.619307 2.6155168 2.6119422 2.6086696 2.6057571 2.603238 2.6011224 2.5993994 2.5980393 2.5969969 2.5962152 2.5956291 2.5951708 2.5947744 2.5943825 2.5939483 2.5934388 2.5928367 2.5921389 2.591354 2.5904972 2.5895897 2.588656 2.5877217 2.5868117 2.5859466 2.5851444 2.5844209 2.5837864 2.5832468 2.5828037 2.5824548 2.5821942 2.5820124 2.5818971 2.5818336 2.5818064 2.581799 2.5817956 2.5817818 2.5817454 2.5816771 2.581571 2.581425 2.5812403 2.5810213 2.580775 2.58051 2.5802358 2.5799623 2.5796988 2.5794533 2.5792324 2.5790404 2.5788797 2.5787504 2.5786507 2.578577 2.5785243 2.578487 2.578459 2.5784343 2.5784078 2.5783754 2.5783338 2.5782814 2.5782179 2.578144 2.5780617 2.577974 2.5778836 2.577794 2.5777083 2.5776293 2.5775591 2.5774991 2.5774501 2.5774123 2.5773851 2.5773671 2.5773566 2.5773513 2.5773489 2.577347 2.5773434 2.5773363 2.5773241 2.5773059 2.5772813 2.5772503 2.5772135 2.5771719 2.5771268 2.5770797 2.5770322 2.5769858 2.5769418 2.5769014 2.5768654 2.5768344 2.5768084 2.5767873 2.5767707 2.5767578 2.5767478 2.5767399 2.5767331 2.5767267 2.5767198 2.576712 2.5767028 2.5766923 2.5766804 2.5766672 2.5766533 2.5766388 2.5766244 2.5766105 2.5765975 2.5765858 2.5765756 2.5765671 2.5765603 2.5765552 2.5765514 2.5765487 2.5765468 2.5765452 2.5765435 2.5765414 2.5765386 2.5765348 2.5765299 2.5765238 2.5765166 2.5765083 2.5764991 2.5764893 2.576479 2.5764687 2.5764585 2.5764487 2.5764395 2.576431 2.5764234 2.5764167 2.5764109 2.5764058 2.5764015 2.5763977 2.5763943 2.5763913 2.5763883 2.5763854 2.5763824 2.5763793 2.576376 2.5763726 2.576369 2.5763654 2.5763617 2.576358 2.5763545 2.5763512 2.5763482 2.5763454 2.5763429 2.5763407 2.5763388 2.5763371 2.5763357 2.5763343 2.5763329 2.5763315 2.57633 2.5763283 2.5763265 2.5763244 2.5763221 2.5763195 2.5763168 2.5763139 2.5763108 2.5763077 2.5763046 2.5763015 2.5762984 2.5762955 2.5762927 2.57629 2.5762875 2.5762852 2.5762831 2.576281 2.5762792 2.5762774 2.5762757 2.576274 2.5762725 2.5762709 2.5762694 2.5762679 2.5762664 2.576265 2.5762635 2.5762621 2.5762608 2.5762594 2.5762581 2.5762568 2.5762556 2.5762545 2.5762534 2.5762523 2.5762513 2.5762502 2.5762492 2.5762482 2.5762471 2.5762461 2.5762449 2.5762438 2.5762425 2.5762413 2.5762399 2.5762386 2.5762371 2.5762357 2.5762343 2.5762328 2.5762314 2.5762299 2.5762285 2.5762272 2.5762258 2.5762245 2.5762232 2.576222 2.5762208 2.5762196 2.5762185 2.5762174 2.5762163 2.5762152 2.5762142 2.5762132 2.5762122 2.5762112 2.5762103 2.5762093 2.5762084 2.5762074 2.5762065 2.5762056 2.5762047 2.5762039 2.576203 2.5762022 2.5762013 2.5762005 2.5761997 2.5761988 2.576198 2.5761972 2.5761964 2.5761956 2.5761947 2.5761939 2.576193 2.5761922 2.5761913 2.5761904 2.5761895 2.5761887 2.5761878 2.5761869 2.5761861 2.5761852 2.5761844 2.5761835 2.5761827 2.5761819 2.5761812 2.5761804 2.5761796 2.5761789 2.5761781 2.5761774 2.5761766 2.5761759 2.5761752 2.5761744 2.5761737 2.576173 2.5761723 2.5761715 2.5761708 2.5761701 2.5761693 2.5761686 2.5761679 2.5761671 2.5761664 2.5761656 2.5761649 2.5761641 2.5761634 2.5761626 2.5761618 2.576161 2.5761602 2.5761594 2.5761585 2.5761577 2.5761568 2.5761559 2.576155 2.576154 2.5761531 2.5761521 2.5761511 2.57615 2.5761489 2.5761478 2.5761467 2.5761455 2.5761443 2.5761431 2.5761418 2.5761405 2.5761392 2.5761378 2.5761364 2.5761349 2.5761334 2.5761318 2.5761302 2.5761285 2.5761267 2.5761249 2.5761229 2.576121 2.5761189 2.5761167 2.5761144 2.576112 2.5761094 2.5761066 2.5761037 2.5761007 2.5760974 2.5760938 2.5760899 2.5760858 2.5760812 2.5760762 2.5760708 2.5760649 2.5760582 2.5760506 2.576042 2.5760321 2.5760208 2.576008 2.5759933 2.5759758 2.5759548 2.5759293 2.5758972 2.5758546 2.5757945 2.575708
GPVarianceControllerPAA 10 10 5 5 2.7511791 2.7414669 2.6702424 2.6347428 2.6044874 2.5621295 2.5030227 2.4391445 2.3863537 2.3493843 2.3248438 2.308283 2.2965817 2.2879134 2.2812794 2.2761372 2.2721757 2.2691729 2.2669151 2.2651831 2.2637503 2.2621447 2.2600773 2.2573534 2.2538783 2.2496571 2.2447862 2.2394506 2.2338766 2.2282843 2.2228778 2.2178238 2.2132362 2.209187 2.2057194 2.2028405 2.2005243 2.1987242 2.1973755 2.1964008 2.1957111 2.1952097 2.1948026 2.1944044 2.1939442 2.1933717 2.1926587 2.1917966 2.1907947 2.1896737 2.1884627 2.1871994 2.1859204 2.1846605 2.1834524 2.1823262 2.181306 2.1804072 2.1796382 2.1790002 2.1784911 2.1781042 2.1778275 2.1776459 2.1775403 2.17749 2.1774734 2.1774698 2.1774596 2.1774259 2.1773557 2.1772401 2.1770746 2.1768597 2.1765994 2.1763023 2.1759811 2.1756477 2.1753125 2.1749865 2.1746814 2.1744055 2.1741655 2.1739655 2.1738055 2.1736828 2.1735931 2.1735303 2.1734874 2.1734563 2.1734294 2.1733996 2.1733613 2.1733106 2.1732448 2.1731634 2.1730674 2.1729597 2.1728432 2.1727219 2.1726002 2.1724828 2.1723734 2.1722752 2.1721908 2.1721214 2.1720674 2.1720279 2.1720013 2.1719852 2.1719769 2.1719734 2.1719717 2.1719688 2.1719621 2.1719498 2.1719303 2.1719027 2.1718668 2.1718235 2.1717739 2.1717191 2.1716609 2.1716016 2.1715429 2.1714869 2.1714352 2.1713889 2.1713486 2.1713149 2.1712876 2.1712663 2.17125 2.1712378 2.1712286 2.1712211 2.1712141 2.1712067 2.1711982 2.1711879 2.1711757 2.1711616 2.1711457 2.1711287 2.171111 2.1710931 2.1710757 2.1710593 2.1710445 2.1710316 2.171021 2.1710126 2.1710063 2.1710018 2.1709988 2.1709967 2.1709952 2.1709936 2.1709916 2.1709887 2.1709846 2.1709791 2.1709722 2.1709639 2.1709542 2.1709434 2.1709319 2.1709199 2.170908 2.1708963 2.1708851 2.1708746 2.1708651 2.1708566 2.1708493 2.1708432 2.1708381 2.170834 2.1708305 2.1708276 2.170825 2.1708226 2.1708201 2.1708176 2.1708148 2.1708117 2.1708083 2.1708047 2.170801 2.1707971 2.1707932 2.1707895 2.1707858 2.1707824 2.1707794 2.1707767 2.1707744 2.1707724 2.1707708 2.1707694 2.1707682 2.1707671 2.170766 2.1707648 2.1707635 2.170762 2.1707602 2.1707582 2.1707559 2.1707534 2.1707507 2.1707479 2.1707449 2.1707419 2.1707389 2.1707361 2.1707333 2.1707307 2.1707282 2.1707259 2.1707238 2.1707218 2.17072 2.1707182 2.1707166 2.1707151 2.1707136 2.1707121 2.1707107 2.1707092 2.1707077 2.1707062 2.1707046 2.1707031 2.1707016 2.1707001 2.1706986 2.1706972 2.1706959 2.1706946 2.1706934 2.1706922 2.1706911 2.1706901 2.170689 2.170688 2.170687 2.170686 2.1706849 2.1706839 2.1706827 2.1706816 2.1706804 2.1706791 2.1706778 2.1706764 2.170675 2.1706736 2.1706722 2.1706708 2.1706694 2.170668 2.1706666 2.1706653 2.1706641 2.1706629 2.1706617 2.1706606 2.1706596 2.1706586 2.1706576 2.1706567 2.1706557 2.1706548 2.170654 2.1706531 2.1706523 2.1706515 2.1706506 2.1706499 2.1706491 2.1706484 2.1706477 2.170647 2.1706463 2.1706457 2.170645 2.1706444 2.1706438 2.1706432 2.1706426 2.1706421 2.1706415 2.1706409 2.1706403 2.1706397 2.1706391 2.1706385 2.1706379 2.1706373 2.1706366 2.170636 2.1706353 2.1706347 2.170634 2.1706334 2.1706327 2.1706321 2.1706315 2.1706309 2.1706303 2.1706297 2.1706291 2.1706285 2.170628 2.1706274 2.1706268 2.1706263 2.1706257 2.1706252 2.1706246 2.1706241 2.1706236 2.170623 2.1706225 2.170622 2.1706215 2.1706209 2.1706204 2.1706199 2.1706195 2.170619 2.1706185 2.170618 2.1706175 2.170617 2.1706165 2.170616 2.1706156 2.1706151 2.1706145 2.170614 2.1706135 2.170613 2.1706125 2.170612 2.1706115 2.1706109 2.1706104 2.1706099 2.1706094 2.1706089 2.1706084 2.1706079 2.1706074 2.1706069 2.1706064 2.1706059 2.1706054 2.170605 2.1706045 2.1706041 2.1706036 2.1706032 2.1706028 2.1706023 2.1706019 2.1706015 2.1706011 2.1706007 2.1706003 2.1705999 2.1705995 2.1705991 2.1705987 2.1705983 2.1705979 2.1705975 2.1705971 2.1705967 2.1705963 2.1705959 2.1705955 2.1705951 2.1705946 2.1705942 2.1705938 2.1705934 2.1705929 2.1705925 2.170592 2.1705915 2.1705911 2.1705906 2.1705901 2.1705896 2.170589 2.1705885 2.170588 2.1705874 2.1705869
GPVarianceControllerPAA 10 20 5 5 2.5029208 2.4960328 2.4163381 2.3789888 2.3348735 2.259854 2.1691943 2.0962923 2.0500177 2.0224434 2.0056552 1.9948251 1.9873435 1.9818152 1.9776179 1.9743593 1.9717736 1.9697036 1.9680177 1.9666327 1.9655212 1.9646196 1.9637203 1.9626789 1.9614036 1.9598996 1.9582004 1.9563175 1.9543636 1.9524731 1.9506914 1.9490499 1.9475718 1.9463012 1.9452439 1.9444017 1.9437417 1.9432279 1.9428327 1.9425065 1.9422067 1.9418955 1.941535 1.9410952 1.9405576 1.9399138 1.9391659 1.9383252 1.9374083 1.9364368 1.9354409 1.9344665 1.93354 1.9326675 1.9318664 1.9311611 1.930556 1.9300426 1.9296145 1.9292686 1.9290027 1.9288084 1.9286736 1.9285877 1.9285395 1.9285167 1.9285075 1.9285009 1.928487 1.9284576 1.9284064 1.9283275 1.9282157 1.9280748 1.9279147 1.9277339 1.927535 1.9273275 1.9271209 1.9269243 1.9267426 1.9265802 1.9264383 1.9263165 1.9262112 1.926124 1.9260554 1.9259984 1.9259494 1.9259047 1.9258611 1.9258168 1.9257694 1.9257181 1.9256623 1.925602 1.9255383 1.9254724 1.9254065 1.9253422 1.9252807 1.9252238 1.925173 1.9251297 1.9250938 1.925065 1.9250428 1.9250267 1.9250155 1.9250073 1.9249998 1.9249886 1.9249669 1.9249166 1.924729 1.9268895 1.9268824 1.9268727 1.9268599 1.9268445 1.9268282 1.9268112 1.9267938 1.9267769 1.9267609 1.9267464 1.926734 1.9267227 1.9267128 1.926705 1.9266987 1.9266934 1.9266886 1.9266836 1.926678 1.9266713 1.9266631 1.926653 1.9266408 1.9266261 1.9266087 1.9265888 1.9265656 1.9265386 1.9265059 1.9264624 1.9263968 1.9262802 1.9259758 1.9264354 1.9264243 1.9264151 1.9264075 1.9264017 1.9263973 1.9263941 1.9263918 1.9263901 1.9263888 1.9263877 1.9263863 1.9263846 1.9263823 1.9263796 1.9263765 1.9263727 1.9263679 1.9263622 1.9263557 1.9263486 1.9263413 1.9263338 1.9263259 1.926318 1.9263097 1.9263004 1.9262904 1.9262791 1.9262634 1.926241 1.9262101 1.9261641 1.9260886 1.9259324 1.9256367 1.9248167 1.9263057 1.9263006 1.9262953 1.9262902 1.9262853 1.9262805 1.926276 1.926272 1.9262683 1.9262649 1.926262 1.9262596 1.9262575 1.9262557 1.9262542 1.9262529 1.9262518 1.9262508 1.9262498 1.9262489 1.9262478 1.9262465 1.926245 1.9262434 1.9262418 1.9262401 1.9262384 1.9262367 1.926235 1.9262333 1.9262316 1.92623 1.9262285 1.926227 1.9262255 1.9262239 1.9262224 1.9262209 1.9262193 1.9262178 1.9262162 1.9262147 1.9262131 1.9262114 1.9262098 1.9262082 1.9262066 1.926205 1.9262035 1.926202 1.9262006 1.9261992 1.9261979 1.9261967 1.9261956 1.9261945 1.9261932 1.9262008 1.9262 1.9261993 1.9261987 1.9261982 1.9261976 1.9261972 1.9261967 1.9261963 1.9261959 1.9261954 1.926195 1.9261946 1.9261942 1.9261938 1.9261934 1.926193 1.9261926 1.9261921 1.9261917 1.9261913 1.9261908 1.9261903 1.9261898 1.9261893 1.9261887 1.9261882 1.9261876 1.9261869 1.9261862 1.9261856 1.9261848 1.9261841 1.9261833 1.9261825 1.9261817 1.9261809 1.92618 1.9261791 1.9261782 1.9261772 1.926176 1.9261746 1.9261715 1.9261743 1.9261736 1.926173 1.9261724 1.9261718 1.9261712 1.9261707 1.9261701 1.9261696 1.9261691 1.9261686 1.9261681 1.9261676 1.9261671 1.9261666 1.9261661 1.9261656 1.9261651 1.9261645 1.926164 1.9261635 1.9261629 1.9261623 1.9261617 1.9261611 1.9261605 1.9261598 1.9261592 1.9261585 1.9261578 1.9261572 1.9261565 1.9261557 1.926155 1.9261543 1.9261536 1.9261529 1.9261522 1.9261514 1.9261507 1.9261501 1.9261488 1.9261481 1.9261474 1.9261467 1.926146 1.9261453 1.9261446 1.9261439 1.9261433 1.9261426 1.926142 1.9261413 1.9261407 1.92614 1.9261394 1.9261388 1.9261381 1.9261375 1.9261369 1.9261362 1.9261356 1.9261349 1.9261342 1.9261336 1.9261329 1.9261322 1.9261315 1.9261308 1.9261301 1.9261293 1.9261285 1.9261275 1.9261271 1.9261264 1.9261256 1.9261248 1.9261241 1.9261233 1.9261225 1.9261218 1.926121 1.9261203 1.9261195 1.9261187 1.926118 1.9261172 1.9261165 1.9261157 1.926115 1.9261142 1.9261135 1.9261128 1.926112 1.9261113 1.9261106 1.9261098 1.9261091 1.9261084 1.9261077 1.9261069 1.9261062 1.9261055 1.9261048 1.9261042 1.9261035 1.9261028 1.9261022 1.9261015 1.9261008 1.9261002 1.9260995 1.9260988 1.9260981
GPInformationControllerFixedEndTimeREC 10 5 5 5 2.8852963 2.8773637 2.8567066 2.8134478 2.7764097 2.7635276 2.7597763 2.7592858 2.7584686 2.7559543 2.7537036 2.7555089 2.7506081 2.6681361 2.5751212 2.5400409 2.5352117 2.5347962 2.5331184 2.5322322 2.5314491 2.5272777 2.5189656 2.5090326 2.5017144 2.4991061 2.4977449 2.4938536 2.4918711 2.4918802 2.491306 2.4888314 2.4847762 2.4801948 2.4761109 2.473108 2.4712371 2.4702191 2.4697088 2.4694578 2.4693451 2.4693926 2.4695203 2.4697053 2.4699306 2.470164 2.4703628 2.4704854 2.4705025 2.4704044 2.4702033 2.4699281 2.4696157 2.4692967 2.468981 2.4686431 2.4682141 2.4675821 2.4666043 2.4651296 2.4630295 2.4602164 2.4566691 2.4524424 2.4476618 2.4425032 2.4371662 2.4318508 2.4267386 2.4219813 2.4176945 2.413953 2.4107912 2.408205 2.4061592 2.4045951 2.4034402 2.402617 2.4020504 2.4016732 2.4014287 2.4012727 2.4011726 2.4011066 2.4010613 2.4010292 2.4010074 2.4009946 2.4009901 2.4009929 2.4010008 2.4010104 2.4010175 2.4010171 2.4010042 2.4009737 2.4009205 2.4008397 2.4007264 2.4005751 2.4003804 2.4001369 2.3998396 2.3994848 2.3990704 2.3985967 2.3980666 2.3974856 2.3968616 2.3962043 2.3955246 2.3948343 2.3941452 2.393469 2.3928169 2.392199 2.3916237 2.3910977 2.3906258 2.3902099 2.3898502 2.3895444 2.3892888 2.3890782 2.388907 2.3887691 2.3886587 2.3885705 2.3884997 2.3884424 2.3883952 2.3883555 2.3883212 2.3882905 2.3882617 2.3882336 2.3882047 2.3881738 2.3881395 2.3881003 2.388055 2.3880021 2.3879404 2.3878684 2.3877852 2.3876899 2.3875816 2.3874601 2.3873254 2.3871777 2.3870179 2.3868471 2.3866668 2.3864788 2.3862853 2.3860885 2.3858908 2.3856946 2.3855021 2.3853156 2.385137 2.3849679 2.3848095 2.3846628 2.3845283 2.3844062 2.3842962 2.384198 2.3841109 2.3840338 2.3839658 2.3839059 2.383853 2.383806 2.3837639 2.3837257 2.3836908 2.3836581 2.3836271 2.3835971 2.3835675 2.3835377 2.3835072 2.3834756 2.3834423 2.3834069 2.383369 2.3833284 2.3832846 2.3832375 2.383187 2.3831328 2.3830752 2.383014 2.3829497 2.3828824 2.3828125 2.3827404 2.3826667 2.382592 2.3825167 2.3824416 2.3823671 2.3822938 2.3822224 2.3821532 2.3820866 2.3820229 2.3819624 2.3819053 2.3818516 2.3818013 2.3817544 2.3817106 2.3816699 2.381632 2.3815967 2.3815637 2.3815328 2.3815035 2.3814758 2.3814493 2.3814237 2.3813988 2.3813744 2.3813503 2.3813262 2.3813019 2.3812773 2.3812522 2.3812265 2.3812 2.3811727 2.3811445 2.3811152 2.381085 2.3810538 2.3810216 2.3809885 2.3809545 2.3809197 2.3808844 2.3808485 2.3808124 2.380776 2.3807396 2.3807034 2.3806675 2.3806322 2.3805974 2.3805634 2.3805302 2.380498 2.3804669 2.3804368 2.3804078 2.38038 2.3803532 2.3803275 2.3803029 2.3802792 2.3802564 2.3802345 2.3802133 2.3801928 2.3801728 2.3801533 2.3801343 2.3801155 2.380097 2.3800786 2.3800603 2.3800421 2.3800237 2.3800053 2.3799867 2.3799679 2.3799489 2.3799296 2.3799101 2.3798903 2.3798703 2.37985 2.3798294 2.3798087 2.3797878 2.3797668 2.3797456 2.3797245 2.3797034 2.3796823 2.3796614 2.3796406 2.3796201 2.3795998 2.3795798 2.3795601 2.3795408 2.3795219 2.3795035 2.3794854 2.3794677 2.3794504 2.3794336 2.3794171 2.3794011 2.3793853 2.3793699 2.3793549 2.37934 2.3793255 2.3793111 2.379297 2.3792829 2.3792691 2.3792553 2.3792415 2.3792279 2.3792142 2.3792006 2.3791869 2.3791733 2.3791595 2.3791458 2.379132 2.3791181 2.3791042 2.3790903 2.3790763 2.3790623 2.3790483 2.3790343 2.3790203 2.3790064 2.3789925 2.3789786 2.3789649 2.3789512 2.3789377 2.3789242 2.378911 2.3788978 2.3788849 2.3788721 2.3788595 2.378847 2.3788347 2.3788226 2.3788107 2.378799 2.3787874 2.378776 2.3787647 2.3787535 2.3787425 2.3787316 2.3787208 2.3787102 2.3786996 2.378689 2.3786786 2.3786681 2.3786578 2.3786475 2.3786372 2.3786269 2.3786167 2.3786064 2.3785962 2.378586 2.3785758 2.3785657 2.3785555 2.3785454 2.3785352 2.3785251 2.3785151 2.378505 2.378495 2.3784851 2.3784752 2.3784653 2.3784556 2.3784459 2.3784362 2.3784266 2.3784172 2.3784078 2.3783984 2.3783892 2.3783801 2.378371 2.378362 2.3783531 2.3783443 2.3783356 2.378327 2.3783184 2.3783099 2.3783015 2.3782931
GPInformationControllerFixedEndTimeREC 10 10 5 5 2.7511791 2.7414669 2.721182 2.6672162 2.6221838 2.6026436 2.5926195 2.58896 2.5885452 2.5882 2.5895211 2.5814147 2.4237851 2.2382367 2.1503138 2.1290259 2.1263105 2.1251143 2.1201612 2.1167695 2.1163888 2.1157117 2.1119475 2.1061578 2.1021029 2.1001218 2.099227 2.0988158 2.098534 2.0980238 2.0970355 2.0956143 2.0941114 2.0928812 2.0920159 2.0914198 2.090952 2.0904475 2.0898153 2.0890452 2.0882162 2.0874646 2.0869151 2.0866167 2.08653 2.0865651 2.0866331 2.0866389 2.0865376 2.0863098 2.0859369 2.0853915 2.0846438 2.0836829 2.0825372 2.0812799 2.080013 2.0788379 2.0778298 2.0770258 2.0764268 2.0760071 2.075724 2.0755258 2.0753581 2.0751707 2.0749454 2.0746766 2.074369 2.074034 2.073685 2.0733322 2.0729808 2.07263 2.0722758 2.0719137 2.0715418 2.0711626 2.070783 2.0704132 2.0700641 2.069745 2.069462 2.0692171 2.0690087 2.0688329 2.0686842 2.0685578 2.0684492 2.0683551 2.0682732 2.0682014 2.0681373 2.0680784 2.0680217 2.067964 2.0679023 2.067834 2.0677576 2.0676723 2.0675785 2.0674773 2.0673702 2.0672585 2.0671435 2.0670256 2.0669048 2.0667806 2.0666521 2.0665181 2.066378 2.0662312 2.0660777 2.0659179 2.0657525 2.0655826 2.0654091 2.0652333 2.0650563 2.0648792 2.0647034 2.0645303 2.0643612 2.0641977 2.0640412 2.063893 2.0637542 2.0636256 2.0635073 2.0633996 2.063302 2.0632139 2.0631347 2.0630634 2.0629992 2.0629409 2.0628877 2.0628386 2.0627927 2.0627491 2.0627071 2.0626659 2.0626249 2.0625835 2.0625415 2.0624983 2.0624538 2.0624078 2.0623601 2.0623105 2.0622591 2.0622056 2.0621501 2.0620924 2.0620326 2.0619707 2.0619067 2.0618408 2.0617732 2.0617042 2.061634 2.0615631 2.0614917 2.0614203 2.0613493 2.0612792 2.0612104 2.0611432 2.061078 2.0610152 2.0609549 2.0608975 2.0608431 2.0607916 2.0607432 2.0606978 2.0606552 2.0606153 2.0605779 2.0605428 2.0605097 2.0604784 2.0604485 2.06042 2.0603924 2.0603657 2.0603395 2.0603136 2.060288 2.0602623 2.0602365 2.0602105 2.0601841 2.0601573 2.0601299 2.0601019 2.0600733 2.0600441 2.0600142 2.0599836 2.0599525 2.0599207 2.0598884 2.0598557 2.0598227 2.0597894 2.059756 2.0597226 2.0596893 2.0596563 2.0596237 2.0595915 2.05956 2.0595292 2.0594992 2.05947 2.0594418 2.0594146 2.0593883 2.059363 2.0593387 2.0593153 2.0592928 2.0592712 2.0592503 2.0592302 2.0592107 2.0591918 2.0591734 2.0591554 2.0591377 2.0591204 2.0591032 2.0590862 2.0590692 2.0590523 2.0590354 2.0590184 2.0590013 2.0589841 2.0589667 2.0589492 2.0589315 2.0589137 2.0588957 2.0588775 2.0588593 2.0588409 2.0588224 2.0588039 2.0587853 2.0587668 2.0587484 2.05873 2.0587118 2.0586938 2.058676 2.0586584 2.0586411 2.0586242 2.0586075 2.0585912 2.0585753 2.0585597 2.0585445 2.0585297 2.0585152 2.058501 2.0584872 2.0584736 2.0584604 2.0584474 2.0584346 2.0584221 2.0584097 2.0583975 2.0583855 2.0583735 2.0583617 2.0583499 2.0583381 2.0583264 2.0583148 2.0583031 2.0582914 2.0582797 2.058268 2.0582563 2.0582445 2.0582327 2.058221 2.0582092 2.0581974 2.0581856 2.0581739 2.0581621 2.0581504 2.0581388 2.0581273 2.0581158 2.0581044 2.0580932 2.058082 2.058071 2.0580601 2.0580494 2.0580388 2.0580283 2.0580181 2.0580079 2.0579979 2.0579881 2.0579784 2.0579689 2.0579594 2.0579502 2.057941 2.0579319 2.057923 2.0579141 2.0579053 2.0578966 2.057888 2.0578794 2.0578708 2.0578624 2.0578539 2.0578455 2.0578371 2.0578287 2.0578204 2.0578121 2.0578037 2.0577954 2.0577872 2.0577789 2.0577707 2.0577625 2.0577543 2.0577462 2.057738 2.05773 2.0577219 2.057714 2.057706 2.0576981 2.0576903 2.0576826 2.0576749 2.0576673 2.0576597 2.0576523 2.0576449 2.0576375 2.0576303 2.0576231 2.057616 2.057609 2.057602 2.0575951 2.0575883 2.0575815 2.0575748 2.0575682 2.0575615 2.057555 2.0575485 2.057542 2.0575356 2.0575292 2.0575228 2.0575165 2.0575102 2.0575039 2.0574976 2.0574914 2.0574852 2.057479 2.0574729 2.0574668 2.0574607 2.0574546 2.0574485 2.0574425 2.0574365 2.0574305 2.0574246 2.0574186 2.0574128 2.0574069 2.0574011 2.0573953 2.0573896 2.0573839 2.0573783 2.0573726 2.0573671 2.0573615 2.057356 2.0573506 2.0573452
GPInformationControllerFixedEndTimeREC 10 20 5 5 2.5029208 2.4960326 2.4362581 2.3806133 2.3577361 2.3430382 2.3332768 2.3268542 2.3141145 2.2337865 2.0599861 1.9657827 1.9292695 1.9178702 1.912315 1.9084936 1.9065383 1.9059581 1.9059302 1.9060757 1.9061842 1.9057352 1.903059 1.899098 1.8958034 1.893635 1.892249 1.8916164 1.8913772 1.8912297 1.891004 1.8906442 1.8902033 1.8897098 1.8886619 1.8869434 1.8856468 1.8849061 1.8844679 1.8841623 1.8839207 1.8837081 1.8835062 1.883307 1.8831092 1.8829153 1.8827296 1.8825559 1.8823969 1.882262 1.8821547 1.8820819 1.8820497 1.8820561 1.882085 1.8821105 1.8821068 1.8820482 1.8819017 1.8816281 1.8812013 1.8806404 1.8800354 1.8795291 1.8792415 1.8791762 1.8791841 1.8790255 1.8784966 1.877571 1.8763738 1.8750928 1.8738965 1.8728938 1.8721292 1.8715962 1.8712569 1.8710621 1.8709621 1.8709127 1.8708799 1.8708414 1.8707867 1.870715 1.870632 1.8705459 1.8704641 1.870392 1.8703314 1.870282 1.8702412 1.8702062 1.8701749 1.8701464 1.8701218 1.8701028 1.8700907 1.8700849 1.8700818 1.8700753 1.8700585 1.8700254 1.8699736 1.8699058 1.8698295 1.8697552 1.8696935 1.8696521 1.8696341 1.8696369 1.8696541 1.8696771 1.8696975 1.869709 1.8697082 1.8696951 1.8696721 1.8696429 1.8696118 1.8695825 1.8695573 1.8695374 1.8695226 1.8695118 1.8695034 1.8694955 1.8694868 1.8694763 1.8694635 1.8694485 1.8694318 1.869414 1.8693958 1.8693779 1.8693609 1.869345 1.8693303 1.8693171 1.869305 1.8692938 1.8692833 1.869273 1.8692627 1.8692519 1.8692405 1.8692285 1.8692161 1.8692038 1.8691921 1.8691818 1.8691735 1.8691677 1.8691648 1.8691648 1.8691674 1.869172 1.8691782 1.8691851 1.8691922 1.869199 1.8692052 1.8692107 1.8692155 1.8692195 1.8692229 1.8692257 1.8692282 1.8692302 1.8692317 1.8692328 1.8692333 1.8692332 1.8692325 1.8692311 1.8692291 1.8692266 1.8692236 1.8692203 1.8692166 1.8692127 1.8692087 1.8692047 1.8692006 1.8691965 1.8691925 1.8691885 1.8691847 1.8691809 1.8691773 1.8691738 1.8691706 1.8691677 1.8691652 1.8691631 1.8691616 1.8691606 1.8691601 1.8691603 1.8691609 1.8691621 1.8691636 1.8691655 1.8691675 1.8691697 1.869172 1.8691742 1.8691764 1.8691785 1.8691804 1.8691822 1.8691838 1.8691852 1.8691864 1.8691874 1.8691882 1.8691888 1.8691892 1.8691893 1.8691893 1.8691891 1.8691887 1.8691881 1.8691874 1.8691865 1.8691856 1.8691845 1.8691834 1.8691823 1.8691811 1.86918 1.8691788 1.8691777 1.8691767 1.8691757 1.8691748 1.869174 1.8691734 1.8691729 1.8691725 1.8691723 1.8691722 1.8691722 1.8691724 1.8691728 1.8691732 1.8691738 1.8691744 1.8691751 1.8691759 1.8691767 1.8691774 1.8691782 1.8691789 1.8691797 1.8691803 1.869181 1.8691815 1.869182 1.8691824 1.8691828 1.8691831 1.8691833 1.8691835 1.8691835 1.8691835 1.8691835 1.8691834 1.8691832 1.869183 1.8691828 1.8691825 1.8691823 1.869182 1.8691816 1.8691813 1.869181 1.8691807 1.8691805 1.8691802 1.86918 1.8691798 1.8691797 1.8691796 1.8691795 1.8691795 1.8691796 1.8691797 1.8691798 1.8691799 1.8691801 1.8691804 1.8691806 1.8691809 1.8691812 1.8691815 1.8691817 1.869182 1.8691823 1.8691826 1.8691829 1.8691831 1.8691833 1.8691835 1.8691837 1.8691839 1.869184 1.8691841 1.8691842 1.8691843 1.8691843 1.8691844 1.8691844 1.8691843 1.8691843 1.8691843 1.8691842 1.8691842 1.8691841 1.869184 1.8691839 1.8691839 1.8691838 1.8691838 1.8691837 1.8691837 1.8691837 1.8691836 1.8691836 1.8691837 1.8691837 1.8691837 1.8691838 1.8691839 1.869184 1.8691841 1.8691842 1.8691843 1.8691844 1.8691845 1.8691846 1.8691848 1.8691849 1.869185 1.8691851 1.8691852 1.8691853 1.8691855 1.8691855 1.8691856 1.8691857 1.8691858 1.8691859 1.8691859 1.869186 1.869186 1.869186 1.869186 1.8691861 1.8691861 1.8691861 1.8691861 1.8691861 1.8691861 1.8691861 1.8691861 1.8691861 1.8691861 1.8691861 1.8691861 1.8691861 1.8691861 1.8691861 1.8691862 1.8691862 1.8691862 1.8691863 1.8691863 1.8691863 1.8691864 1.8691864 1.8691865 1.8691866 1.8691866 1.8691867 1.8691867 1.8691868 1.8691869 1.8691869 1.869187 1.8691871 1.8691871 1.8691872 1.8691872 1.8691873 1.8691873 1.8691874 1.8691874 1.8691874 1.8691875 1.8691875 1.8691875
GPInformationControllerFixedEndTimePAA 10 5 5 5 2.8852963 2.8773637 2.8567066 2.82486 2.8146927 2.7936209 2.7692609 2.7573277 2.7515384 2.7499401 2.7497281 2.7479068 2.7451528 2.745419 2.7488493 2.7163279 2.6139575 2.5437817 2.5312001 2.5315868 2.5253508 2.5201912 2.5200068 2.519646 2.5172875 2.5128674 2.5074672 2.5025303 2.4991456 2.4976621 2.4976482 2.4981109 2.497895 2.4961607 2.4927699 2.4883641 2.4840296 2.480725 2.4788472 2.4781697 2.4780814 2.477899 2.4770885 2.4753543 2.4726361 2.4690656 2.4649067 2.460478 2.4560588 2.451804 2.4477081 2.4436317 2.4393772 2.4347804 2.4297929 2.4245285 2.4192523 2.4143075 2.4100053 2.4065304 2.4039037 2.4020092 2.4006586 2.399657 2.3988466 2.3981225 2.3974297 2.3967486 2.3960803 2.3954334 2.394814 2.394219 2.393633 2.393028 2.3923687 2.3916204 2.3907599 2.3897843 2.3887161 2.3876015 2.3865013 2.3854789 2.3845869 2.383858 2.3833009 2.3829026 2.382634 2.3824572 2.382333 2.3822261 2.3821078 2.381957 2.3817592 2.3815053 2.38119 2.3808112 2.3803696 2.3798701 2.3793218 2.3787386 2.378139 2.3775443 2.376976 2.3764538 2.3759929 2.375602 2.3752837 2.3750344 2.3748459 2.3747074 2.3746067 2.3745321 2.3744728 2.3744195 2.3743644 2.374301 2.3742241 2.3741295 2.3740145 2.3738776 2.3737192 2.3735419 2.3733498 2.3731489 2.3729463 2.3727497 2.3725663 2.3724019 2.372261 2.3721457 2.3720561 2.3719902 2.3719446 2.3719145 2.3718949 2.3718803 2.3718659 2.3718473 2.3718211 2.3717847 2.3717369 2.3716775 2.3716072 2.3715277 2.3714416 2.3713517 2.3712612 2.3711733 2.3710909 2.3710161 2.3709507 2.3708956 2.3708509 2.3708161 2.3707903 2.3707719 2.3707592 2.3707502 2.3707433 2.3707366 2.3707286 2.3707181 2.3707042 2.3706864 2.3706646 2.370639 2.3706102 2.3705792 2.3705469 2.3705145 2.3704833 2.3704542 2.3704282 2.3704058 2.3703874 2.3703731 2.3703626 2.3703554 2.3703509 2.3703482 2.3703466 2.3703451 2.3703431 2.3703399 2.3703351 2.3703284 2.3703198 2.3703094 2.3702973 2.3702841 2.3702702 2.370256 2.3702422 2.3702291 2.3702172 2.3702067 2.3701978 2.3701906 2.3701851 2.3701811 2.3701784 2.3701767 2.3701757 2.370175 2.3701744 2.3701737 2.3701725 2.3701708 2.3701684 2.3701653 2.3701616 2.3701574 2.3701529 2.3701482 2.3701434 2.3701389 2.3701348 2.3701311 2.370128 2.3701256 2.3701238 2.3701226 2.3701219 2.3701217 2.3701217 2.3701219 2.3701221 2.3701222 2.3701221 2.3701217 2.370121 2.37012 2.3701186 2.370117 2.3701152 2.3701132 2.3701112 2.3701092 2.3701073 2.3701056 2.3701041 2.370103 2.3701021 2.3701014 2.370101 2.3701009 2.3701009 2.370101 2.3701012 2.3701014 2.3701016 2.3701018 2.3701018 2.3701017 2.3701015 2.3701013 2.3701009 2.3701005 2.3701001 2.3700996 2.3700992 2.3700989 2.3700986 2.3700985 2.3700984 2.3700984 2.3700986 2.3700988 2.370099 2.3700993 2.3700996 2.3701 2.3701002 2.3701005 2.3701007 2.3701008 2.3701009 2.3701009 2.3701008 2.3701008 2.3701006 2.3701005 2.3701004 2.3701003 2.3701002 2.3701002 2.3701002 2.3701003 2.3701004 2.3701005 2.3701007 2.3701009 2.3701011 2.3701014 2.3701016 2.3701019 2.3701021 2.3701023 2.3701025 2.3701027 2.3701029 2.3701031 2.3701032 2.3701033 2.3701035 2.3701036 2.3701038 2.370104 2.3701042 2.3701044 2.3701046 2.3701048 2.370105 2.3701053 2.3701055 2.3701058 2.370106 2.3701062 2.3701064 2.3701067 2.3701069 2.370107 2.3701072 2.3701074 2.3701075 2.3701076 2.3701078 2.3701079 2.3701081 2.3701082 2.3701084 2.3701085 2.3701087 2.3701088 2.370109 2.3701092 2.3701094 2.3701096 2.3701098 2.37011 2.3701102 2.3701104 2.3701105 2.3701107 2.3701109 2.3701111 2.3701113 2.3701114 2.3701116 2.3701118 2.370112 2.3701121 2.3701123 2.3701125 2.3701127 2.3701129 2.370113 2.3701132 2.3701134 2.3701136 2.3701137 2.3701139 2.3701141 2.3701143 2.3701144 2.3701146 2.3701147 2.3701149 2.370115 2.3701152 2.3701153 2.3701155 2.3701156 2.3701158 2.3701159 2.370116 2.3701162 2.3701163 2.3701165 2.3701166 2.3701168 2.3701169 2.3701171 2.3701172 2.3701174 2.3701175 2.3701176 2.3701178 2.3701179 2.3701181 2.3701182 2.3701184 2.3701185 2.3701186 2.3701188 2.3701189 2.3701191 2.3701192 2.3701193 2.3701195 2.3701196
GPInformationControllerFixedEndTimePAA 10 10 5 5 2.7511791 2.7414669 2.721182 2.6672162 2.6221838 2.6026436 2.5926195 2.58896 2.5885452 2.5874651 2.5841732 2.5822685 2.5785381 2.4273797 2.2360694 2.1528247 2.1413744 2.1406967 2.1363517 2.1334594 2.1328259 2.1323209 2.1298192 2.1215289 2.11356 2.1094333 2.1081488 2.10803 2.1081222 2.1080167 2.1075658 2.1067206 2.1054665 2.1037993 2.101717 2.0992184 2.0963072 2.0930014 2.0893434 2.0854062 2.0812895 2.0771046 2.0729573 2.0689264 2.0650722 2.0614396 2.0580619 2.0549633 2.0521602 2.0496608 2.0474649 2.0455635 2.043939 2.0425672 2.0414194 2.0404653 2.0396747 2.0390202 2.0384772 2.0380247 2.0376447 2.0373218 2.0370428 2.0367956 2.03657 2.0363567 2.0361488 2.035941 2.035731 2.0355189 2.0353073 2.0351009 2.0349055 2.0347271 2.0345709 2.0344404 2.0343369 2.0342589 2.0342029 2.0341632 2.0341327 2.0341042 2.0340705 2.0340253 2.0339639 2.0338832 2.0337818 2.0336602 2.0335203 2.033365 2.0331981 2.0330241 2.0328474 2.0326722 2.0325026 2.0323417 2.0321921 2.0320558 2.0319336 2.0318258 2.0317323 2.031652 2.0315839 2.0315263 2.0314776 2.0314361 2.0314001 2.0313678 2.031338 2.0313093 2.0312809 2.031252 2.0312226 2.0311926 2.0311623 2.0311325 2.0311038 2.031077 2.0310529 2.0310321 2.0310149 2.0310015 2.0309915 2.0309845 2.0309797 2.0309763 2.0309732 2.0309695 2.0309642 2.0309566 2.0309461 2.0309323 2.0309152 2.0308949 2.0308717 2.0308461 2.0308187 2.0307902 2.0307613 2.0307327 2.030705 2.0306788 2.0306544 2.0306321 2.0306122 2.0305946 2.0305794 2.0305663 2.0305553 2.0305459 2.030538 2.0305312 2.0305253 2.0305201 2.0305152 2.0305106 2.0305061 2.0305018 2.0304976 2.0304935 2.0304898 2.0304863 2.0304833 2.0304808 2.0304788 2.0304773 2.0304764 2.030476 2.0304758 2.0304759 2.030476 2.0304761 2.0304758 2.0304751 2.0304738 2.0304719 2.0304693 2.030466 2.030462 2.0304573 2.0304522 2.0304466 2.0304407 2.0304347 2.0304286 2.0304227 2.0304169 2.0304115 2.0304065 2.0304019 2.0303978 2.0303941 2.0303909 2.0303882 2.0303858 2.0303838 2.0303821 2.0303807 2.0303795 2.0303785 2.0303776 2.0303768 2.0303762 2.0303756 2.0303752 2.0303749 2.0303746 2.0303745 2.0303744 2.0303745 2.0303746 2.0303748 2.030375 2.0303752 2.0303754 2.0303756 2.0303756 2.0303756 2.0303754 2.030375 2.0303745 2.0303738 2.0303729 2.0303718 2.0303706 2.0303693 2.0303678 2.0303663 2.0303647 2.0303631 2.0303615 2.0303599 2.0303584 2.030357 2.0303557 2.0303544 2.0303533 2.0303523 2.0303514 2.0303507 2.03035 2.0303494 2.0303489 2.0303485 2.0303482 2.0303479 2.0303477 2.0303475 2.0303474 2.0303473 2.0303472 2.0303472 2.0303472 2.0303472 2.0303473 2.0303473 2.0303474 2.0303474 2.0303475 2.0303475 2.0303474 2.0303474 2.0303473 2.0303471 2.0303469 2.0303467 2.0303464 2.030346 2.0303456 2.0303452 2.0303447 2.0303442 2.0303437 2.0303431 2.0303425 2.030342 2.0303414 2.0303409 2.0303404 2.0303399 2.0303394 2.030339 2.0303386 2.0303382 2.0303378 2.0303375 2.0303373 2.030337 2.0303368 2.0303366 2.0303364 2.0303363 2.0303362 2.0303361 2.030336 2.0303359 2.0303358 2.0303358 2.0303357 2.0303357 2.0303356 2.0303356 2.0303355 2.0303355 2.0303354 2.0303353 2.0303352 2.0303351 2.030335 2.0303348 2.0303347 2.0303345 2.0303343 2.0303341 2.0303338 2.0303336 2.0303334 2.0303331 2.0303329 2.0303326 2.0303323 2.0303321 2.0303318 2.0303316 2.0303313 2.0303311 2.0303309 2.0303307 2.0303305 2.0303303 2.0303301 2.03033 2.0303298 2.0303297 2.0303295 2.0303294 2.0303293 2.0303292 2.0303291 2.030329 2.0303289 2.0303288 2.0303287 2.0303286 2.0303286 2.0303285 2.0303284 2.0303283 2.0303282 2.0303281 2.030328 2.0303279 2.0303278 2.0303277 2.0303276 2.0303275 2.0303274 2.0303272 2.0303271 2.030327 2.0303268 2.0303267 2.0303265 2.0303264 2.0303262 2.0303261 2.0303259 2.0303258 2.0303256 2.0303255 2.0303253 2.0303252 2.0303251 2.030325 2.0303248 2.0303247 2.0303246 2.0303245 2.0303244 2.0303243 2.0303242 2.0303241 2.030324 2.0303239 2.0303238 2.0303237 2.0303236 2.0303236 2.0303235 2.0303234 2.0303233 2.0303232 2.0303232 2.0303231 2.030323 2.0303229 2.0303228 2.0303227 2.0303226 2.0303226 2.0303225
GPInformationControllerFixedEndTimePAA 10 20 5 5 2.5029208 2.4960326 2.4362581 2.3806133 2.3577361 2.3430382 2.3332768 2.3288291 2.3273741 2.3256567 2.3220854 2.3204713 2.2313951 2.0404776 1.9500633 1.9292405 1.9269601 1.9260966 1.9248654 1.9238325 1.9232238 1.922881 1.9226712 1.9173188 1.907506 1.9006902 1.8976669 1.8963803 1.8956109 1.8949828 1.8944811 1.8941383 1.893906 1.8936379 1.8931237 1.8921511 1.8905878 1.8884462 1.8858827 1.8831236 1.8803774 1.8777876 1.875416 1.8733023 1.8714539 1.8698215 1.8683041 1.8667821 1.8651668 1.8634412 1.8616655 1.8599467 1.8583946 1.8570881 1.8560628 1.8553136 1.8548046 1.8544807 1.8542788 1.8541394 1.8540157 1.8538812 1.85373 1.8535707 1.853417 1.8532811 1.8531707 1.853089 1.8530342 1.8529987 1.852969 1.8529248 1.8528416 1.852695 1.8524675 1.852155 1.8517702 1.8513406 1.8509022 1.8504898 1.85013 1.8498363 1.8493561 1.848814 1.8484137 1.8482705 1.8483017 1.8483524 1.8483598 1.8482266 1.8479367 1.8475816 1.8473609 1.8473481 1.8473469 1.8472892 1.8471957 1.8469199 1.846381 1.8456616 1.8448806 1.844115 1.8434031 1.8427694 1.8422395 1.8418223 1.8415075 1.8412159 1.8408303 1.840416 1.8398351 1.8383474 1.836441 1.8350739 1.8342729 1.8338454 1.8336611 1.83359 1.8335359 1.8334706 1.8333977 1.8333207 1.8332427 1.8331596 1.8330681 1.8329715 1.8328785 1.8327977 1.8327326 1.8326809 1.8326368 1.8325935 1.8325459 1.8324911 1.8324282 1.8323565 1.8322749 1.8321812 1.8320708 1.8319365 1.8317702 1.8315668 1.8313295 1.8310702 1.830807 1.8305584 1.8303378 1.8301488 1.8299848 1.8298314 1.8296725 1.8294971 1.8293039 1.8291015 1.8289039 1.8287229 1.8285648 1.8284296 1.8283138 1.8282132 1.8281248 1.8280468 1.8279777 1.8279152 1.8278572 1.8278035 1.8277552 1.8277134 1.8276774 1.8276435 1.8276066 1.827563 1.8275127 1.82746 1.8274119 1.8273759 1.8273569 1.8273562 1.8273713 1.8273968 1.8274263 1.8274532 1.8274714 1.8274759 1.8274627 1.8274293 1.8273748 1.8273001 1.8272085 1.827105 1.8269958 1.8268874 1.8267855 1.8266946 1.8266176 1.826556 1.8265101 1.8264787 1.8264602 1.8264518 1.8264506 1.8264537 1.8264587 1.8264639 1.8264682 1.8264713 1.8264729 1.8264729 1.8264713 1.8264678 1.8264625 1.8264552 1.8264462 1.826436 1.8264253 1.8264147 1.8264053 1.8263977 1.8263927 1.8263906 1.8263914 1.826395 1.8264008 1.8264081 1.8264161 1.8264239 1.8264308 1.8264359 1.8264387 1.8264385 1.8264353 1.8264287 1.8264191 1.8264069 1.8263925 1.8263768 1.8263606 1.8263446 1.8263295 1.8263158 1.826304 1.8262942 1.8262865 1.8262807 1.8262765 1.8262738 1.8262721 1.8262713 1.8262709 1.8262707 1.8262707 1.8262705 1.8262702 1.8262696 1.8262687 1.8262676 1.8262662 1.8262647 1.8262631 1.8262615 1.8262601 1.826259 1.8262582 1.8262578 1.8262579 1.8262583 1.8262592 1.8262603 1.8262616 1.826263 1.8262643 1.8262655 1.8262663 1.8262666 1.8262666 1.8262659 1.8262648 1.8262631 1.826261 1.8262585 1.8262557 1.8262528 1.8262499 1.826247 1.8262442 1.8262417 1.8262395 1.8262376 1.826236 1.8262347 1.8262337 1.8262329 1.8262323 1.8262319 1.8262315 1.8262313 1.8262311 1.8262309 1.8262307 1.8262304 1.8262302 1.82623 1.8262297 1.8262295 1.8262293 1.8262291 1.826229 1.826229 1.826229 1.8262291 1.8262293 1.8262295 1.8262297 1.8262299 1.8262302 1.8262304 1.8262305 1.8262305 1.8262305 1.8262304 1.8262301 1.8262298 1.8262293 1.8262288 1.8262282 1.8262275 1.8262268 1.8262261 1.8262253 1.8262246 1.826224 1.8262234 1.8262228 1.8262223 1.8262218 1.8262215 1.8262211 1.8262208 1.8262206 1.8262204 1.8262202 1.8262201 1.82622 1.8262198 1.8262197 1.8262196 1.8262196 1.8262195 1.8262194 1.8262194 1.8262193 1.8262193 1.8262193 1.8262193 1.8262193 1.8262193 1.8262193 1.8262194 1.8262194 1.8262194 1.8262193 1.8262193 1.8262193 1.8262192 1.8262191 1.826219 1.8262188 1.8262186 1.8262184 1.8262182 1.826218 1.8262177 1.8262175 1.8262173 1.826217 1.8262168 1.8262166 1.8262164 1.8262162 1.826216 1.8262158 1.8262157 1.8262155 1.8262154 1.8262153 1.8262152 1.8262151 1.826215 1.8262149 1.8262148 1.8262148 1.8262147 1.8262147 1.8262146 1.8262146 1.8262145 1.8262145 1.8262145 1.8262144 1.8262144 1.8262144
GPInformationControllerFreeEndTimeREC 10 5 5 5 2.8852963 2.8773637 2.8690231 2.8459994 2.8155521 2.7909371 2.7717643 2.7560247 2.7418327 2.7278976 2.7127717 2.6962699 2.6789579 2.6614958 2.6456376 2.6319133 2.6201795 2.6105044 2.6021613 2.5945454 2.5879603 2.5824007 2.5775601 2.5733319 2.5700362 2.5673155 2.5653308 2.563788 2.562564 2.5625582 2.5609471 2.5590599 2.5576425 2.5568524 2.5554628 2.5539216 2.5530802 2.5530662 2.5520808 2.5467125 2.5348139 2.5176394 2.4983056 2.4794439 2.4628692 2.4491707 2.4385517 2.430767 2.4254976 2.4223355 2.4207933 2.4203036 2.4203468 2.4205397 2.4206571 2.4205972 2.4203274 2.4198392 2.4191219 2.4181553 2.4169152 2.415387 2.4135823 2.4115538 2.4094012 2.4072638 2.4025758 2.3961176 2.3864502 2.3783767 2.3756201 2.3749481 2.374757 2.374687 2.3742678 2.3742692 2.3718654 2.3667935 2.3645768 2.3645849 2.3648936 2.3649995 2.3651976 2.3655941 2.3658859 2.3656248 2.3645426 2.3628121 2.3605338 2.3581595 2.3559098 2.3543578 2.3534219 2.3471366 2.3373539 2.3327739 2.3320393 2.3319576 2.3317393 2.3316347 2.331588 2.3313897 2.3309449 2.3301581 2.3287048 2.328507 2.3262076 2.3259252 2.3258797 2.3258096 2.32581 2.3249969 2.3243367 2.3238472 2.3217871 2.3216417 2.3161077 2.2942953 2.2575136 2.2184767 2.1817142 2.1460204 2.1124194 2.0838296 2.0614669 2.0584689 2.057926 2.0576731 2.051861 2.0151303 1.968254 1.9665461 1.9664802 1.9612205 1.9516974 1.9468594 1.9346718 1.9225477 1.918459 1.9016809 1.8772829 1.8472902 1.8117377 1.7730832 1.7415045 1.7204206 1.707058 1.7011787 1.683958 1.6703985 1.6631084 1.6134343 1.5828605 1.5792747 1.5781331 1.5545364 1.5547422 1.5528985 1.5535517 1.5536771 1.5522128 1.5456288 1.533537 1.5233785 1.522348 1.5149488 1.5125437 1.5124575 1.5120829 1.5120591 1.5120316 1.5120395 1.5119939 1.5115455 1.5105676 1.5083313 1.5051227 1.5035888 1.503452 1.5027815 1.5005045 1.4964348 1.4908894 1.4839801 1.4759809 1.4686811 1.4645643 1.4639364 1.463603 1.4612469 1.4579397 1.4550611 1.4531148 1.4519954 1.451218 1.4505284 1.4500262 1.449947 1.4497753 1.4481618 1.4454583 1.4437289 1.4434103 1.4434438 1.4433112 1.4432679 1.4431873 1.4428406 1.4425753 1.4424661 1.4421975 1.4417364 1.4413115 1.4410398 1.440862 1.440668 1.4403944 1.440102 1.4399418 1.4399694 1.4400522 1.4400084 1.4397791 1.4394471 1.4391403 1.4389423 1.4388647 1.4388651 1.4388804 1.4388584 1.4387784 1.4386565 1.4385286 1.4384263 1.4383595 1.4383172 1.4382755 1.4382068 1.438089 1.4379169 1.4377102 1.4375107 1.4373658 1.4373024 1.4373054 1.4373105 1.4372212 1.4369457 1.4364386 1.4357242 1.4348854 1.4340263 1.4332323 1.4325519 1.4320015 1.4315797 1.4312778 1.4310815 1.4309696 1.4309147 1.4308884 1.4308677 1.4308387 1.4307967 1.4307427 1.4306802 1.4306131 1.4305455 1.430482 1.4304274 1.4303855 1.430358 1.4303437 1.4303393 1.4303404 1.4303431 1.4303444 1.430343 1.4303383 1.4303306 1.4303206 1.4303087 1.4302959 1.4302834 1.4302722 1.4302634 1.4302571 1.4302524 1.4302471 1.4302382 1.4302222 1.4301964 1.4301591 1.4301106 1.4300527 1.4299885 1.4299218 1.4298565 1.4297957 1.429742 1.4296966 1.4296602 1.4296322 1.4296116 1.4295969 1.4295865 1.429579 1.4295733 1.4295686 1.4295646 1.4295613 1.4295585 1.4295565 1.4295554 1.4295551 1.4295556 1.4295567 1.4295582 1.4295598 1.4295613 1.4295624 1.4295629 1.4295629 1.4295625 1.4295616 1.4295606 1.4295596 1.4295589 1.4295585 1.4295585 1.429559 1.4295598 1.4295608 1.4295617 1.4295621 1.4295619 1.4295608 1.4295587 1.4295555 1.4295513 1.4295463 1.4295407 1.4295347 1.4295287 1.4295229 1.4295175 1.4295126 1.4295083 1.4295047 1.4295016 1.4294992 1.4294972 1.4294957 1.4294946 1.4294937 1.4294932 1.4294929 1.4294928 1.4294928 1.429493 1.4294932 1.4294935 1.4294939 1.4294942 1.4294945 1.4294948 1.429495 1.4294952 1.4294954 1.4294956 1.4294958 1.429496 1.4294963 1.4294966 1.429497 1.4294975 1.4294979 1.4294984 1.4294987 1.429499 1.4294992 1.4294992 1.429499 1.4294987 1.4294981 1.4294975 1.4294967 1.4294958 1.4294949 1.429494 1.429493 1.4294921 1.4294913 1.4294905 1.4294899 1.4294893 1.4294888 1.4294884 1.4294881 1.4294879 1.4294877
GPInformationControllerFreeEndTimeREC 10 10 5 5 2.7511791 2.7414669 2.7206532 2.6885315 2.6509137 2.6156741 2.5830701 2.5499945 2.5151518 2.4771131 2.4366112 2.39277 2.3508798 2.3125799 2.2798943 2.2549393 2.2368294 2.2366944 2.2234664 2.1996137 2.1764338 2.1588222 2.1491349 2.1450763 2.144131 2.1440334 2.1433975 2.1418609 2.1278434 2.1235941 2.1218917 2.1211612 2.1208606 2.1207582 2.1207434 2.119979 2.1162412 2.1125744 2.1110105 2.11094 2.1107933 2.1106541 2.1105676 2.1104426 2.1037619 2.1036772 2.1034258 2.1032391 2.1032658 2.1013029 2.0991084 2.0984652 2.0979021 2.094281 2.0933462 2.0925552 2.0901351 2.0890602 2.0875653 2.0781027 2.0691267 2.0614095 2.0541223 2.0437703 2.0262636 2.0033261 1.983577 1.9710055 1.9708596 1.9703966 1.9694926 1.9661251 1.9651637 1.9060598 1.9060803 1.9045616 1.9026397 1.9022439 1.9022011 1.9018564 1.9021156 1.9000825 1.8928486 1.884367 1.878289 1.8750583 1.8742786 1.8741948 1.8742266 1.8742068 1.8741102 1.8739495 1.8737435 1.8734858 1.8731772 1.8728497 1.8725317 1.8722465 1.8720053 1.8718196 1.8716932 1.8716223 1.8715975 1.871606 1.8716327 1.8716671 1.871701 1.8717299 1.8717492 1.8717554 1.8717475 1.871723 1.8716797 1.8716166 1.8715331 1.8714291 1.8713047 1.8712382 1.871333 1.8716123 1.8720348 1.8725178 1.8729677 1.8733349 1.8735562 1.8735941 1.8734221 1.8731032 1.8727792 1.8725141 1.8723085 1.8721551 1.872039 1.8719515 1.8718176 1.8714939 1.8707767 1.8695299 1.8677431 1.8655033 1.8630019 1.8604951 1.8581677 1.8560659 1.8542545 1.8527505 1.8515266 1.8505379 1.8497448 1.8491033 1.8485872 1.8481689 1.8478274 1.8475433 1.847304 1.8471016 1.8469307 1.8467861 1.8466636 1.8465589 1.8464684 1.8463891 1.8463197 1.8462583 1.8462043 1.8461568 1.8461145 1.8460752 1.8460377 1.8460019 1.845967 1.8459332 1.8459012 1.8458698 1.8458388 1.845808 1.8457774 1.845746 1.8457153 1.845685 1.845655 1.8456249 1.8455959 1.8455671 1.8455387 1.8455107 1.8454819 1.8454539 1.8454261 1.8453991 1.8453739 1.8453505 1.845329 1.8453084 1.8452878 1.8452681 1.8452493 1.8452313 1.8452144 1.8451987 1.8451842 1.8451708 1.8451584 1.8451465 1.8451352 1.8451244 1.8451144 1.845105 1.8450958 1.8450869 1.8450784 1.84507 1.8450622 1.8450544 1.8450471 1.8450398 1.8450329 1.845026 1.8450194 1.8450131 1.8450069 1.8450011 1.8449955 1.84499 1.8449847 1.8449787 1.8449722 1.8449657 1.8449591 1.8449521 1.8449451 1.8449373 1.8449287 1.8449193 1.8449094 1.8448994 1.8448899 1.8448807 1.8448724 1.8448646 1.8448576 1.8448517 1.8448464 1.8448413 1.8448368 1.8448325 1.8448287 1.8448251 1.8448217 1.8448188 1.8448158 1.8448128 1.8448097 1.8448066 1.8448035 1.8448006 1.8447979 1.8447953 1.8447927 1.84479 1.8447872 1.844784 1.8447806 1.844777 1.8447735 1.8447702 1.8447672 1.8447643 1.8447614 1.8447587 1.844756 1.8447535 1.8447511 1.8447487 1.8447465 1.8447445 1.8447429 1.8447413 1.8447399 1.8447384 1.8447369 1.8447355 1.8447342 1.8447329 1.8447315 1.8447301 1.8447287 1.8447271 1.8447256 1.8447242 1.8447227 1.8447211 1.8447194 1.8447178 1.844716 1.8447138 1.8447113 1.8447088 1.844706 1.8447029 1.8446999 1.8446968 1.8446935 1.8446903 1.8446872 1.8446839 1.8446809 1.8446782 1.844676 1.844674 1.8446721 1.8446702 1.8446686 1.8446672 1.844666 1.8446648 1.8446636 1.8446626 1.8446615 1.8446604 1.8446592 1.8446577 1.844656 1.844654 1.8446518 1.8446494 1.8446467 1.8446437 1.8446405 1.8446369 1.8446335 1.8446302 1.8446269 1.8446234 1.84462 1.8446169 1.8446139 1.844611 1.8446085 1.8446059 1.8446033 1.8446007 1.8445983 1.8445962 1.8445947 1.8445933 1.8445922 1.8445912 1.8445905 1.8445898 1.8445891 1.8445883 1.8445874 1.8445865 1.8445855 1.8445846 1.8445835 1.8445821 1.8445806 1.844579 1.8445775 1.8445761 1.8445749 1.8445736 1.8445722 1.8445707 1.8445691 1.8445674 1.8445657 1.8445643 1.8445628 1.8445614 1.84456 1.8445585 1.844557 1.8445556 1.8445541 1.8445527 1.8445512 1.8445497 1.844548 1.8445464 1.8445447 1.8445428 1.8445409 1.8445389 1.844537 1.8445351 1.8445333 1.8445315 1.8445296 1.8445277 1.844526 1.8445242 1.8445224 1.8445205 1.8445187 1.8445169 1.8445152 1.8445138 1.8445123
GPInformationControllerFreeEndTimeREC 10 20 5 5 2.5029208 2.4960326 2.4871567 2.4855402 2.4689907 2.4289424 2.3845405 2.3517742 2.3205403 2.2794377 2.2012291 2.1204466 2.0500706 2.0068012 1.9833865 1.9734965 1.9706717 1.9698373 1.9692372 1.9678791 1.9643655 1.9570955 1.9441495 1.9304138 1.9194754 1.9119104 1.9071545 1.9043771 1.9028119 1.9017658 1.9004654 1.8986889 1.8967662 1.8950573 1.8936204 1.8924078 1.8913272 1.8904045 1.8897309 1.8892274 1.8889701 1.888931 1.8890341 1.8891767 1.8892919 1.8893101 1.8891654 1.8888707 1.8883962 1.8878271 1.8872026 1.8865454 1.8858936 1.8852863 1.884738 1.8842642 1.883836 1.8834671 1.8831386 1.882644 1.8818799 1.8798003 1.8786453 1.8785538 1.8774719 1.8753953 1.874326 1.8741861 1.8697636 1.8637455 1.8591303 1.8545653 1.8488108 1.8428042 1.8390457 1.834898 1.8344212 1.8341288 1.8306163 1.8266268 1.8239855 1.8197397 1.7998193 1.7902621 1.7897737 1.7895776 1.7840846 1.765855 1.7490916 1.7142016 1.6867528 1.6646078 1.6443809 1.6303567 1.6239402 1.6221504 1.6232962 1.6170306 1.6125507 1.598923 1.569023 1.5603782 1.5399369 1.537113 1.5371085 1.5353502 1.5320143 1.5201429 1.4990838 1.4671382 1.4657508 1.3654134 1.3172568 1.2938253 1.2664891 1.2494375 1.2439487 1.2460588 1.2293355 1.2250469 1.2036523 1.1492874 1.1490934 1.1457082 1.1399802 1.1384436 1.1376252 1.1376206 1.1161785 1.1079398 1.1092037 1.1097613 1.1097894 1.1066365 1.1046743 1.1042171 1.1041768 1.1039045 1.1039311 1.1034182 1.103062 1.1027796 1.1026273 1.1026068 1.10224 1.1014355 1.1008554 1.100791 1.1007614 1.1007641 1.1007521 1.1000118 1.098227 1.0956001 1.0921835 1.0881152 1.0844112 1.0822415 1.0814599 1.0812511 1.0809342 1.0802558 1.079683 1.0794581 1.0791692 1.0782445 1.0765713 1.0748338 1.073856 1.073677 1.0736875 1.0734388 1.0730912 1.0730337 1.0729055 1.0713896 1.0680232 1.0643712 1.0620709 1.0612662 1.061196 1.0611556 1.0609298 1.0606966 1.0606307 1.0606783 1.0606689 1.0605544 1.0605016 1.0605445 1.0600654 1.058041 1.0539573 1.0482146 1.0417737 1.035638 1.0305256 1.0267592 1.0243066 1.0229069 1.0222133 1.0218987 1.0217049 1.0214524 1.0210403 1.0204459 1.0197143 1.0189307 1.0181821 1.0175275 1.0169859 1.016541 1.016154 1.0157788 1.0153767 1.0149305 1.0144526 1.013984 1.0135819 1.0132965 1.0131487 1.0131158 1.0131357 1.0131263 1.0130137 1.0127544 1.0123426 1.011802 1.0111688 1.0104794 1.009766 1.0090602 1.0083964 1.00781 1.0073318 1.0069795 1.0067531 1.0066365 1.0066036 1.0066271 1.0066845 1.0067615 1.0068505 1.0069484 1.0070531 1.0071615 1.007269 1.0073703 1.0074602 1.0075353 1.0075938 1.0076365 1.0076653 1.0076834 1.007694 1.0077002 1.0077041 1.0077076 1.0077117 1.007717 1.0077234 1.0077302 1.0077355 1.0077362 1.0077277 1.0077045 1.0076604 1.0075897 1.0074881 1.0073534 1.007186 1.006989 1.0067679 1.0065297 1.0062828 1.0060355 1.0057962 1.0055722 1.0053696 1.0051927 1.0050441 1.0049245 1.0048329 1.0047671 1.004724 1.0046999 1.0046912 1.0046944 1.0047063 1.0047242 1.0047458 1.0047693 1.0047932 1.0048164 1.0048382 1.0048582 1.0048761 1.0048921 1.0049062 1.0049186 1.0049296 1.0049393 1.0049479 1.0049552 1.0049612 1.0049653 1.0049672 1.0049662 1.0049615 1.0049522 1.0049377 1.0049173 1.0048905 1.0048572 1.0048176 1.0047721 1.0047215 1.0046669 1.0046096 1.0045511 1.0044927 1.004436 1.0043821 1.0043322 1.0042872 1.0042475 1.0042135 1.0041853 1.0041627 1.0041454 1.0041328 1.0041243 1.0041195 1.0041175 1.004118 1.0041202 1.0041236 1.004128 1.0041329 1.0041381 1.0041432 1.0041483 1.0041531 1.0041575 1.0041616 1.0041651 1.0041682 1.0041706 1.0041723 1.0041732 1.0041731 1.004172 1.0041696 1.0041659 1.0041608 1.0041541 1.0041458 1.0041359 1.0041245 1.0041117 1.0040976 1.0040825 1.0040666 1.0040503 1.0040337 1.0040173 1.0040012 1.0039859 1.0039714 1.003958 1.0039459 1.0039351 1.0039256 1.0039175 1.0039107 1.0039052 1.0039008 1.0038974 1.0038949 1.0038933 1.0038922 1.0038917 1.0038916 1.0038918 1.0038922 1.0038928 1.0038934 1.003894 1.0038945 1.0038949 1.0038951 1.0038951 1.0038949 1.0038944 1.0038935 1.0038923 1.0038907 1.0038886 1.0038861 1.0038832 1.0038797
GPInformationControllerFreeEndTimePAA 10 5 5 5 2.8852963 2.8773637 2.8690231 2.8499822 2.8261162 2.8033217 2.7835007 2.7662491 2.750578 2.7407747 2.7389819 2.7392782 2.7389125 2.7352847 2.7020596 2.6362396 2.5860486 2.5652383 2.5598528 2.5550809 2.5492803 2.5454978 2.5435513 2.5424216 2.5425236 2.5427872 2.5415767 2.5384199 2.5340386 2.5295466 2.5258034 2.5231797 2.5216186 2.5209623 2.5209907 2.5212809 2.521673 2.5222842 2.522659 2.5213335 2.5174519 2.5121247 2.5069876 2.5029466 2.5001928 2.4986534 2.4981509 2.4981558 2.4973683 2.4938322 2.4849848 2.4688803 2.4463025 2.4214072 2.3993423 2.3833005 2.3736991 2.3672458 2.3628567 2.3598878 2.3593225 2.3583469 2.3547826 2.3479054 2.3382763 2.3282729 2.3196498 2.3132238 2.3090565 2.3068562 2.3060476 2.30594 2.3060155 2.305991 2.3058516 2.3057795 2.3059113 2.3059762 2.3051738 2.3026672 2.298261 2.2942676 2.2905853 2.287159 2.2836878 2.2801722 2.2769345 2.2742415 2.2722879 2.2710893 2.2705147 2.2703724 2.2704744 2.2706621 2.2708214 2.2708813 2.2708255 2.2706654 2.2704359 2.2701617 2.2698242 2.2693287 2.2684806 2.2669985 2.2645891 2.2604087 2.2546714 2.2481588 2.2417907 2.2365011 2.2327646 2.230543 2.2294717 2.2290936 2.2290288 2.2290414 2.2290226 2.2289398 2.2287929 2.2285907 2.228333 2.228043 2.2277404 2.2274368 2.2271525 2.2269235 2.2267813 2.2267229 2.2266988 2.2266731 2.2266281 2.2265495 2.2264348 2.2262839 2.2260998 2.2258896 2.2256631 2.2254305 2.2252023 2.2249877 2.2247931 2.2246232 2.2244803 2.2243657 2.2242785 2.2242163 2.2241752 2.2241507 2.2241374 2.22413 2.2241236 2.2241136 2.2240963 2.2240691 2.2240303 2.2239794 2.2239167 2.2238436 2.2237623 2.2236755 2.2235861 2.2234973 2.2234122 2.2233335 2.2232632 2.2232029 2.2231534 2.2231148 2.2230865 2.2230672 2.2230554 2.223049 2.223046 2.2230441 2.2230416 2.2230369 2.2230285 2.2230159 2.2229985 2.2229767 2.2229508 2.2229219 2.2228909 2.2228592 2.2228279 2.2227983 2.2227714 2.2227478 2.2227281 2.2227125 2.2227008 2.2226927 2.2226875 2.2226846 2.2226831 2.2226823 2.2226812 2.2226792 2.2226759 2.2226707 2.2226635 2.2226543 2.2226433 2.2226308 2.2226171 2.2226028 2.2225884 2.2225744 2.2225613 2.2225495 2.2225392 2.2225307 2.2225239 2.2225189 2.2225154 2.2225132 2.2225119 2.2225114 2.2225111 2.2225108 2.2225103 2.2225092 2.2225075 2.222505 2.2225018 2.222498 2.2224937 2.222489 2.2224841 2.2224793 2.2224748 2.2224706 2.2224669 2.2224638 2.2224614 2.2224596 2.2224583 2.2224575 2.2224571 2.2224569 2.2224568 2.2224567 2.2224564 2.2224558 2.2224549 2.2224537 2.2224522 2.2224503 2.2224482 2.2224459 2.2224435 2.222441 2.2224386 2.2224364 2.2224344 2.2224326 2.2224311 2.22243 2.2224291 2.2224285 2.2224281 2.2224279 2.2224278 2.2224278 2.2224278 2.2224278 2.2224276 2.2224274 2.2224271 2.2224267 2.2224261 2.2224255 2.2224248 2.2224241 2.2224234 2.2224228 2.2224222 2.2224217 2.2224212 2.2224209 2.2224207 2.2224205 2.2224204 2.2224204 2.2224204 2.2224204 2.2224204 2.2224204 2.2224203 2.2224201 2.2224199 2.2224196 2.2224193 2.2224189 2.2224185 2.2224181 2.2224177 2.2224172 2.2224169 2.2224165 2.2224162 2.2224159 2.2224157 2.2224156 2.2224155 2.2224154 2.2224154 2.2224154 2.2224154 2.2224154 2.2224155 2.2224155 2.2224155 2.2224154 2.2224154 2.2224154 2.2224153 2.2224152 2.2224151 2.2224151 2.222415 2.2224149 2.2224149 2.2224149 2.2224148 2.2224148 2.2224148 2.2224148 2.2224148 2.2224149 2.2224149 2.2224149 2.2224149 2.2224149 2.2224148 2.2224148 2.2224148 2.2224147 2.2224146 2.2224146 2.2224145 2.2224144 2.2224144 2.2224143 2.2224142 2.2224142 2.2224141 2.2224141 2.2224141 2.2224141 2.2224141 2.2224141 2.2224141 2.2224141 2.2224141 2.2224141 2.2224142 2.2224142 2.2224142 2.2224142 2.2224142 2.2224142 2.2224142 2.2224142 2.2224142 2.2224142 2.2224142 2.2224143 2.2224143 2.2224143 2.2224143 2.2224143 2.2224143 2.2224143 2.2224143 2.2224144 2.2224144 2.2224144 2.2224144 2.2224144 2.2224144 2.2224144 2.2224144 2.2224144 2.2224144 2.2224143 2.2224143 2.2224143 2.2224143 2.2224143 2.2224143 2.2224143 2.2224143 2.2224143 2.2224143 2.2224143 2.2224143 2.2224143 2.2224143 2.2224144 2.2224144
GPInformationControllerFreeEndTimePAA 10 10 5 5 2.7511791 2.7414669 2.7206532 2.6806837 2.6404586 2.6064366 2.5760255 2.5458201 2.530339 2.5225144 2.5182602 2.4966227 2.4576654 2.3623935 2.2498621 2.1824918 2.1575008 2.1511761 2.1460695 2.139107 2.1339652 2.1311991 2.1295266 2.1294028 2.1297629 2.1292855 2.1276614 2.125422 2.1232697 2.1216439 2.1206315 2.1200864 2.1201705 2.1203729 2.1204124 2.1199569 2.1194477 2.1194377 2.1192131 2.1169995 2.1129776 2.1089433 2.1059785 2.1041388 2.103155 2.1027656 2.1026975 2.1026798 2.1026322 2.1022933 2.1017274 2.1010764 2.1002985 2.0991151 2.0968605 2.0927231 2.0865317 2.078886 2.0709782 2.06448 2.0604107 2.0585875 2.0580819 2.0579893 2.0564211 2.0555958 2.0145349 1.9759257 1.9688035 1.9654318 1.9644215 1.9648668 1.9632972 1.9552833 1.9407384 1.9282672 1.9231929 1.9227676 1.9218302 1.9182997 1.9165086 1.9165226 1.9160436 1.915678 1.9156717 1.9156507 1.9156029 1.9154106 1.9147342 1.9136153 1.9126549 1.9121395 1.9117222 1.9111039 1.9105805 1.9105228 1.9099361 1.9056584 1.8967449 1.8873662 1.8810679 1.877723 1.8764091 1.8761728 1.8762995 1.8763416 1.8761735 1.8758825 1.875625 1.8755178 1.8755863 1.8757754 1.8759964 1.8761697 1.876253 1.8762485 1.8761964 1.8761216 1.8759419 1.8754562 1.8744518 1.872885 1.8709444 1.8689075 1.86698 1.8653943 1.8641166 1.8631403 1.8623602 1.8616158 1.8608916 1.8600605 1.8590534 1.8578752 1.8566393 1.8554877 1.8545202 1.8537739 1.8532355 1.8528588 1.8525703 1.8523641 1.8522313 1.8521491 1.8520749 1.8519506 1.851718 1.8513421 1.8508293 1.8502278 1.8496087 1.8490429 1.848563 1.8481739 1.8478747 1.8476532 1.847495 1.8473845 1.8473099 1.8472606 1.8472281 1.8472066 1.8471918 1.8471808 1.8471687 1.8471557 1.8471418 1.8471274 1.8471122 1.8470953 1.8470751 1.8470495 1.8470157 1.8469755 1.8469298 1.8468798 1.8468272 1.8467735 1.8467204 1.8466692 1.8466211 1.8465765 1.8465362 1.8465003 1.8464688 1.8464415 1.8464182 1.8463986 1.8463823 1.846369 1.8463582 1.8463495 1.8463425 1.8463369 1.8463322 1.8463282 1.8463248 1.8463217 1.8463188 1.846316 1.8463133 1.8463107 1.8463081 1.8463055 1.8463029 1.8463002 1.8462975 1.8462946 1.8462914 1.846288 1.8462841 1.8462798 1.8462749 1.8462693 1.846263 1.8462561 1.8462485 1.8462403 1.8462315 1.8462222 1.8462126 1.8462028 1.8461929 1.8461831 1.8461735 1.8461643 1.8461555 1.8461473 1.8461397 1.8461327 1.8461265 1.8461209 1.8461159 1.8461116 1.8461079 1.8461046 1.8461018 1.8460994 1.8460973 1.8460955 1.8460938 1.8460924 1.846091 1.8460897 1.8460885 1.8460873 1.8460861 1.846085 1.8460838 1.8460826 1.8460814 1.8460801 1.8460787 1.8460773 1.8460757 1.8460741 1.8460722 1.8460703 1.8460681 1.8460658 1.8460634 1.8460608 1.846058 1.8460551 1.8460521 1.8460491 1.846046 1.8460429 1.8460398 1.8460367 1.8460338 1.8460309 1.8460282 1.8460256 1.8460231 1.8460208 1.8460187 1.8460168 1.846015 1.8460133 1.8460118 1.8460104 1.8460092 1.846008 1.8460069 1.8460059 1.8460049 1.846004 1.8460031 1.8460023 1.8460015 1.8460007 1.8459999 1.8459991 1.8459982 1.8459974 1.8459966 1.8459957 1.8459948 1.8459938 1.8459928 1.8459918 1.8459907 1.8459896 1.8459884 1.8459872 1.845986 1.8459847 1.8459834 1.8459821 1.8459807 1.8459794 1.845978 1.8459767 1.8459753 1.845974 1.8459728 1.8459715 1.8459704 1.8459692 1.8459681 1.8459671 1.8459661 1.8459651 1.8459642 1.8459633 1.8459625 1.8459617 1.845961 1.8459603 1.8459596 1.8459589 1.8459583 1.8459576 1.845957 1.8459564 1.8459558 1.8459552 1.8459546 1.845954 1.8459534 1.8459528 1.8459522 1.8459515 1.8459509 1.8459502 1.8459496 1.8459489 1.8459482 1.8459475 1.8459468 1.8459461 1.8459454 1.8459446 1.8459439 1.8459432 1.8459424 1.8459417 1.845941 1.8459402 1.8459395 1.8459388 1.8459381 1.8459375 1.8459368 1.8459362 1.8459355 1.8459349 1.8459344 1.8459338 1.8459332 1.8459327 1.8459322 1.8459316 1.8459311 1.8459306 1.8459302 1.8459297 1.8459292 1.8459288 1.8459283 1.8459279 1.8459274 1.845927 1.8459265 1.8459261 1.8459256 1.8459252 1.8459247 1.8459243 1.8459238 1.8459234 1.8459229 1.8459224 1.845922 1.8459215 1.845921 1.8459206 1.8459201 1.8459196 1.8459192
GPInformationControllerFreeEndTimePAA 10 20 5 5 2.5029208 2.4960326 2.4871567 2.4654685 2.4350658 2.4022887 2.3698193 2.3370934 2.2181769 2.1824703 2.1728632 2.1616796 2.1538931 2.1509443 2.144191 2.11466 2.030985 1.9585016 1.9165092 1.8996117 1.8946062 1.8930065 1.8922568 1.89133 1.8901361 1.889095 1.8886324 1.8886958 1.8886208 1.8875873 1.885309 1.882149 1.8787043 1.8754753 1.8727899 1.8708249 1.8696181 1.8679012 1.8667347 1.8662468 1.8659529 1.8648814 1.8605538 1.8564615 1.8545672 1.8536969 1.8534528 1.8534763 1.8534108 1.8531071 1.8529072 1.8522155 1.8458655 1.8372706 1.8289134 1.821037 1.8148727 1.812675 1.8121023 1.8119611 1.8116127 1.811289 1.810961 1.8107155 1.8106433 1.8104437 1.8071389 1.7973657 1.7890464 1.7775199 1.775527 1.7732442 1.7701259 1.7644121 1.7561041 1.740058 1.7208301 1.7010894 1.6739798 1.6643111 1.645079 1.6401958 1.6401432 1.6371863 1.6299389 1.622213 1.5874696 1.5522438 1.5343709 1.5304787 1.5302931 1.5274755 1.5220316 1.5142059 1.4956691 1.4728494 1.4559382 1.4555256 1.4534003 1.4524717 1.4519734 1.449627 1.4492591 1.4489847 1.4483485 1.4481716 1.4482392 1.4481811 1.4476596 1.4467308 1.4457102 1.4449056 1.4445589 1.4445573 1.4444075 1.4439435 1.4435866 1.443627 1.4439029 1.4440582 1.4437855 1.4427607 1.4419836 1.4419378 1.4418466 1.4414885 1.4413983 1.4413447 1.4407582 1.4399833 1.4396314 1.4395598 1.4389699 1.4370559 1.4336696 1.429444 1.4252865 1.4218409 1.419309 1.4175382 1.4162074 1.414992 1.4136391 1.4119905 1.41004 1.4079881 1.4061576 1.4047914 1.4039226 1.4034222 1.4031302 1.4029376 1.4027944 1.4026842 1.4026011 1.4025407 1.402497 1.402465 1.402443 1.4024351 1.4024441 1.4024552 1.40242 1.4022613 1.4019118 1.4013678 1.4007138 1.4000923 1.3996325 1.3993818 1.3992835 1.3992111 1.3990381 1.398696 1.3981908 1.397581 1.3969406 1.3963299 1.3957819 1.3953017 1.3948737 1.3944697 1.3940562 1.3936007 1.3930767 1.3924691 1.3917763 1.391011 1.3901979 1.3893691 1.3885588 1.3877977 1.3871093 1.3865085 1.386001 1.3855848 1.3852525 1.3849933 1.3847949 1.3846453 1.3845338 1.3844513 1.3843908 1.3843466 1.3843141 1.3842894 1.3842693 1.3842517 1.3842353 1.3842206 1.3842091 1.3842029 1.3842033 1.3842098 1.3842194 1.3842271 1.3842262 1.3842098 1.3841719 1.3841085 1.3840176 1.3838991 1.3837545 1.383586 1.3833959 1.3831864 1.3829596 1.3827174 1.3824617 1.3821948 1.3819195 1.3816395 1.3813586 1.3810814 1.3808123 1.3805556 1.380315 1.3800935 1.3798932 1.3797154 1.3795601 1.3794269 1.3793146 1.3792214 1.3791455 1.3790845 1.3790363 1.3789988 1.37897 1.3789481 1.3789316 1.3789192 1.37891 1.3789032 1.3788982 1.3788944 1.3788916 1.3788891 1.3788863 1.3788825 1.3788769 1.3788685 1.3788565 1.3788398 1.3788179 1.37879 1.3787558 1.3787152 1.3786681 1.3786148 1.3785557 1.3784912 1.3784222 1.3783493 1.3782735 1.3781957 1.378117 1.3780383 1.3779608 1.3778852 1.3778127 1.3777438 1.3776792 1.3776195 1.3775648 1.3775154 1.3774713 1.3774322 1.377398 1.3773684 1.3773429 1.3773211 1.3773025 1.3772867 1.3772733 1.3772618 1.3772519 1.3772433 1.3772357 1.3772287 1.3772221 1.3772158 1.3772094 1.3772027 1.3771955 1.3771876 1.3771788 1.3771688 1.3771575 1.3771447 1.3771303 1.3771142 1.3770964 1.377077 1.3770558 1.3770332 1.3770092 1.376984 1.3769578 1.3769309 1.3769035 1.3768759 1.3768483 1.3768211 1.3767945 1.3767686 1.3767437 1.37672 1.3766975 1.3766764 1.3766567 1.3766385 1.3766216 1.3766062 1.3765921 1.3765792 1.3765674 1.3765567 1.3765469 1.3765379 1.3765296 1.3765219 1.3765146 1.3765077 1.3765011 1.3764947 1.3764883 1.3764819 1.3764754 1.3764687 1.3764618 1.3764546 1.3764471 1.3764391 1.3764307 1.3764218 1.3764125 1.3764027 1.3763924 1.3763816 1.3763704 1.3763589 1.3763471 1.376335 1.3763228 1.3763104 1.3762981 1.3762857 1.3762735 1.3762615 1.3762498 1.3762383 1.3762273 1.3762166 1.3762063 1.3761965 1.3761871 1.3761781 1.3761697 1.3761616 1.376154 1.3761467 1.3761398 1.3761333 1.376127 1.376121 1.3761152 1.3761095 1.376104 1.3760987 1.3760934 1.3760881 1.3760829 1.3760777 1.3760724 1.376067 1.3760616 1.376056 1.3760503 1.3760445 1.3760386


==> empty/RMSE_overview_controllers_6_T_40_horizon_20_time_rescaling_beta_0_5_L_2_M_2_all_experiments_1.txt <==
controller sigma_0 sigma_1 lengthscale_0 lengthscale_1 t_0 t_0.1 t_0.2 t_0.3 t_0.4 t_0.5 t_0.6 t_0.7 t_0.8 t_0.9 t_1 t_1.1 t_1.2 t_1.3 t_1.4 t_1.5 t_1.6 t_1.7 t_1.8 t_1.9 t_2 t_2.1 t_2.2 t_2.3 t_2.4 t_2.5 t_2.6 t_2.7 t_2.8 t_2.9 t_3 t_3.1 t_3.2 t_3.3 t_3.4 t_3.5 t_3.6 t_3.7 t_3.8 t_3.9 t_4 t_4.1 t_4.2 t_4.3 t_4.4 t_4.5 t_4.6 t_4.7 t_4.8 t_4.9 t_5 t_5.1 t_5.2 t_5.3 t_5.4 t_5.5 t_5.6 t_5.7 t_5.8 t_5.9 t_6 t_6.1 t_6.2 t_6.3 t_6.4 t_6.5 t_6.6 t_6.7 t_6.8 t_6.9 t_7 t_7.1 t_7.2 t_7.3 t_7.4 t_7.5 t_7.6 t_7.7 t_7.8 t_7.9 t_8 t_8.1 t_8.2 t_8.3 t_8.4 t_8.5 t_8.6 t_8.7 t_8.8 t_8.9 t_9 t_9.1 t_9.2 t_9.3 t_9.4 t_9.5 t_9.6 t_9.7 t_9.8 t_9.9 t_10 t_10.1 t_10.2 t_10.3 t_10.4 t_10.5 t_10.6 t_10.7 t_10.8 t_10.9 t_11 t_11.1 t_11.2 t_11.3 t_11.4 t_11.5 t_11.6 t_11.7 t_11.8 t_11.9 t_12 t_12.1 t_12.2 t_12.3 t_12.4 t_12.5 t_12.6 t_12.7 t_12.8 t_12.9 t_13 t_13.1 t_13.2 t_13.3 t_13.4 t_13.5 t_13.6 t_13.7 t_13.8 t_13.9 t_14 t_14.1 t_14.2 t_14.3 t_14.4 t_14.5 t_14.6 t_14.7 t_14.8 t_14.9 t_15 t_15.1 t_15.2 t_15.3 t_15.4 t_15.5 t_15.6 t_15.7 t_15.8 t_15.9 t_16 t_16.1 t_16.2 t_16.3 t_16.4 t_16.5 t_16.6 t_16.7 t_16.8 t_16.9 t_17 t_17.1 t_17.2 t_17.3 t_17.4 t_17.5 t_17.6 t_17.7 t_17.8 t_17.9 t_18 t_18.1 t_18.2 t_18.3 t_18.4 t_18.5 t_18.6 t_18.7 t_18.8 t_18.9 t_19 t_19.1 t_19.2 t_19.3 t_19.4 t_19.5 t_19.6 t_19.7 t_19.8 t_19.9 t_20 t_20.1 t_20.2 t_20.3 t_20.4 t_20.5 t_20.6 t_20.7 t_20.8 t_20.9 t_21 t_21.1 t_21.2 t_21.3 t_21.4 t_21.5 t_21.6 t_21.7 t_21.8 t_21.9 t_22 t_22.1 t_22.2 t_22.3 t_22.4 t_22.5 t_22.6 t_22.7 t_22.8 t_22.9 t_23 t_23.1 t_23.2 t_23.3 t_23.4 t_23.5 t_23.6 t_23.7 t_23.8 t_23.9 t_24 t_24.1 t_24.2 t_24.3 t_24.4 t_24.5 t_24.6 t_24.7 t_24.8 t_24.9 t_25 t_25.1 t_25.2 t_25.3 t_25.4 t_25.5 t_25.6 t_25.7 t_25.8 t_25.9 t_26 t_26.1 t_26.2 t_26.3 t_26.4 t_26.5 t_26.6 t_26.7 t_26.8 t_26.9 t_27 t_27.1 t_27.2 t_27.3 t_27.4 t_27.5 t_27.6 t_27.7 t_27.8 t_27.9 t_28 t_28.1 t_28.2 t_28.3 t_28.4 t_28.5 t_28.6 t_28.7 t_28.8 t_28.9 t_29 t_29.1 t_29.2 t_29.3 t_29.4 t_29.5 t_29.6 t_29.7 t_29.8 t_29.9 t_30 t_30.1 t_30.2 t_30.3 t_30.4 t_30.5 t_30.6 t_30.7 t_30.8 t_30.9 t_31 t_31.1 t_31.2 t_31.3 t_31.4 t_31.5 t_31.6 t_31.7 t_31.8 t_31.9 t_32 t_32.1 t_32.2 t_32.3 t_32.4 t_32.5 t_32.6 t_32.7 t_32.8 t_32.9 t_33 t_33.1 t_33.2 t_33.3 t_33.4 t_33.5 t_33.6 t_33.7 t_33.8 t_33.9 t_34 t_34.1 t_34.2 t_34.3 t_34.4 t_34.5 t_34.6 t_34.7 t_34.8 t_34.9 t_35 t_35.1 t_35.2 t_35.3 t_35.4 t_35.5 t_35.6 t_35.7 t_35.8 t_35.9 t_36 t_36.1 t_36.2 t_36.3 t_36.4 t_36.5 t_36.6 t_36.7 t_36.8 t_36.9 t_37 t_37.1 t_37.2 t_37.3 t_37.4 t_37.5 t_37.6 t_37.7 t_37.8 t_37.9 t_38 t_38.1 t_38.2 t_38.3 t_38.4 t_38.5 t_38.6 t_38.7 t_38.8 t_38.9 t_39 t_39.1 t_39.2 t_39.3 t_39.4 t_39.5 t_39.6 t_39.7 t_39.8 t_39.9 t_40
GPVarianceControllerREC 10 5 1 1 13.374603 13.371216 13.370102 13.369024 13.366803 13.365364 13.361043 13.357703 13.350696 13.344861 13.335862 13.328198 13.318399 13.309092 13.298558 13.287355 13.275584 13.262915 13.249967 13.234889 13.205281 13.185494 13.167046 13.15228 13.138904 13.12606 13.112476 13.097107 13.079322 13.058555 13.034415 13.006386 12.974242 12.937729 12.896749 12.835835 12.770443 12.713137 12.662795 12.620261 12.584934 12.555764 12.531139 12.509192 12.488059 12.466405 12.443787 12.419458 12.391461 12.357499 12.315835 12.266163 12.209326 12.128795 12.066711 12.030661 11.991319 11.942833 11.89838 11.86081 11.828805 11.801655 11.777897 11.756131 11.736474 11.720562 11.707032 11.693237 11.676782 11.656647 11.634347 11.601521 11.570046 11.519014 11.46749 11.406973 11.346741 11.292144 11.220085 11.159823 11.10785 11.063849 11.026166 10.994182 10.973366 10.965436 10.962295 10.959959 10.958224 10.952035 10.942013 10.917125 10.882215 10.817191 10.749297 10.666517 10.586763 10.51142 10.431946 10.333077 10.250271 10.17928 10.11948 10.068971 10.03302 10.021937 10.020412 10.019817 10.019612 10.018809 10.016267 10.006299 9.9897442 9.9752069 9.9627386 9.9526553 9.9450253 9.9383791 9.9327345 9.9280006 9.9238891 9.9196792 9.9150026 9.90959 9.9032031 9.895603 9.887028 9.8743121 9.8695008 9.8694984 9.8682998 9.8660116 9.8639563 9.8626201 9.8613336 9.8601056 9.8586115 9.8566905 9.8543347 9.8518941 9.8501695 9.8495728 9.8443787 9.8407507 9.8380403 9.8370857 9.8366276 9.8360479 9.8355807 9.8352522 9.8348289 9.8343899 9.8338774 9.8333375 9.8329645 9.8330777 9.8326271 9.8322498 9.8317784 9.8314346 9.8311646 9.8309172 9.8306538 9.8302389 9.8297774 9.8294548 9.8293615 9.8293597 9.8292884 9.8292655 9.8292494 9.8292358 9.8292541 9.8293333 9.8293893 9.8293958 9.8293937 9.8293739 9.8293722 9.8294374 9.8294965 9.8295089 9.8295423 9.829591 9.829674 9.8297408 9.8297797 9.8298075 9.8298121 9.8298373 9.8297742 9.8283636 9.8255764 9.8236054 9.8197692 9.8178474 9.8169637 9.8153415 9.8148087 9.8138112 9.8129197 9.8121081 9.8117041 9.8110014 9.8105493 9.8098599 9.8094504 9.8085258 9.8083061 9.8076246 9.8072041 9.8068893 9.8066987 9.8064482 9.8063041 9.8057217 9.8053112 9.8050012 9.8047346 9.8004501 9.7996669 9.7989969 9.7943507 9.7914697 9.7872018 9.7822505 9.7780604 9.7769574 9.7701446 9.7646235 9.7603923 9.7573274 9.7552076 9.7542042 9.7539878 9.753943 9.7537441 9.7537202 9.7529991 9.7517762 9.7462171 9.736748 9.7132627 9.6999858 9.6897704 9.6787089 9.6699181 9.6618193 9.6553151 9.6506414 9.6467223 9.6442037 9.6429962 9.6428265 9.642755 9.6426562 9.6422058 9.6412192 9.6377744 9.6235978 9.5951922 9.5495424 9.500459 9.4375278 9.3666102 9.2916818 9.2169558 9.1454318 9.0689832 8.9568282 8.8560253 8.7655521 8.6874859 8.6247931 8.6000671 8.6002921 8.5998717 8.5999272 8.5999792 8.5997663 8.6001869 8.5997353 8.5980228 8.590488 8.5745043 8.5218354 8.4604247 8.4163986 8.3504594 8.2809336 8.2290539 8.1686599 8.1229706 8.0322633 7.9526339 7.8818493 7.8244418 7.8005761 7.8014786 7.8010402 7.8011304 7.8011038 7.8010551 7.801118 7.8007525 7.7973305 7.7810265 7.7396207 7.6811393 7.6193428 7.5579097 7.5028039 7.451105 7.4192697 7.3756998 7.3655002 7.3139119 7.2547139 7.1965937 7.15057 7.1351605 7.1368176 7.1365997 7.1363705 7.1362694 7.1359615 7.136716 7.1359801 7.133307 7.1326992 7.1271168 7.0813669 7.0205743 6.9519961 6.904154 6.847593 6.8130584 6.7715762 6.7549031 6.7441382 6.7000477 6.6897552 6.6563741 6.6152535 6.589469 6.5882473 6.5887568 6.5889 6.5888511 6.5888497 6.5888247 6.5888282 6.5888089 6.5847174 6.5676667 6.5198096 6.4523991 6.3840527 6.3205577 6.2717113 6.2497844 6.2094743 6.1992169 6.1963701 6.1788734 6.1697105 6.1685387 6.1684237 6.1547771 6.1447527 6.138662 6.1394424 6.139289 6.1394492 6.1396993 6.1400629 6.1386005 6.138183 6.1397576 6.1444202 6.109018 6.0561623 5.9876189 5.9172952 5.8673034 5.8416529 5.8182624 5.808299 5.8030525 5.7716269 5.766172 5.7577979 5.7454883 5.7347423 5.7321669 5.732167 5.7308957 5.7307237 5.7306749 5.7306332 5.7306279
GPVarianceControllerREC 10 10 1 1 13.374603 13.371216 13.370102 13.369024 13.366801 13.365363 13.361038 13.357701 13.350675 13.34485 13.335756 13.328113 13.317966 13.30874 13.297664 13.286699 13.274675 13.262117 13.250716 13.221698 13.203938 13.186578 13.173062 13.160835 13.149295 13.137207 13.12354 13.107651 13.088948 13.067202 13.041977 13.013095 12.980265 12.94338 12.891008 12.832092 12.781177 12.736228 12.698291 12.666735 12.640664 12.618621 12.598916 12.579818 12.559897 12.538392 12.514697 12.487455 12.454959 12.416005 12.370398 12.318596 12.2485 12.196264 12.162045 12.124042 12.075156 12.031937 11.9949 11.963607 11.937005 11.913737 11.892283 11.87226 11.854838 11.839376 11.823394 11.804054 11.781598 11.76014 11.725445 11.692009 11.641907 11.588411 11.528972 11.466848 11.415049 11.349031 11.294584 11.247651 11.207986 11.173796 11.144468 11.124381 11.114981 11.10974 11.105718 11.100008 11.091943 11.075504 11.049038 11.009257 10.952809 10.887517 10.811817 10.742677 10.672931 10.598952 10.509692 10.43518 10.371415 10.317679 10.27221 10.240075 10.229802 10.228031 10.227342 10.227036 10.224927 10.220582 10.205315 10.171979 10.119497 10.061122 9.9886485 9.9081208 9.8196621 9.7287885 9.6342589 9.5470767 9.4240716 9.317597 9.2243894 9.1450504 9.0829151 9.0608328 9.0605583 9.0599574 9.0598071 9.0592041 9.0581353 9.0567812 9.0432165 9.0238312 9.0133743 9.0110139 9.0094596 9.0092574 9.0086618 9.0082126 9.0077432 9.0073182 9.006976 9.0068531 9.0056814 9.0041119 9.0001854 8.9962086 8.992592 8.9898823 8.9884382 8.9802863 8.9722648 8.9660439 8.9642956 8.9586093 8.9566837 8.9528483 8.9498761 8.9471816 8.9447695 8.9423572 8.9394016 8.9356649 8.9309145 8.9261985 8.9244303 8.9237192 8.9206608 8.9191137 8.9175048 8.9162812 8.9156341 8.9151007 8.9148981 8.9139657 8.9138941 8.9138293 8.9134305 8.9134197 8.9131594 8.9130842 8.9129147 8.9128525 8.9127714 8.9127507 8.9126056 8.9124072 8.9122651 8.9118004 8.9112824 8.9110647 8.9111204 8.910485 8.9103573 8.9101977 8.9100546 8.9099032 8.90959 8.9086005 8.9073333 8.9057428 8.9046138 8.9036245 8.9033533 8.9028836 8.9024941 8.9010422 8.9001554 8.8993323 8.8986086 8.8979366 8.8973098 8.8966094 8.8958799 8.8952045 8.8939261 8.8930602 8.8908609 8.8889621 8.8873558 8.8871676 8.8878726 8.8880273 8.8880308 8.8877736 8.8876542 8.8876286 8.8876589 8.887569 8.8872495 8.8867496 8.8860536 8.8855918 8.8850696 8.8849703 8.8846661 8.8843401 8.8839335 8.8837293 8.8834595 8.8833562 8.8819941 8.8802385 8.8766517 8.8753108 8.8717523 8.8694812 8.867481 8.8657042 8.864225 8.8628138 8.8616808 8.8607924 8.8602781 8.8600593 8.8598941 8.8597094 8.8596437 8.8596759 8.8596145 8.8580002 8.8497307 8.8406027 8.8160518 8.8151722 8.8006626 8.7432711 8.7132715 8.6759727 8.6589033 8.6198072 8.6027963 8.5711497 8.5354819 8.49687 8.4636093 8.4399807 8.4325542 8.433371 8.4334655 8.4334657 8.4335238 8.4334348 8.4333851 8.4313302 8.4208538 8.3893224 8.3386084 8.2882555 8.2373298 8.1850745 8.1370525 8.0983789 8.0662242 8.0457112 8.0033583 7.9971864 7.9593424 7.9148637 7.8777542 7.8625632 7.8635333 7.8639113 7.8636675 7.8637019 7.8636856 7.8633337 7.8622666 7.8575358 7.8397834 7.807304 7.7224318 7.6824993 7.6050991 7.5239461 7.4637689 7.4093997 7.3600056 7.3242893 7.249459 7.179436 7.1068958 7.0409883 7.0111533 7.0113997 7.0117027 7.0114738 7.0114594 7.0114946 7.0114782 7.011724 7.0108105 7.0051272 6.9756338 6.9168521 6.8514926 6.7913005 6.7319359 6.6924939 6.6667066 6.6514218 6.634155 6.5972782 6.5640339 6.5079042 6.447245 6.4194203 6.4193291 6.419292 6.418982 6.4193114 6.4193196 6.419227 6.4186249 6.4177441 6.4163544 6.4076129 6.3788098 6.3008773 6.2520076 6.1990578 6.1306365 6.0953409 6.0597182 6.0509955 6.0161933 6.0158741 5.9956818 5.9932085 5.9918299 5.9793093 5.9792154 5.978778 5.978684 5.9769014 5.976955 5.976728 5.9767334 5.9766839 5.9766917 5.9766645 5.9767346 5.9755681 5.9753936 5.9751901 5.9738612 5.9730022 5.9728035 5.972797 5.9727851 5.9727777 5.9727373 5.9727384 5.9726381 5.9725021 5.9724669 5.9724571 5.9723668 5.9723671 5.9722304
GPVarianceControllerREC 10 20 1 1 13.374603 13.371216 13.370102 13.369023 13.366801 13.365363 13.361036 13.357701 13.350669 13.344847 13.335729 13.32809 13.317831 13.308616 13.297224 13.286358 13.273941 13.261619 13.250677 13.221462 13.203789 13.186393 13.17289 13.160657 13.149119 13.137031 13.123363 13.107475 13.088771 13.067025 13.041799 13.012917 12.980086 12.9432 12.890828 12.831911 12.780994 12.736044 12.698107 12.66655 12.640479 12.618435 12.598729 12.579631 12.55971 12.538205 12.51451 12.487268 12.454771 12.415815 12.370209 12.318408 12.248298 12.196072 12.162154 12.12431 12.075396 12.031772 11.994466 11.962918 11.936116 11.912693 11.891121 11.870991 11.853491 11.838004 11.82205 11.802713 11.780376 11.75306 11.725851 11.685007 11.639164 11.584613 11.525212 11.464204 11.410148 11.344176 11.289531 11.242497 11.202731 11.168456 11.139073 11.119016 11.109653 11.104385 11.100401 11.094421 11.087632 11.070832 11.047202 11.008511 10.957025 10.895156 10.822017 10.755566 10.688721 10.615291 10.528118 10.455238 10.392898 10.340365 10.295876 10.263926 10.253268 10.251479 10.250837 10.250314 10.249176 10.243729 10.230233 10.197513 10.146775 10.088197 10.017704 9.9387609 9.8519249 9.7631398 9.671277 9.584535 9.4627748 9.357467 9.2652769 9.1868076 9.1251303 9.1105822 9.107477 9.1073563 9.1070998 9.1065733 9.1053896 9.091352 9.074365 9.0665779 9.0662206 9.0657167 9.0642272 9.0627441 9.0620424 9.0611898 9.0604528 9.0595033 9.0581999 9.0565696 9.0545961 9.0525094 9.0504287 9.0389423 9.0303552 9.0228752 9.0186878 9.0154395 9.0121061 9.0099079 9.0062019 9.0040252 9.001564 8.9992746 8.9969385 8.9950936 8.9947741 8.9929593 8.9925518 8.9916981 8.9912303 8.9909337 8.9904766 8.9902546 8.9896111 8.9892684 8.9890555 8.9889905 8.9883579 8.9864997 8.9848109 8.9839982 8.9818382 8.9812734 8.9810547 8.979356 8.9791119 8.9780765 8.9776765 8.9770659 8.977005 8.976153 8.9755529 8.9747231 8.9742323 8.9737555 8.9732126 8.9730359 8.9730224 8.9717813 8.9703252 8.967264 8.9626346 8.961485 8.9593641 8.9583127 8.956903 8.9550701 8.9535286 8.9525659 8.9514824 8.9505126 8.9496381 8.9489503 8.9479399 8.9469049 8.9461347 8.9455819 8.9452884 8.9450754 8.9445902 8.9444573 8.9443692 8.9438746 8.944177 8.9442874 8.9442325 8.9442367 8.9442356 8.9442746 8.9436641 8.9434924 8.9428988 8.9424199 8.9413647 8.941 8.940808 8.9398977 8.9390532 8.9383829 8.9377582 8.9371543 8.9369823 8.9369674 8.9369096 8.9368347 8.9363176 8.9350193 8.9289485 8.9191583 8.9141345 8.9046381 8.8939703 8.8828733 8.87104 8.8596744 8.8545355 8.8462147 8.8365902 8.8282297 8.8221275 8.8182325 8.8168103 8.8168153 8.8167476 8.816668 8.8165871 8.8162838 8.8156212 8.812912 8.8041516 8.7874545 8.7623623 8.7434099 8.7244081 8.7112743 8.7015144 8.6880917 8.677825 8.6685068 8.6612235 8.6548233 8.6525958 8.6524101 8.6525668 8.6524722 8.6524956 8.6519965 8.6521361 8.6471555 8.6418538 8.602872 8.5659683 8.513396 8.4470491 8.3795351 8.3169592 8.253998 8.1973369 8.1401987 8.0480967 7.9621434 7.882786 7.8153886 7.7732849 7.7690896 7.7695885 7.7694766 7.7694671 7.7695852 7.7693732 7.7696419 7.7690547 7.7652351 7.7539661 7.7216205 7.6691234 7.6286219 7.5539032 7.5165046 7.4778627 7.4490518 7.4094983 7.3982587 7.3455162 7.2868491 7.230458 7.1863354 7.1810795 7.179936 7.1802214 7.1801482 7.1801302 7.1800143 7.1806798 7.1787736 7.1789352 7.1644418 7.1294059 7.078967 7.0169677 6.9502181 6.8916683 6.84768 6.8081494 6.7860352 6.7605668 6.7272745 6.7136907 6.6895315 6.6606873 6.6268337 6.6105377 6.6107997 6.6111484 6.6105817 6.6105565 6.6105521 6.6102433 6.6102406 6.6096983 6.6086414 6.6073445 6.6073645 6.6069051 6.6069495 6.6069698 6.6068788 6.6063852 6.6059468 6.6053254 6.6046639 6.6043953 6.6043493 6.6043452 6.6043492 6.6043708 6.604266 6.6039511 6.6035923 6.6034667 6.6034623 6.6034142 6.603414 6.6034161 6.6033917 6.603388 6.6033723 6.6033322 6.6033222 6.6033161 6.6033128 6.603312 6.6033118 6.6033097 6.6033055 6.6032877 6.6032705 6.6032696 6.6032627 6.6032648 6.6032519 6.6032275 6.6032168 6.6032162 6.6032133 6.603202
GPVarianceControllerPAA 10 5 1 1 13.374603 13.371216 13.370102 13.370006 13.368551 13.368201 13.367835 13.367358 13.366778 13.3663 13.366007 13.365825 13.365655 13.36543 13.365147 13.364855 13.364611 13.36443 13.36429 13.364162 13.364038 13.363929 13.363776 13.362839 13.360964 13.359405 13.355068 13.351497 13.344843 13.339184 13.331627 13.324778 13.317203 13.309013 13.300504 13.291248 13.281512 13.271425 13.26096 13.250452 13.240071 13.233088 13.204189 13.185417 13.166536 13.151454 13.13729 13.123271 13.108111 13.09081 13.070905 13.0477 13.020698 12.991032 12.957102 12.918243 12.874828 12.827313 12.777277 12.726406 12.676681 12.629807 12.570976 12.523368 12.483471 12.450836 12.428531 12.409798 12.393516 12.377765 12.36164 12.344375 12.325706 12.305823 12.2857 12.267625 12.25351 12.243783 12.23699 12.232478 12.228242 12.226072 12.2219 12.218292 12.215145 12.212476 12.205149 12.204119 12.202901 12.201211 12.200551 12.197581 12.195832 12.194311 12.191994 12.190476 12.188557 12.187322 12.186152 12.184621 12.183249 12.181221 12.180785 12.176684 12.175666 12.173409 12.171644 12.169894 12.167864 12.16725 12.167689 12.167497 12.166287 12.165622 12.162223 12.159581 12.155429 12.152028 12.14815 12.146059 12.143856 12.140744 12.1381 12.137489 12.135247 12.135125 12.134714 12.134078 12.128874 12.125675 12.12081 12.116598 12.112311 12.108482 12.105719 12.102803 12.100139 12.097481 12.095336 12.092866 12.090801 12.088802 12.085884 12.082895 12.080018 12.077989 12.077469 12.07764 12.077725 12.077445 12.07708 12.076781 12.076511 12.075915 12.075384 12.074507 12.07341 12.07228 12.071594 12.071227 12.070915 12.069946 12.069169 12.068961 12.066424 12.066037 12.065997 12.065243 12.065038 12.065105 12.065327 12.065166 12.066079 12.066536 12.06749 12.068309 12.069182 12.070015 12.070734 12.071289 12.071838 12.072409 12.07326 12.074015 12.074739 12.075401 12.075716 12.074812 12.071744 12.06568 12.05566 12.040579 12.018702 11.991011 11.957675 11.925568 11.886581 11.848125 11.81251 11.780579 11.750587 11.72531 11.692253 11.668019 11.641905 11.619658 11.597854 11.577812 11.561444 11.548301 11.535868 11.520475 11.498167 11.464654 11.418369 11.371407 11.320162 11.270792 11.221445 11.173311 11.126115 11.085227 11.035704 10.993459 10.957333 10.923991 10.89223 10.865877 10.851098 10.841683 10.83299 10.822626 10.807049 10.780688 10.735391 10.666016 10.582551 10.493515 10.407435 10.325772 10.248483 10.186625 10.112073 10.048368 9.9939413 9.9467419 9.90815 9.8843313 9.8794645 9.8788413 9.8787276 9.8785438 9.8780636 9.8755935 9.8647503 9.8317782 9.7640086 9.6806098 9.5931373 9.5000561 9.4126652 9.3391134 9.2957342 9.2073075 9.1348427 9.0722381 9.019892 8.9814923 8.9709239 8.9721165 8.9727276 8.9739888 8.9752763 8.9768534 8.9783761 8.9784736 8.9658754 8.9276953 8.8710915 8.8102308 8.7524672 8.6901532 8.6454133 8.6013742 8.5780567 8.5364593 8.5265364 8.4819513 8.4391425 8.4060331 8.3875007 8.3858534 8.3862341 8.38599 8.3859755 8.3858532 8.3856979 8.385722 8.3817912 8.3693481 8.3546632 8.3427122 8.3375298 8.3236327 8.3111888 8.2789193 8.2745195 8.2682333 8.2562711 8.2401022 8.2247674 8.2158062 8.2147258 8.21481 8.2128601 8.2104517 8.207465 8.204487 8.2021079 8.2000004 8.197277 8.1972251 8.1905769 8.1865965 8.1796619 8.1782557 8.1713376 8.167199 8.1479171 8.1369098 8.1335197 8.1308344 8.1236427 8.1154858 8.1124513 8.1124183 8.1126046 8.112521 8.1125092 8.112508 8.1124645 8.1119436 8.1102559 8.1083331 8.1064647 8.1051232 8.1027459 8.1004189 8.10018 8.1001122 8.1000338 8.0994016 8.0988323 8.0988258 8.0988099 8.098625 8.0986423 8.0986392 8.098643 8.098572 8.0983962 8.0982582 8.0977082 8.0976992 8.0972517 8.0964037 8.0960381 8.0959192 8.0958271 8.0958276 8.095813 8.095767 8.0957672 8.0956988 8.0956751 8.0955877 8.0955906 8.0955787 8.0954788 8.0954517 8.0952897 8.0952107 8.095065 8.0950617 8.0950579 8.0950547 8.0950579 8.0950406 8.0950116 8.094989 8.0949509 8.0948396 8.0948163 8.0948243 8.0947779 8.0947802 8.0947841 8.0947909 8.0947863 8.094785 8.094739
GPVarianceControllerPAA 10 10 1 1 13.374603 13.371216 13.370102 13.370005 13.368449 13.36814 13.367748 13.367109 13.366481 13.366145 13.365939 13.365763 13.365535 13.365241 13.364958 13.364719 13.364518 13.364345 13.364187 13.364046 13.363929 13.363837 13.363692 13.362678 13.360792 13.359229 13.354937 13.35133 13.344681 13.338982 13.33116 13.324314 13.31625 13.308202 13.299587 13.290201 13.280559 13.270363 13.259945 13.249484 13.239094 13.23295 13.203518 13.185021 13.166035 13.150995 13.136815 13.1228 13.10764 13.090335 13.070433 13.047224 13.020223 12.988832 12.954938 12.915027 12.870194 12.820321 12.767176 12.712496 12.658495 12.60711 12.542881 12.490875 12.447323 12.413205 12.388048 12.367393 12.349446 12.332442 12.315108 12.296459 12.276099 12.254042 12.230914 12.208711 12.190254 12.176661 12.16722 12.160559 12.154777 12.150109 12.145292 12.139546 12.13521 12.13126 12.126942 12.124252 12.122878 12.120443 12.11968 12.11848 12.114986 12.11299 12.109906 12.108764 12.105911 12.10531 12.103766 12.102511 12.1012 12.098656 12.091672 12.086361 12.084599 12.083835 12.082709 12.080791 12.074263 12.070793 12.066554 12.062889 12.058999 12.055037 12.052456 12.052257 12.053004 12.052648 12.052764 12.052372 12.048844 12.045787 12.039516 12.03238 12.027721 12.023036 12.022133 12.020771 12.020079 12.019839 12.019287 12.018862 12.013401 12.009133 12.003881 11.998942 11.995294 11.992554 11.991533 11.991364 11.991283 11.99022 11.98969 11.98897 11.988199 11.988633 11.987429 11.986265 11.984549 11.983032 11.981909 11.981888 11.982377 11.98228 11.981605 11.978638 11.976992 11.976173 11.973265 11.969186 11.96831 11.965888 11.962689 11.959543 11.957619 11.955565 11.954244 11.947791 11.94668 11.945426 11.943823 11.942425 11.94215 11.942342 11.943044 11.943481 11.944309 11.945278 11.946167 11.946863 11.947082 11.946858 11.946224 11.946735 11.947193 11.947722 11.948136 11.948324 11.947666 11.945929 11.942428 11.935449 11.923556 11.907986 11.888559 11.862168 11.830122 11.792196 11.756865 11.714315 11.676775 11.640158 11.615763 11.594236 11.574554 11.560248 11.546948 11.539211 11.516069 11.48843 11.46707 11.444949 11.425393 11.410776 11.398978 11.386564 11.370681 11.34811 11.314694 11.268847 11.213643 11.159005 11.099945 11.041537 10.978355 10.915175 10.855435 10.799085 10.748897 10.70728 10.675732 10.651377 10.633123 10.620205 10.611187 10.604632 10.599945 10.597161 10.594575 10.594453 10.588571 10.585992 10.585157 10.585065 10.584576 10.584245 10.583996 10.58365 10.582993 10.582793 10.58252 10.581865 10.581252 10.581189 10.580963 10.580879 10.580672 10.580544 10.580506 10.580364 10.58033 10.580253 10.580214 10.580211 10.580212 10.580182 10.580182 10.580184 10.580043 10.580043 10.579986 10.579943 10.579911 10.579915 10.579917 10.579903 10.579894 10.579925 10.579771 10.579686 10.579625 10.579607 10.578799 10.578712 10.578387 10.578197 10.577857 10.577728 10.577728 10.577512 10.577501 10.577496 10.577496 10.577491 10.577443 10.577438 10.577288 10.577277 10.577247 10.577224 10.577205 10.577155 10.577151 10.577034 10.577001 10.576942 10.576882 10.576829 10.576749 10.576711 10.576508 10.576337 10.57616 10.576016 10.575745 10.575585 10.574964 10.574911 10.574702 10.574045 10.574043 10.573208 10.572175 10.570653 10.568549 10.566011 10.563258 10.561512 10.561087 10.55952 10.55225 10.542514 10.53416 10.519626 10.508097 10.487457 10.467937 10.443495 10.41334 10.377905 10.343739 10.302308 10.250952 10.203453 10.162901 10.126062 10.097149 10.074186 10.065135 10.0642 10.063998 10.063992 10.063821 10.062047 10.056376 10.037516 10.007861 9.9826688 9.9826609 9.961866 9.9321555 9.9125669 9.9072645 9.8957952 9.882795 9.876869 9.8703593 9.8665736 9.8610345 9.8609887 9.8606143 9.8557354 9.8553995 9.8552839 9.8545761 9.8545016 9.8544408 9.8542427 9.853814 9.8535863 9.852582 9.8525693 9.8522389 9.8522121 9.8520963 9.8520732 9.8517885 9.8517607 9.851761 9.8516993 9.8515267 9.8513096 9.8512928 9.8512426 9.8512064 9.8511943 9.851118 9.8511061 9.8511008 9.8510945 9.8510931
GPVarianceControllerPAA 10 20 1 1 13.374603 13.371216 13.370102 13.370005 13.368419 13.368094 13.367594 13.366779 13.366315 13.366083 13.365889 13.365654 13.365364 13.365087 13.364854 13.364641 13.364432 13.364238 13.36408 13.363959 13.36386 13.363775 13.363629 13.362569 13.360693 13.359125 13.354863 13.351237 13.344606 13.338887 13.330993 13.324114 13.315704 13.307677 13.298712 13.28946 13.279766 13.26952 13.259195 13.248672 13.238381 13.232887 13.203001 13.18473 13.165657 13.150649 13.136457 13.122444 13.107284 13.091496 13.075051 13.05702 13.037217 13.01506 12.990586 12.963768 12.935128 12.905315 12.875306 12.846092 12.818634 12.79366 12.761441 12.734804 12.712211 12.692914 12.675142 12.657366 12.639101 12.621305 12.602198 12.581317 12.558424 12.533948 12.509609 12.488114 12.471158 12.45863 12.449204 12.44029 12.4327 12.428822 12.418276 12.411306 12.404628 12.399149 12.398038 12.394563 12.392832 12.390118 12.388431 12.387133 12.384663 12.381891 12.381469 12.37968 12.378909 12.377974 12.377233 12.375988 12.375261 12.374343 12.373426 12.372044 12.371017 12.369515 12.367698 12.36569 12.36346 12.36268 12.363182 12.362489 12.362259 12.359965 12.358054 12.355262 12.352725 12.350214 12.348361 12.346784 12.344489 12.342713 12.340257 12.339176 12.339082 12.337273 12.33718 12.336484 12.336557 12.336872 12.337079 12.335169 12.3359 12.335525 12.336129 12.336496 12.337079 12.337565 12.338017 12.338419 12.338766 12.339105 12.339478 12.338558 12.338145 12.337735 12.336183 12.335903 12.335448 12.335306 12.335228 12.335291 12.335477 12.335732 12.335258 12.334517 12.333947 12.332534 12.330875 12.328696 12.325899 12.322896 12.320163 12.317788 12.315136 12.310841 12.30927 12.306302 12.305689 12.303461 12.300197 12.294211 12.289947 12.278751 12.266696 12.248108 12.22808 12.203332 12.174629 12.142342 12.107691 12.068093 12.028256 11.998241 11.97156 11.948859 11.929783 11.913821 11.903587 11.897325 11.893402 11.892059 11.891437 11.891545 11.891838 11.892098 11.892322 11.892365 11.89208 11.891058 11.888955 11.887232 11.886245 11.883175 11.881572 11.88023 11.879529 11.879249 11.876837 11.876271 11.875568 11.87467 11.874646 11.874629 11.874439 11.87392 11.873674 11.873503 11.873156 11.872742 11.871664 11.871656 11.871659 11.871646 11.871483 11.87128 11.871289 11.871069 11.87022 11.869959 11.869701 11.869716 11.86963 11.869645 11.869595 11.869569 11.869561 11.869565 11.869548 11.869278 11.869185 11.869126 11.868617 11.867738 11.86714 11.866487 11.866045 11.865604 11.86516 11.862835 11.859055 11.854306 11.848942 11.844296 11.840563 11.823943 11.813491 11.80111 11.787536 11.769925 11.758137 11.742935 11.722215 11.697289 11.674661 11.659148 11.640918 11.624301 11.606998 11.593157 11.580178 11.564818 11.544151 11.516273 11.4852 11.455475 11.431017 11.411382 11.401727 11.389004 11.367904 11.366521 11.339116 11.320007 11.297648 11.274039 11.249879 11.226556 11.207794 11.194456 11.181969 11.166581 11.14421 11.108501 11.055614 10.999907 10.951929 10.910574 10.877365 10.846635 10.818109 10.795835 10.768922 10.739101 10.714678 10.695014 10.679168 10.667769 10.661514 10.660249 10.659749 10.659266 10.657567 10.653051 10.642534 10.631162 10.628886 10.616485 10.614342 10.608892 10.605815 10.600417 10.588215 10.584746 10.574694 10.562406 10.556338 10.551915 10.550367 10.550478 10.550708 10.551001 10.551087 10.548874 10.542184 10.519173 10.477906 10.425302 10.365625 10.302712 10.235772 10.154294 10.101948 10.047316 10.006513 9.9640158 9.9359671 9.9096359 9.8578045 9.8144434 9.779186 9.7633435 9.7624749 9.7621915 9.7621194 9.761705 9.7619335 9.758876 9.747969 9.7097253 9.6207043 9.4892896 9.3762764 9.2587047 9.1392286 9.0244599 8.9219098 8.833045 8.7472714 8.6820191 8.6304762 8.5897965 8.5592966 8.5400317 8.5317174 8.5274906 8.5267676 8.5264611 8.5258661 8.5251768 8.5238983 8.5217741 8.5169208 8.5128936 8.5089396 8.5044903 8.4994669 8.4915595 8.4904479 8.4904021 8.490205 8.4900009 8.4884145 8.4867152 8.4823131 8.4795391 8.4794261 8.4795456 8.4795155 8.4794732 8.4795242
GPInformationControllerFixedEndTimeREC 10 5 1 1 13.374603 13.371216 13.370102 13.369024 13.366803 13.365364 13.362263 13.361324 13.356261 13.352582 13.344995 13.339227 13.330667 13.323602 13.31527 13.30655 13.297637 13.297338 13.270948 13.26393 13.25702 13.248704 13.237294 13.229694 13.216911 13.208671 13.207277 13.197975 13.197966 13.197055 13.193147 13.185595 13.182484 13.173203 13.16381 13.161267 13.146955 13.139534 13.133072 13.116551 13.107243 13.096096 13.08531 13.078425 13.068046 13.062458 13.051575 13.044638 13.036644 13.028827 13.019893 13.018551 13.00834 13.006841 13.000052 12.986961 12.981906 12.970495 12.961073 12.94818 12.935252 12.918963 12.903877 12.88658 12.870717 12.857187 12.832418 12.824935 12.792151 12.769642 12.745646 12.720885 12.719679 12.693813 12.692303 12.68466 12.674202 12.668984 12.648634 12.633219 12.608099 12.584018 12.569071 12.530171 12.507912 12.472419 12.446736 12.405189 12.380474 12.340878 12.292945 12.238595 12.194056 12.156747 12.126001 12.098718 12.072371 12.047655 12.025514 12.004303 11.982054 11.948968 11.914813 11.875048 11.832496 11.786539 11.739733 11.69107 11.64222 11.592786 11.54089 11.494217 11.419844 11.355814 11.33799 11.290345 11.251561 11.238775 11.234943 11.21374 11.213176 11.188257 11.177009 11.15733 11.140875 11.137775 11.115674 11.096987 11.075673 11.052557 11.030747 11.007496 10.983784 10.962744 10.942008 10.922514 10.894456 10.871286 10.85168 10.835082 10.82086 10.80991 10.809642 10.807737 10.803697 10.80302 10.793336 10.787372 10.783629 10.768939 10.759844 10.746096 10.731643 10.713702 10.698241 10.674788 10.657378 10.634193 10.602421 10.568837 10.546219 10.510141 10.486035 10.455796 10.432622 10.429284 10.422819 10.419842 10.418981 10.412383 10.403334 10.381456 10.355285 10.326779 10.296434 10.262248 10.226253 10.185246 10.14608 10.106138 10.071468 10.01283 9.950884 9.8985688 9.8563301 9.8192786 9.7976839 9.7855339 9.7853884 9.7843673 9.7840124 9.7836167 9.7778377 9.7717323 9.7644874 9.7571856 9.7468257 9.7399909 9.7310508 9.7220588 9.7127678 9.7079974 9.6952352 9.6877974 9.6874207 9.6782173 9.6728628 9.6723122 9.6691967 9.6553729 9.6534985 9.6513302 9.6513213 9.6500861 9.6493245 9.6484491 9.6444989 9.6370876 9.6189331 9.594987 9.566896 9.5364121 9.5052887 9.4748648 9.4437306 9.4113942 9.3891018 9.3635474 9.3500976 9.3252141 9.294641 9.2638173 9.2332166 9.2065018 9.1951495 9.194793 9.195024 9.1943346 9.1937379 9.1921107 9.1891567 9.1814021 9.1688743 9.1456183 9.1193065 9.0891581 9.060564 9.0305183 8.9927317 8.9650853 8.9419457 8.9014759 8.8947123 8.8664376 8.842004 8.8151188 8.7870371 8.7516521 8.7394456 8.7390347 8.7388884 8.7387075 8.7387415 8.7387342 8.7379958 8.7356177 8.7273656 8.7075441 8.6790791 8.6473708 8.6112985 8.575737 8.5378202 8.5011181 8.4759017 8.4496639 8.4429917 8.4156919 8.396187 8.3815909 8.3680353 8.3537009 8.3466088 8.3423393 8.34295 8.3428666 8.3425941 8.3418822 8.340371 8.3354149 8.3225878 8.2988443 8.2681727 8.2364912 8.2047665 8.1684108 8.1431032 8.1232198 8.0647192 8.050643 8.042462 8.011995 7.9816422 7.9511084 7.9196076 7.9020011 7.8987592 7.8987301 7.8989748 7.8990673 7.8989594 7.8989581 7.8987422 7.8968069 7.8887822 7.8689378 7.838392 7.8054574 7.7706618 7.7350294 7.7012738 7.6810319 7.6439612 7.6312447 7.6168463 7.5795075 7.5413937 7.5080926 7.4821183 7.4748478 7.4746955 7.4742604 7.4743544 7.4741184 7.4741098 7.4742391 7.4735653 7.4708302 7.4620032 7.4388576 7.4080348 7.3755917 7.3402084 7.3132506 7.2857731 7.2318802 7.2047397 7.1841722 7.1614198 7.1492677 7.1353775 7.1194522 7.1056212 7.0948406 7.0961968 7.0947094 7.0948756 7.0947791 7.0949288 7.0949413 7.0946133 7.0924561 7.0863459 7.0670701 7.0381887 7.0044036 6.9700239 6.9405622 6.9079551 6.8761766 6.8562348 6.8374109 6.8122302 6.7827341 6.7601037 6.738774 6.7221214 6.7172581 6.7191989 6.7193151 6.7192462 6.7192508 6.719541 6.7196518 6.7183092 6.7168915 6.7120001 6.6938377 6.6653946 6.6292506 6.5942482 6.5614542 6.5312253 6.5113371 6.5000771 6.4788993 6.4428785 6.4085957 6.3678217 6.3317614 6.3197792
GPInformationControllerFixedEndTimeREC 10 10 1 1 13.374603 13.371216 13.370102 13.369024 13.366801 13.36566 13.362807 13.362365 13.361696 13.357927 13.35418 13.348472 13.342371 13.335308 13.334624 13.326681 13.312063 13.307409 13.306132 13.290039 13.284664 13.273016 13.267517 13.257042 13.250119 13.242902 13.235934 13.228005 13.218491 13.207061 13.203701 13.188066 13.17843 13.166424 13.144916 13.131947 13.108737 13.098634 13.063224 13.038614 13.006958 12.98356 12.978725 12.974739 12.956519 12.954157 12.937718 12.935493 12.922407 12.921363 12.915999 12.910174 12.898245 12.886808 12.8855 12.868433 12.85749 12.847659 12.836024 12.823201 12.80473 12.787315 12.768183 12.749433 12.728928 12.690571 12.660477 12.63382 12.611707 12.599902 12.599924 12.589652 12.589403 12.579071 12.574182 12.557025 12.543629 12.523471 12.521261 12.495847 12.487474 12.467886 12.4477 12.427352 12.396608 12.380604 12.36173 12.332983 12.324319 12.296621 12.271618 12.247775 12.22762 12.222957 12.196162 12.178697 12.155909 12.133135 12.105099 12.084188 12.045464 12.015712 11.97795 11.943648 11.911939 11.872423 11.842289 11.804883 11.772066 11.737893 11.678611 11.627333 11.614763 11.577762 11.572416 11.534503 11.533373 11.519825 11.50472 11.504616 11.487334 11.479156 11.467988 11.448224 11.420763 11.40766 11.38378 11.368942 11.346278 11.316909 11.290844 11.257982 11.23004 11.178243 11.139946 11.105324 11.073933 11.070647 11.047852 11.032807 11.032626 11.018674 11.017257 11.012301 11.011367 11.000233 10.985137 10.96941 10.949599 10.927698 10.900823 10.873268 10.839158 10.810433 10.774728 10.751253 10.725696 10.681024 10.641585 10.603437 10.601583 10.563827 10.544026 10.543949 10.532209 10.523955 10.522346 10.514364 10.508225 10.498601 10.478385 10.450416 10.415062 10.380256 10.344166 10.307152 10.271981 10.235637 10.198244 10.170037 10.110974 10.058757 10.00992 9.9677749 9.9367298 9.9075832 9.9018024 9.8953133 9.8941963 9.8924425 9.8930675 9.8842583 9.8735813 9.8552759 9.828741 9.8026951 9.7716675 9.742837 9.7101336 9.6812007 9.651626 9.6201944 9.6017315 9.5776096 9.5431104 9.5038028 9.4577118 9.4244529 9.3993455 9.3867791 9.3860643 9.384835 9.3840823 9.3821037 9.380925 9.3769521 9.3687279 9.3521664 9.3320436 9.3106319 9.2831325 9.2569855 9.2209145 9.1951144 9.1593484 9.1377109 9.1204927 9.1131728 9.0788644 9.0448778 9.0103147 8.9844726 8.970666 8.9676101 8.9671783 8.9662982 8.966153 8.9660682 8.9652146 8.9628368 8.9554125 8.939594 8.9162854 8.8862544 8.8550989 8.8188774 8.7885273 8.7481172 8.7214624 8.6970246 8.6774866 8.6545964 8.6278514 8.6098131 8.5918826 8.5617567 8.545438 8.5420116 8.542852 8.5431251 8.5431457 8.5426358 8.5421779 8.5404905 8.5276637 8.5027029 8.4708852 8.4302175 8.3914821 8.346042 8.305969 8.2711866 8.2455727 8.1906291 8.1802445 8.1750354 8.1466 8.1176494 8.0889282 8.0603317 8.0463126 8.0452048 8.0468632 8.0468157 8.0466415 8.04672 8.0457837 8.0449221 8.0406823 8.0298123 8.0087225 7.9799873 7.9497614 7.92391 7.8909294 7.863799 7.8382099 7.8137325 7.7973689 7.7600796 7.7293803 7.7068595 7.7002273 7.6936503 7.6931563 7.6929548 7.6930411 7.6928585 7.6927516 7.6928195 7.6922901 7.6903795 7.6902731 7.6854146 7.6805565 7.6780087 7.6767668 7.6762118 7.6761793 7.6759405 7.6755364 7.6752448 7.6748883 7.6747365 7.674711 7.674665 7.6743853 7.6739116 7.6738469 7.673766 7.673547 7.6733921 7.6727942 7.6724995 7.6721901 7.6715654 7.6707647 7.6701065 7.669842 7.6696022 7.6695072 7.6693255 7.6693029 7.6693022 7.6693111 7.6693022 7.6693 7.6692933 7.6692923 7.669292 7.6692995 7.6693003 7.6693002 7.6692938 7.6692908 7.669274 7.6692664 7.66924 7.6692404 7.6692391 7.6691625 7.6689019 7.668484 7.6683597 7.6679918 7.6673153 7.667194 7.666309 7.6659575 7.6656418 7.6656753 7.6656785 7.6657188 7.6654968 7.6655108 7.6656085 7.6656776 7.6652488 7.6649085 7.664895 7.664824 7.6646403 7.6643389 7.6644382 7.664077 7.6638935 7.6615733 7.6573984 7.6508024 7.6460339 7.6375636 7.6305617 7.6176204 7.6142036 7.6046527 7.6044289 7.5986675 7.5984996 7.5960707 7.5928293 7.5897863
GPInformationControllerFixedEndTimeREC 10 20 1 1 13.374603 13.371216 13.370102 13.369023 13.366801 13.363356 13.363078 13.362552 13.360625 13.356613 13.352045 13.346226 13.344548 13.338117 13.334494 13.321308 13.319606 13.311556 13.306209 13.300947 13.296846 13.293056 13.289017 13.284395 13.27838 13.275048 13.265632 13.254792 13.24372 13.229642 13.215836 13.199012 13.188319 13.163136 13.149136 13.129425 13.104057 13.085955 13.069468 13.055709 13.043487 13.032007 13.020146 13.017646 13.002382 12.987892 12.970496 12.950066 12.927351 12.901094 12.872274 12.839751 12.80432 12.765411 12.703865 12.639857 12.61488 12.560799 12.546255 12.503312 12.489675 12.458292 12.450886 12.449755 12.439849 12.428873 12.413926 12.39707 12.377326 12.355173 12.349086 12.317879 12.302371 12.287058 12.249738 12.227929 12.192909 12.164378 12.126047 12.071629 12.017357 12.001672 11.957614 11.947312 11.915153 11.900274 11.900318 11.883254 11.871436 11.855266 11.855054 11.839147 11.831708 11.819554 11.815514 11.797848 11.79791 11.786189 11.786597 11.78762 11.78734 11.78753 11.787372 11.786978 11.786954 11.779434 11.775812 11.765573 11.759963 11.751261 11.742609 11.741531 11.717494 11.707749 11.686851 11.672758 11.646439 11.623888 11.601269 11.574436 11.552374 11.521399 11.480584 11.445859 11.411994 11.384461 11.357151 11.353645 11.332857 11.330624 11.31818 11.311112 11.29523 11.288721 11.276555 11.256309 11.250263 11.214598 11.195552 11.156947 11.128737 11.096222 11.031338 10.982289 10.96957 10.922659 10.884339 10.849862 10.822347 10.82038 10.794282 10.782189 10.781081 10.773351 10.767122 10.764903 10.749016 10.733866 10.715305 10.69474 10.670399 10.64455 10.6181 10.591785 10.564972 10.535638 10.515338 10.472426 10.4242 10.380553 10.35178 10.318448 10.286685 10.263012 10.260166 10.258165 10.257355 10.254403 10.253425 10.249872 10.235766 10.224035 10.194994 10.17349 10.138531 10.103157 10.073978 10.033667 9.969886 9.9336571 9.875568 9.8204062 9.7712286 9.7312338 9.6980342 9.6647973 9.6525539 9.6516771 9.6502302 9.6474143 9.645882 9.6442309 9.63568 9.623059 9.6025423 9.5777538 9.5501228 9.519497 9.4882613 9.4608913 9.4280449 9.3978209 9.3766314 9.3415437 9.3411749 9.3186761 9.287209 9.2519605 9.2183603 9.2038272 9.203171 9.2035095 9.2033431 9.2024357 9.2016573 9.2007958 9.1962426 9.1938925 9.1914058 9.1894959 9.1876427 9.1858244 9.1845815 9.1828844 9.181634 9.1810424 9.1808703 9.1806876 9.1797998 9.179653 9.1796825 9.1794881 9.1788956 9.178902 9.1754423 9.1742995 9.1737892 9.1738033 9.1734969 9.1735569 9.1734233 9.1729979 9.172885 9.1724962 9.1723905 9.1723763 9.172105 9.171698 9.1713822 9.1712537 9.1713511 9.1711855 9.1709615 9.1707703 9.1707593 9.1679687 9.1656658 9.1655925 9.1648787 9.1645509 9.1641007 9.163504 9.1617538 9.1612429 9.1611891 9.1606397 9.1586543 9.1584795 9.1569533 9.1543008 9.1539723 9.1538489 9.1529505 9.1528187 9.1527066 9.1526555 9.1518635 9.1511909 9.1478147 9.1424356 9.1347779 9.1264238 9.113767 9.0999022 9.0954172 9.0762034 9.0660692 9.0571353 9.0482803 9.0404529 9.0393024 9.0303305 9.028495 9.0284984 9.0255655 9.0230763 9.0173444 9.0177328 9.0173994 9.0181503 9.0177943 9.0169849 9.0147252 9.0057617 8.9943613 8.9670129 8.9386465 8.9071857 8.8693242 8.84281 8.8005274 8.7518257 8.7207854 8.7164336 8.6756028 8.6275722 8.5859255 8.546547 8.5137331 8.4992614 8.4978084 8.4981622 8.4980991 8.4981072 8.4980481 8.4976419 8.4958811 8.4903667 8.4769079 8.4499965 8.4164887 8.3887502 8.354698 8.3226768 8.2820293 8.2552147 8.2277504 8.2010566 8.1844951 8.1531951 8.132272 8.1061922 8.0803515 8.073707 8.0696994 8.0695426 8.0695384 8.0696474 8.0697574 8.0693381 8.0683149 8.0637992 8.0513983 8.0233236 7.9861392 7.9495276 7.9119708 7.8612514 7.817831 7.7856136 7.7520121 7.749271 7.7161692 7.6728007 7.6342599 7.5933439 7.5643225 7.5498755 7.549876 7.5506162 7.5506206 7.5506241 7.5505644 7.550758 7.5505471 7.550404 7.548634 7.5441331 7.5354895 7.5244619 7.5159035 7.500118 7.491881 7.4748212 7.4674402 7.4540694 7.4502261 7.4490946 7.4487582 7.4466555 7.4455392
GPInformationControllerFixedEndTimePAA 10 5 1 1 13.374603 13.371216 13.370102 13.370006 13.368551 13.368201 13.367835 13.367358 13.366778 13.3663 13.366007 13.365825 13.365655 13.36543 13.365147 13.364855 13.364611 13.36443 13.36429 13.364162 13.364038 13.363929 13.361626 13.359235 13.35364 13.352891 13.352252 13.351284 13.349176 13.346576 13.342177 13.337097 13.330295 13.323176 13.315103 13.306915 13.298019 13.288564 13.278416 13.273654 13.251821 13.241415 13.236709 13.229028 13.220968 13.212511 13.204708 13.196082 13.194471 13.187605 13.18226 13.170421 13.159966 13.145142 13.130694 13.112882 13.094554 13.073391 13.05121 13.026799 13.001462 12.974864 12.948092 12.921402 12.895725 12.847583 12.800321 12.761439 12.72905 12.70152 12.697984 12.673258 12.653774 12.631382 12.607914 12.581164 12.548867 12.509732 12.46278 12.409054 12.34876 12.28281 12.197846 12.130057 12.060864 11.942427 11.839212 11.750672 11.677013 11.616327 11.565591 11.522384 11.490889 11.472559 11.45889 11.445489 11.428762 11.403703 11.3628 11.297293 11.203002 11.088852 10.930104 10.82998 10.717137 10.562344 10.434112 10.320329 10.222194 10.138804 10.065776 10.002027 9.9681392 9.9579193 9.9497429 9.946087 9.9425486 9.9377903 9.9281187 9.905792 9.8597157 9.7834134 9.7125862 9.6644032 9.6325314 9.6066797 9.5812531 9.5718668 9.5555764 9.5555912 9.5429684 9.5374188 9.5352679 9.5265119 9.5242283 9.5204527 9.5181334 9.5155296 9.5129601 9.510531 9.5080285 9.5064049 9.5059457 9.5022765 9.5028944 9.5064316 9.5060641 9.5076027 9.5027664 9.4940893 9.4943256 9.4901283 9.4855875 9.4826596 9.4821444 9.482062 9.4822899 9.4826749 9.4830165 9.4833909 9.483548 9.483905 9.4841519 9.4771856 9.4445865 9.4194102 9.3909503 9.3686504 9.3385798 9.3181659 9.3089794 9.2917428 9.2881121 9.2846145 9.2713612 9.2647564 9.2562841 9.2471461 9.2376038 9.2267248 9.216831 9.2001834 9.18528 9.1774437 9.1758082 9.1757914 9.1757885 9.1757679 9.1757443 9.1756022 9.1754531 9.1754184 9.1746736 9.1752628 9.1757609 9.1764673 9.177565 9.1682476 9.1659316 9.1558253 9.1567365 9.1570185 9.1572385 9.1576189 9.1574732 9.1578253 9.1580444 9.1583489 9.1585617 9.1583847 9.1571018 9.1548073 9.1519441 9.1496551 9.1461892 9.1459595 9.1465413 9.1463929 9.1465866 9.1458419 9.1361324 9.1275858 9.1176589 9.1094553 9.1093193 9.1088521 9.1069868 9.1035564 9.0898906 9.087023 9.0849676 9.0831666 9.0817566 9.0786411 9.0777196 9.0723427 9.0679971 9.0666792 9.0666554 9.0666778 9.0668007 9.0667004 9.0663636 9.066372 9.0663534 9.0660231 9.0658293 9.0652384 9.0650602 9.065132 9.0650719 9.0651858 9.0648803 9.0646711 9.0642303 9.0630829 9.0611433 9.0549954 9.0456278 9.0367767 9.0296768 9.0253611 9.0212101 9.0197811 9.0170124 9.0149754 9.0121238 9.011207 9.010989 9.0109822 9.0109749 9.0109635 9.0109061 9.010434 9.0099531 9.0093584 9.0093612 9.0087845 9.0069039 9.0055419 9.0045366 9.0035444 9.003038 9.0024077 9.0022613 9.0017176 9.0016528 9.0014656 9.0013046 9.0011684 9.0000823 8.9998426 8.9986041 8.9936588 8.9936388 8.9936579 8.9936741 8.9936462 8.9936492 8.9932762 8.9923796 8.9916604 8.9914623 8.9912946 8.9910513 8.9910634 8.990878 8.9908498 8.9908377 8.9908553 8.9908037 8.9908435 8.9908 8.9907413 8.9907657 8.9906503 8.9904135 8.9904135 8.9903523 8.9903368 8.9902562 8.9901795 8.9899035 8.9894917 8.9888479 8.9887941 8.988753 8.9887547 8.9884013 8.9883351 8.9882808 8.9882352 8.9880948 8.9876883 8.9872798 8.9862782 8.9853359 8.984117 8.9841002 8.9839918 8.9837783 8.9836641 8.9830687 8.9826534 8.9823138 8.9820384 8.9818039 8.9817325 8.9816877 8.9816068 8.9815936 8.9814993 8.9814934 8.9812642 8.9808644 8.9808587 8.9807044 8.98067 8.980653 8.9806151 8.980544 8.9804322 8.9803426 8.9802737 8.9802121 8.9801962 8.9801622 8.9801456 8.9801423 8.9801343 8.9800208 8.9799843 8.979984 8.9800125 8.9800426 8.9800737 8.9801046 8.9801308 8.9801496 8.9801675 8.9801857 8.9801951 8.9802024 8.9802003 8.9801991 8.9801964 8.9801869 8.9801796 8.9801794 8.9801768 8.9801751 8.9801628 8.9801617 8.9801597 8.9801557 8.9801271 8.9801125 8.980105 8.9800573 8.9799678 8.9799239
GPInformationControllerFixedEndTimePAA 10 10 1 1 13.374603 13.371216 13.370102 13.370005 13.368449 13.36814 13.367748 13.367109 13.366481 13.366145 13.365939 13.365763 13.365535 13.365241 13.364958 13.364719 13.364518 13.364345 13.364187 13.364046 13.363929 13.363837 13.361521 13.359147 13.353443 13.352652 13.352012 13.351053 13.34896 13.346371 13.341995 13.33692 13.330118 13.322953 13.314758 13.306408 13.297269 13.28773 13.27751 13.273269 13.251141 13.2409 13.235017 13.226043 13.21748 13.209203 13.201181 13.192215 13.181915 13.169419 13.154606 13.137155 13.117116 13.094254 13.068495 13.039653 13.007761 12.972954 12.93565 12.896473 12.856291 12.816108 12.743193 12.701864 12.638958 12.590641 12.549514 12.515106 12.484503 12.457041 12.434202 12.414549 12.394035 12.368911 12.334747 12.286856 12.222707 12.145062 12.058092 11.963103 11.861892 11.756689 11.621976 11.528459 11.433635 11.277114 11.146722 11.036642 10.94583 10.871964 10.827252 10.812128 10.804875 10.800942 10.797395 10.792601 10.782921 10.758849 10.701428 10.593676 10.438767 10.264699 10.025548 9.8916711 9.7435783 9.6147948 9.4060546 9.2234775 9.0567703 8.9111054 8.7911846 8.7316518 8.7227485 8.7209238 8.7209347 8.7209064 8.7209798 8.7210422 8.7206491 8.7149929 8.679005 8.5717875 8.4162353 8.3438092 8.2969453 8.2748403 8.2492878 8.2248588 8.2126346 8.2014909 8.1980182 8.1975608 8.197217 8.196857 8.1974707 8.1994983 8.2014265 8.2027902 8.2042981 8.2063446 8.2090312 8.2000661 8.2011248 8.1979349 8.1977242 8.2020872 8.2017748 8.2038316 8.2071748 8.210208 8.2134393 8.2166237 8.2184609 8.217227 8.2154094 8.2151766 8.2152318 8.2153957 8.2156016 8.2157454 8.2159059 8.2158802 8.2121029 8.2133046 8.1680339 8.1610285 8.0315834 7.9386376 7.889173 7.8140571 7.7700772 7.7160815 7.6509547 7.5874942 7.5648434 7.4883967 7.4881374 7.4649676 7.466012 7.4635365 7.4581652 7.4501834 7.4467548 7.4028473 7.3477596 7.3217464 7.317973 7.3169036 7.3086828 7.2956633 7.2836548 7.2742254 7.2666357 7.2599775 7.2538664 7.2475008 7.2403615 7.2322871 7.2231991 7.2132274 7.2027783 7.1919926 7.170758 7.1608354 7.1377932 7.1206803 7.0978256 7.0924851 7.0796086 7.0655107 7.059628 7.0263905 7.0135204 7.0005593 6.9884923 6.9670621 6.942426 6.9172953 6.8999835 6.8851574 6.8744759 6.866433 6.8604597 6.860732 6.8558065 6.8394944 6.8272105 6.8137289 6.80547 6.7996497 6.7944595 6.788767 6.7838005 6.7792406 6.7746896 6.7700595 6.7647996 6.7595422 6.7541595 6.7498107 6.7449211 6.7382556 6.7256923 6.7230575 6.7091008 6.6976114 6.6901585 6.6808901 6.6666829 6.652506 6.6386631 6.6280972 6.6197165 6.6134247 6.60633 6.5989701 6.595479 6.5948743 6.5943499 6.5940773 6.5928889 6.5900393 6.5838651 6.5760667 6.5733235 6.5620309 6.5540606 6.5498086 6.546591 6.5441674 6.5399377 6.5350834 6.5299627 6.5258235 6.523855 6.5232511 6.5230424 6.5232958 6.5235506 6.5240535 6.524032 6.5238246 6.5237737 6.5237107 6.5235337 6.5214192 6.5209437 6.5194979 6.5194988 6.5190709 6.5184101 6.5176113 6.5173564 6.5173475 6.5174313 6.5172975 6.5172866 6.5172543 6.5172605 6.5172088 6.5168697 6.5156908 6.512148 6.5057138 6.5010024 6.4976553 6.4963417 6.4952498 6.4942968 6.4923239 6.4904138 6.4883813 6.4861362 6.4836458 6.4808486 6.4779943 6.4755238 6.4738023 6.4727938 6.4722301 6.472461 6.4722692 6.4722751 6.4722782 6.4723227 6.4723265 6.4723003 6.4722472 6.4722398 6.4722415 6.4722122 6.47228 6.4722867 6.4723211 6.4717746 6.4712297 6.4709013 6.4706515 6.4704128 6.4702087 6.4702082 6.4701108 6.4700388 6.4699602 6.4699165 6.4698288 6.4695659 6.4693278 6.4691336 6.4690875 6.4690895 6.469141 6.469196 6.4690956 6.4691292 6.468991 6.469013 6.4689217 6.4686987 6.4686925 6.4685287 6.4684376 6.4682451 6.46809 6.4678735 6.4677205 6.4675108 6.4675013 6.4674698 6.4674449 6.4674061 6.4673463 6.4633103 6.4627097 6.4625354 6.4624292 6.4623398 6.4621325 6.4619051 6.4618028 6.4616272 6.4612208 6.4608425 6.4604022 6.4599185 6.4595694 6.4592629 6.4591517 6.4589901 6.4589499 6.4588891 6.4589089 6.4589227 6.4587647 6.4586411 6.4585969 6.4585994 6.4584702 6.458394 6.4582011 6.4575342
GPInformationControllerFixedEndTimePAA 10 20 1 1 13.374603 13.371216 13.370102 13.370005 13.368419 13.368094 13.367594 13.366779 13.366315 13.366083 13.365889 13.365654 13.365364 13.365087 13.364854 13.364641 13.364432 13.364238 13.36408 13.363959 13.36386 13.363775 13.363629 13.362569 13.360693 13.359125 13.354863 13.351237 13.344606 13.338887 13.330993 13.324114 13.315704 13.307677 13.298712 13.28946 13.279766 13.26952 13.259195 13.248672 13.238381 13.228452 13.212912 13.18791 13.169259 13.152151 13.137441 13.123119 13.108111 13.091349 13.072075 13.049818 13.023811 12.99352 12.958558 12.918819 12.874151 12.824706 12.770967 12.713859 12.654652 12.594898 12.488981 12.426044 12.338409 12.299093 12.235976 12.189117 12.147487 12.113025 12.101948 12.074705 12.054749 12.032531 12.005942 11.969874 11.919913 11.854024 11.775037 11.686756 11.590225 11.487514 11.381325 11.27502 11.171799 10.999586 10.853681 10.804127 10.745057 10.710731 10.680139 10.663148 10.652287 10.648667 10.647846 10.647776 10.632472 10.627945 10.619386 10.613214 10.60538 10.596369 10.595658 10.586125 10.575286 10.574266 10.570882 10.562609 10.562598 10.556001 10.553498 10.550388 10.547337 10.544967 10.542308 10.539517 10.530867 10.527331 10.526088 10.522347 10.520262 10.517504 10.509739 10.509353 10.507083 10.504876 10.504573 10.502582 10.503062 10.501026 10.502011 10.500684 10.502125 10.503623 10.503287 10.498737 10.47665 10.446208 10.432431 10.408486 10.399798 10.394246 10.390034 10.387342 10.386504 10.376781 10.362813 10.347352 10.333387 10.326506 10.324984 10.307113 10.29782 10.297676 10.276859 10.269681 10.262366 10.260396 10.238831 10.233617 10.2264 10.223443 10.220116 10.217572 10.215702 10.207251 10.202648 10.191521 10.18083 10.172071 10.170476 10.168496 10.168389 10.168115 10.167641 10.166618 10.166049 10.165215 10.164104 10.162054 10.159022 10.155105 10.152911 10.150876 10.146524 10.142136 10.138269 10.1356 10.134092 10.132413 10.129534 10.129415 10.125434 10.124581 10.121782 10.120023 10.119272 10.117923 10.115458 10.113796 10.111684 10.110078 10.10927 10.109405 10.108653 10.105605 10.101754 10.100565 10.091773 10.085508 10.082985 10.072569 10.071872 10.06294 10.061589 10.056464 10.054124 10.0515 10.049634 10.046319 10.041482 10.03832 10.033246 10.030713 10.030279 10.030167 10.030263 10.030289 10.030299 10.030236 10.02957 10.029138 10.028185 10.019689 10.004059 9.9998241 9.999656 9.997126 9.9957826 9.996171 9.9956422 9.9935584 9.9935529 9.9937525 9.9903722 9.9903564 9.9883246 9.987872 9.9876027 9.9874484 9.9873368 9.9873292 9.9868511 9.9860679 9.9857927 9.9854709 9.9846713 9.9845111 9.9843911 9.9836429 9.9830466 9.9828517 9.9824248 9.9819835 9.9813803 9.9808954 9.9803417 9.9802118 9.9800427 9.9789374 9.9777963 9.9757969 9.9737027 9.9731005 9.9720873 9.9720443 9.9720368 9.9619226 9.9551068 9.9545626 9.9400078 9.9394366 9.9375746 9.9372324 9.9272979 9.9238541 9.9209691 9.9193668 9.919364 9.9192836 9.9166132 9.9165909 9.914954 9.9132497 9.9086903 9.8982555 9.885908 9.8736176 9.8616278 9.8472097 9.8315522 9.8223111 9.8223492 9.8204494 9.8111369 9.8007546 9.7868154 9.7806589 9.766821 9.7634225 9.7600136 9.758196 9.7581323 9.7574893 9.7554996 9.751405 9.734785 9.6984676 9.6440692 9.5833171 9.5199167 9.4458798 9.4145716 9.3603811 9.3161358 9.2719433 9.2057962 9.1485455 9.0952077 9.0457868 9.0089772 8.9900583 8.987021 8.9860775 8.9861826 8.9860769 8.9858874 8.9849005 8.9792308 8.9558761 8.8999948 8.8141147 8.7275672 8.643705 8.5692656 8.5354127 8.4600349 8.4113797 8.3743898 8.3323259 8.3122786 8.2535289 8.2009919 8.1715046 8.1700848 8.169709 8.1698825 8.169845 8.1697568 8.1696815 8.168878 8.1586958 8.1170948 8.0893112 8.0597001 8.0216825 7.9752168 7.9403192 7.9153415 7.89242 7.8506088 7.8489437 7.8490083 7.8366992 7.8232806 7.8101826 7.8091151 7.8068727 7.8065944 7.8065045 7.806386 7.806368 7.8063242 7.8061893 7.806191 7.8036422 7.8005643 7.7970336 7.7912323 7.7902694 7.7870272 7.7870956 7.7848384 7.7846934 7.7826993 7.7797279 7.7767086 7.7747096 7.7704783 7.7700402 7.767736
GPInformationControllerFreeEndTimeREC 10 5 1 1 13.374603 13.371216 13.370102 13.369024 13.366803 13.365127 13.362858 13.360699 13.360403 13.360145 13.355805 13.351443 13.345477 13.339412 13.3329 13.326557 13.319992 13.312837 13.310978 13.294186 13.288979 13.285886 13.28449 13.282858 13.27839 13.267868 13.261824 13.254479 13.247523 13.239507 13.229629 13.21804 13.203728 13.187494 13.168485 13.14736 13.123331 13.098296 13.065412 13.033116 12.996201 12.967119 12.942038 12.921482 12.904056 12.903337 12.890269 12.889822 12.888201 12.882804 12.872268 12.861841 12.849097 12.833596 12.817052 12.808282 12.775455 12.760991 12.73384 12.713557 12.692062 12.655724 12.631164 12.606413 12.578338 12.546198 12.532843 12.520367 12.513807 12.50881 12.484184 12.468809 12.450563 12.434656 12.417422 12.39952 12.380118 12.358449 12.333978 12.304146 12.271157 12.234572 12.194149 12.150385 12.123061 12.100801 12.070336 12.059178 12.033001 12.014135 11.985633 11.960287 11.933833 11.909531 11.886133 11.864359 11.85495 11.839304 11.817496 11.79285 11.765177 11.739113 11.708262 11.675767 11.638625 11.600212 11.551939 11.525353 11.478241 11.432583 11.390287 11.353344 11.322365 11.295142 11.27351 11.273168 11.26729 11.265695 11.259912 11.259365 11.25534 11.252482 11.241652 11.240953 11.215154 11.186467 11.148014 11.08954 11.041296 10.998713 10.963503 10.936177 10.935196 10.914831 10.903682 10.902544 10.895646 10.891728 10.890437 10.889516 10.880414 10.875159 10.864275 10.851321 10.838745 10.822779 10.811589 10.789606 10.785778 10.784519 10.778686 10.767505 10.758822 10.755257 10.752764 10.747189 10.736054 10.732578 10.732428 10.724219 10.722231 10.716715 10.713108 10.707223 10.6996 10.693829 10.69229 10.678184 10.652909 10.650561 10.635481 10.594806 10.565395 10.56381 10.530977 10.497144 10.466224 10.446488 10.415547 10.397288 10.397009 10.396319 10.393863 10.393623 10.385543 10.380745 10.368672 10.354575 10.34016 10.322427 10.306741 10.296446 10.257708 10.224048 10.204144 10.169864 10.135424 10.106829 10.083386 10.066264 10.046013 10.035218 10.0316 10.031414 10.030981 10.030744 10.02983 10.028268 10.024503 10.021885 10.014617 10.009343 10.00664 10.006108 10.004512 10.003116 10.002304 10.002438 10.00226 10.002221 10.002193 10.001767 10.001781 10.001645 10.001523 10.000508 9.9998715 9.9997725 9.9996344 9.9995645 9.9994003 9.9992153 9.9989525 9.9985241 9.9979681 9.9975238 9.9975092 9.9974962 9.9962833 9.9953058 9.9945125 9.9944859 9.9945914 9.9944488 9.9942029 9.9942692 9.9940365 9.99407 9.9939866 9.9939655 9.9938681 9.993755 9.9937312 9.9936584 9.9936095 9.9935528 9.9935424 9.9934006 9.9931827 9.9914035 9.9889014 9.9889088 9.984661 9.9846397 9.9847723 9.984856 9.9828421 9.9832588 9.9831575 9.982699 9.9822237 9.9817268 9.9815763 9.9804381 9.9798544 9.9800075 9.9799513 9.9794998 9.9791286 9.9791086 9.9785959 9.9774614 9.977435 9.9697715 9.9691365 9.969074 9.9687356 9.9542661 9.9464959 9.9464059 9.9454764 9.9449909 9.9419025 9.938276 9.9371711 9.9363086 9.9358794 9.9343525 9.934135 9.9337129 9.9336985 9.9336494 9.9327706 9.9295057 9.9274754 9.9235209 9.9195816 9.9143379 9.9124485 9.9095328 9.9008996 9.892037 9.8838722 9.8788388 9.8666355 9.8553898 9.8453662 9.8444386 9.8439572 9.8422369 9.8381836 9.8378768 9.8374643 9.837032 9.8370264 9.8371817 9.8368136 9.8336356 9.8314663 9.8313966 9.8309873 9.830761 9.8306145 9.8303072 9.8287188 9.8287153 9.8280989 9.8227887 9.8224969 9.8222532 9.822261 9.8219314 9.8214692 9.8214685 9.8211234 9.820918 9.8207603 9.8200384 9.817132 9.8164331 9.8150259 9.8141487 9.8110211 9.8087165 9.8082414 9.8065109 9.802593 9.800084 9.7998026 9.7996059 9.7987241 9.7987224 9.7986002 9.7985655 9.7980979 9.7975411 9.7940689 9.7922503 9.7921805 9.7904545 9.7683684 9.7683362 9.7680153 9.7666986 9.7627701 9.7602883 9.7437665 9.7371043 9.7356628 9.7334942 9.7253272 9.725337 9.7252319 9.7251931 9.7250857 9.7245024 9.7244861 9.7245046 9.7202797 9.7125407 9.7123833 9.7102638 9.7102387 9.7100794 9.710042 9.7092478 9.7091045 9.7085202 9.7084773 9.7081469 9.7072683
GPInformationControllerFreeEndTimeREC 10 10 1 1 13.374603 13.371216 13.370102 13.369024 13.366801 13.364467 13.362129 13.360801 13.360215 13.360041 13.355933 13.352116 13.347163 13.341549 13.334869 13.329219 13.322584 13.31613 13.315056 13.300011 13.294822 13.287568 13.282674 13.279327 13.27674 13.272446 13.268647 13.263601 13.262278 13.260684 13.257728 13.254192 13.246155 13.239214 13.230138 13.22084 13.210959 13.200268 13.189194 13.177341 13.170305 13.144962 13.131933 13.118251 13.107616 13.106135 13.094244 13.092055 13.082731 13.074829 13.063577 13.050876 13.048192 13.035745 13.025118 13.011397 13.000177 12.987323 12.974528 12.955621 12.936138 12.913926 12.884588 12.84739 12.82099 12.79727 12.775296 12.756167 12.755548 12.745681 12.734827 12.720856 12.718778 12.701419 12.695637 12.678157 12.661907 12.644487 12.62695 12.60781 12.587144 12.570877 12.549345 12.532562 12.513825 12.504721 12.493397 12.477145 12.471077 12.468814 12.448811 12.447299 12.430321 12.423266 12.410781 12.399867 12.383464 12.3613 12.335626 12.305201 12.27136 12.234179 12.194869 12.153371 12.111153 12.061468 12.015747 11.97539 11.945988 11.914319 11.892272 11.890245 11.86058 11.857744 11.834659 11.827684 11.802738 11.796331 11.775123 11.754863 11.73187 11.705218 11.678879 11.647119 11.615501 11.571592 11.527626 11.459903 11.424977 11.385815 11.354349 11.324964 11.272018 11.221137 11.172843 11.131205 11.095272 11.068485 11.053347 11.047821 11.044478 11.035001 11.03144 11.018981 11.011305 10.99674 10.991169 10.987304 10.961787 10.957361 10.910329 10.892322 10.839268 10.818624 10.780546 10.74711 10.71689 10.688485 10.66276 10.639615 10.638906 10.624054 10.619197 10.609025 10.596261 10.578919 10.570279 10.54796 10.538724 10.5294 10.507661 10.506071 10.487246 10.484131 10.45571 10.45467 10.454485 10.454335 10.454138 10.452698 10.446864 10.446138 10.442205 10.441763 10.438151 10.431874 10.427674 10.417783 10.404581 10.396289 10.387205 10.375096 10.374913 10.37366 10.33384 10.33197 10.306532 10.299596 10.286753 10.269133 10.254606 10.239468 10.235711 10.229398 10.229459 10.225771 10.22582 10.223246 10.222221 10.208422 10.198726 10.16676 10.14105 10.108254 10.081078 10.050301 10.011597 9.9961571 9.9258128 9.8747371 9.8297239 9.7928761 9.7669294 9.7457527 9.7389764 9.7291725 9.7285339 9.7276899 9.7276507 9.7277129 9.7266867 9.7228539 9.7143752 9.7069553 9.6955813 9.6812562 9.6526922 9.6456875 9.6378134 9.6157455 9.5827464 9.5590934 9.5467084 9.5294257 9.5129302 9.4979559 9.4763004 9.4603476 9.4562082 9.4557732 9.4550924 9.4553671 9.4549216 9.4548478 9.4531554 9.4520392 9.4332983 9.426881 9.4078344 9.4029314 9.3871429 9.3566828 9.3556209 9.3552194 9.3534367 9.3482143 9.3375783 9.3208161 9.2963292 9.2914065 9.2840893 9.2840152 9.2846661 9.2842045 9.2837438 9.2800276 9.2740834 9.2745928 9.2692155 9.2672032 9.2630356 9.2597031 9.254888 9.2527902 9.2525774 9.2503017 9.2496091 9.2490122 9.2470767 9.2420832 9.2419572 9.2401119 9.2395543 9.2397548 9.2395365 9.2390295 9.2389833 9.2385421 9.235714 9.2126362 9.2109259 9.2069462 9.1999232 9.1998096 9.1721074 9.1716509 9.1638675 9.158248 9.1537102 9.1501281 9.1491176 9.1442791 9.1440833 9.1443367 9.1438097 9.1437263 9.143804 9.143513 9.1418792 9.136709 9.1361633 9.1360289 9.1348367 9.1306985 9.1287314 9.1273681 9.1271763 9.1270313 9.1269064 9.1224565 9.1222526 9.1200854 9.1200721 9.1193656 9.1193951 9.1193436 9.1192853 9.1192832 9.1199058 9.1209347 9.1189412 9.1187042 9.1148139 9.1114977 9.1113553 9.1096163 9.1092235 9.1031048 9.0940207 9.0939261 9.0938436 9.0926766 9.0926984 9.0911706 9.0887932 9.0882246 9.08656 9.0865599 9.0857702 9.0856441 9.085557 9.0852845 9.0852304 9.0851832 9.0851567 9.0851173 9.0850944 9.0851052 9.0851104 9.0851034 9.0850687 9.0850586 9.085058 9.085055 9.0848619 9.084818 9.0848082 9.0848061 9.0847441 9.0845848 9.0835555 9.0832035 9.082723 9.0826935 9.0827106 9.0827282 9.0827267 9.0827266 9.0827264 9.0826251 9.0826285 9.0826245 9.0826248 9.0824114 9.0816359 9.0810453 9.0810326 9.0809634 9.0782304 9.0744478 9.0744386
GPInformationControllerFreeEndTimeREC 10 20 1 1 13.374603 13.371216 13.370102 13.369023 13.366801 13.363356 13.363276 13.361464 13.361166 13.360494 13.358155 13.354335 13.350604 13.343989 13.338316 13.330456 13.323641 13.322783 13.308946 13.303356 13.296396 13.285665 13.285399 13.282407 13.280651 13.269176 13.264388 13.257614 13.254132 13.252564 13.247958 13.247101 13.241311 13.239459 13.228368 13.220274 13.208724 13.197043 13.184286 13.170053 13.155375 13.138875 13.12459 13.093835 13.077876 13.058312 13.04354 13.029884 13.028781 13.015197 13.014662 13.007182 12.997021 12.985799 12.972358 12.970915 12.957086 12.954824 12.94311 12.92966 12.913895 12.895177 12.878297 12.86636 12.835124 12.8206 12.790671 12.770322 12.752201 12.734985 12.718902 12.702723 12.685376 12.666262 12.644796 12.620343 12.591747 12.55811 12.519264 12.475821 12.430555 12.393027 12.357428 12.302248 12.249945 12.20474 12.167058 12.134599 12.103654 12.099338 12.069896 12.065019 12.040601 12.037855 12.014533 11.997043 11.969075 11.939274 11.901188 11.858997 11.823331 11.782558 11.755078 11.714754 11.66215 11.615627 11.57382 11.538468 11.508198 11.483094 11.461776 11.442892 11.440084 11.424764 11.422327 11.421412 11.419582 11.418028 11.415408 11.415786 11.406888 11.406803 11.394622 11.37488 11.374795 11.353324 11.336536 11.315898 11.289362 11.267025 11.249791 11.248499 11.238189 11.23638 11.226383 11.225872 11.210613 11.207356 11.200051 11.20035 11.194223 11.194307 11.185029 11.184053 11.171136 11.154352 11.153751 11.144735 11.118937 11.098848 11.080292 11.049055 11.017644 10.991648 10.970621 10.965117 10.95689 10.941933 10.940806 10.934532 10.934333 10.928638 10.92208 10.916847 10.909245 10.893444 10.891508 10.873673 10.857174 10.838028 10.827137 10.792737 10.775825 10.754147 10.723629 10.689767 10.689497 10.667382 10.665992 10.642103 10.627055 10.617257 10.608729 10.608276 10.605133 10.597973 10.589196 10.569443 10.556059 10.541313 10.518824 10.496035 10.475104 10.462536 10.426226 10.411536 10.397644 10.369807 10.369692 10.345931 10.31683 10.29796 10.280486 10.263725 10.263685 10.263668 10.262441 10.261828 10.260653 10.257882 10.256944 10.251329 10.231616 10.231429 10.219666 10.191937 10.187344 10.171092 10.153704 10.141812 10.130467 10.12796 10.114057 10.096322 10.084567 10.079203 10.078041 10.078022 10.077994 10.077187 10.076464 10.067044 10.063417 10.042577 10.016759 9.9812061 9.93383 9.9071474 9.8734938 9.8416343 9.8315527 9.76793 9.7591339 9.7326857 9.7059487 9.6878992 9.6701862 9.6613126 9.6618662 9.6617643 9.6606007 9.6601132 9.6600747 9.6528532 9.6506246 9.6501524 9.6501273 9.6487731 9.6479802 9.6472876 9.6472677 9.6472631 9.6472462 9.6472537 9.6470644 9.64694 9.6468097 9.6465415 9.6462506 9.6452657 9.6447993 9.6448001 9.644781 9.644745 9.644567 9.6444847 9.6444374 9.6443803 9.6442897 9.6441975 9.6439258 9.6435374 9.6430423 9.6427098 9.6426245 9.6426216 9.6423885 9.6423944 9.6422704 9.6421266 9.6420017 9.6419447 9.6418994 9.6419038 9.6418133 9.641756 9.6417495 9.6417454 9.6417281 9.6416085 9.641545 9.6416172 9.6415002 9.6414621 9.6414232 9.6412995 9.6412623 9.6411816 9.640788 9.6396643 9.6377303 9.6366947 9.6344075 9.6341015 9.6335165 9.6325946 9.6320721 9.6283781 9.6282634 9.6206847 9.6203492 9.6181021 9.6176035 9.6161684 9.6161227 9.6161143 9.6155491 9.6142123 9.6138182 9.6130703 9.6129829 9.6130159 9.6128842 9.6123527 9.6090209 9.6076455 9.6064593 9.6063235 9.6045068 9.6011434 9.5981765 9.5896582 9.5846993 9.5825646 9.5825049 9.5781669 9.5765099 9.5725491 9.5684532 9.5677718 9.565239 9.5636011 9.5605896 9.5609801 9.560886 9.5610973 9.5610784 9.5587749 9.5592476 9.5542436 9.5433753 9.5045452 9.5043627 9.5028984 9.5027315 9.4905011 9.4904952 9.4903958 9.4903313 9.4879534 9.480075 9.4799166 9.4796517 9.4788217 9.4785848 9.4786406 9.4785918 9.4784303 9.4759333 9.4739536 9.4732812 9.4564916 9.4226454 9.4108454 9.3777007 9.357021 9.3281787 9.3138006 9.2875238 9.2598021 9.2132115 9.1653651 9.135533 9.1071981 9.0760791 9.0617964 9.0596847 9.0594132 9.059538 9.0595179 9.0595768
GPInformationControllerFreeEndTimePAA 10 5 1 1 13.374603 13.371216 13.370102 13.370006 13.368551 13.368201 13.36524 13.362659 13.362293 13.360701 13.35766 13.35193 13.350841 13.348891 13.346004 13.341791 13.339519 13.338575 13.337386 13.332144 13.331303 13.329278 13.32717 13.325383 13.324567 13.322559 13.318077 13.315357 13.313066 13.303599 13.296544 13.289348 13.280658 13.273315 13.264724 13.255746 13.252217 13.23197 13.223529 13.212945 13.210498 13.199307 13.193792 13.186445 13.17881 13.176617 13.163477 13.152042 13.137667 13.120984 13.102765 13.092505 13.072007 13.058295 13.043157 13.03453 13.021062 13.011565 13.000951 12.998327 12.986947 12.980887 12.978633 12.967738 12.9599 12.947114 12.944586 12.939801 12.925537 12.916304 12.916061 12.90977 12.909568 12.90882 12.906926 12.902102 12.901593 12.901568 12.899675 12.893164 12.890459 12.889435 12.888979 12.887954 12.884387 12.883848 12.881475 12.880324 12.880346 12.865946 12.865381 12.865347 12.845649 12.838517 12.824372 12.817758 12.799381 12.788137 12.785625 12.777518 12.761445 12.75585 12.755777 12.744861 12.739757 12.731481 12.718941 12.705162 12.702988 12.685563 12.684537 12.656288 12.64583 12.630653 12.606194 12.592604 12.564049 12.535866 12.516273 12.493932 12.475411 12.472241 12.457553 12.44591 12.433236 12.428375 12.412592 12.412325 12.400661 12.3943 12.385353 12.363612 12.347959 12.330199 12.308043 12.289822 12.269864 12.252606 12.225172 12.219106 12.213382 12.192682 12.179893 12.164205 12.149794 12.137196 12.124778 12.122203 12.11143 12.098799 12.077051 12.063864 12.036134 12.029639 12.013687 12.006296 12.003263 11.999415 11.992127 11.986181 11.974727 11.972287 11.957871 11.957523 11.956713 11.954129 11.951097 11.949549 11.948534 11.948046 11.929748 11.924996 11.91174 11.89951 11.876488 11.861253 11.852531 11.832111 11.815654 11.801149 11.787577 11.771254 11.763958 11.751995 11.739723 11.731139 11.723269 11.718856 11.711751 11.708114 11.700374 11.699127 11.698862 11.680642 11.662111 11.627401 11.608514 11.584922 11.561357 11.549018 11.530088 11.50498 11.479543 11.456269 11.442675 11.424952 11.412778 11.401069 11.399625 11.391206 11.384379 11.375561 11.367845 11.36785 11.363332 11.350685 11.349913 11.346215 11.329957 11.328523 11.326 11.310531 11.31045 11.31003 11.302984 11.29749 11.294893 11.292761 11.291578 11.291503 11.290651 11.290226 11.290178 11.289747 11.289518 11.284035 11.276494 11.271685 11.264307 11.262347 11.243591 11.225219 11.22497 11.224468 11.224392 11.220593 11.218912 11.218203 11.218168 11.218093 11.212549 11.210994 11.202603 11.202302 11.199701 11.193534 11.193532 11.179059 11.173978 11.139601 11.109879 11.092233 11.061881 11.038768 11.001769 10.966431 10.94082 10.916099 10.888373 10.86674 10.850058 10.84629 10.837163 10.836115 10.83544 10.835408 10.834353 10.831634 10.823733 10.81112 10.810913 10.800937 10.782946 10.777379 10.730275 10.709748 10.690751 10.666642 10.6498 10.63258 10.618705 10.6067 10.599203 10.597894 10.591846 10.590623 10.58969 10.589579 10.579556 10.574386 10.558231 10.533267 10.515677 10.491488 10.473901 10.459801 10.437219 10.436803 10.420811 10.398354 10.378222 10.355084 10.335823 10.324072 10.320775 10.321063 10.321371 10.320601 10.32016 10.31967 10.319388 10.317726 10.309707 10.308809 10.296027 10.293217 10.285841 10.272919 10.26181 10.249284 10.246046 10.240873 10.231877 10.220243 10.219745 10.216411 10.21665 10.21659 10.215285 10.215161 10.214322 10.211266 10.203234 10.200085 10.199595 10.197201 10.185356 10.180807 10.176894 10.165523 10.165174 10.165176 10.165057 10.163569 10.16152 10.161429 10.16022 10.159159 10.159111 10.159196 10.159155 10.159185 10.15808 10.15783 10.156492 10.156482 10.154776 10.154703 10.154122 10.153749 10.152331 10.150527 10.147486 10.145243 10.144207 10.144061 10.143933 10.143332 10.143104 10.142661 10.142133 10.141963 10.141706 10.141461 10.141402 10.141315 10.14125 10.141258 10.141101 10.141104 10.141011 10.140915 10.140619 10.14018 10.14011 10.140064 10.138923 10.138573 10.138333 10.138112 10.138111
GPInformationControllerFreeEndTimePAA 10 10 1 1 13.374603 13.371216 13.370102 13.370005 13.368449 13.36814 13.365146 13.362598 13.362154 13.360593 13.359507 13.359252 13.355341 13.35418 13.348893 13.348524 13.344819 13.342514 13.341854 13.33899 13.337572 13.336253 13.333289 13.330649 13.328604 13.324875 13.317955 13.315879 13.313305 13.304475 13.301031 13.297946 13.288341 13.278613 13.27718 13.271828 13.270969 13.258943 13.258369 13.252351 13.248373 13.242709 13.237241 13.230821 13.222607 13.212893 13.200572 13.186552 13.169979 13.162888 13.140801 13.122291 13.113367 13.082478 13.064287 13.041081 13.022066 13.006699 12.990156 12.986732 12.967259 12.956081 12.942536 12.941491 12.928445 12.927557 12.918603 12.917734 12.909217 12.89463 12.88407 12.866433 12.851354 12.830997 12.811742 12.789681 12.768888 12.744722 12.706591 12.676233 12.66756 12.642927 12.62389 12.606105 12.599055 12.583395 12.570642 12.570441 12.56932 12.561553 12.558975 12.550129 12.548244 12.547685 12.540023 12.540001 12.539432 12.538621 12.538703 12.538566 12.538501 12.538336 12.537614 12.537089 12.534638 12.522955 12.515584 12.503668 12.503413 12.491741 12.487866 12.481776 12.482309 12.468226 12.468109 12.462526 12.460113 12.453229 12.447456 12.442679 12.441394 12.440636 12.432283 12.42978 12.429249 12.423702 12.421771 12.405807 12.39571 12.382982 12.366527 12.361234 12.340445 12.331995 12.31198 12.295888 12.277904 12.257155 12.246915 12.226311 12.206745 12.189365 12.175855 12.16116 12.160906 12.149896 12.141374 12.130518 12.128451 12.108444 12.092755 12.065876 12.064057 12.043356 12.038633 12.023657 12.012093 11.998947 11.987837 11.96753 11.946329 11.936274 11.923832 11.909722 11.906763 11.905034 11.900499 11.883364 11.876332 11.873303 11.868997 11.868251 11.86129 11.857442 11.846244 11.841938 11.828556 11.822764 11.815407 11.811485 11.806212 11.803277 11.800109 11.796374 11.793417 11.790533 11.789412 11.787228 11.780042 11.778091 11.774334 11.764235 11.763065 11.743079 11.734995 11.715306 11.700625 11.699253 11.679711 11.679015 11.678896 11.674637 11.671999 11.661991 11.657934 11.644624 11.638628 11.631007 11.623452 11.617171 11.615118 11.605855 11.60498 11.602724 11.594444 11.576051 11.564868 11.551864 11.539966 11.520293 11.513699 11.510205 11.503512 11.495185 11.49461 11.490141 11.487166 11.485944 11.477764 11.471415 11.469815 11.469002 11.468568 11.459341 11.457003 11.454843 11.454739 11.449307 11.449073 11.447477 11.443626 11.438778 11.438374 11.438336 11.437199 11.437053 11.437005 11.436316 11.4358 11.435379 11.434455 11.433298 11.432251 11.431827 11.430779 11.429154 11.428731 11.428678 11.428631 11.426784 11.425316 11.417081 11.403143 11.389392 11.375349 11.344832 11.334491 11.305603 11.299801 11.292956 11.277795 11.266209 11.263368 11.258376 11.253538 11.249733 11.24938 11.246895 11.246329 11.235033 11.234688 11.234022 11.221497 11.201629 11.194417 11.181493 11.174777 11.158516 11.144234 11.131158 11.124179 11.119524 11.119307 11.118401 11.115618 11.112956 11.106578 11.103445 11.098852 11.083986 11.066166 11.04883 11.038846 11.031807 11.03177 11.024861 11.016626 11.01586 11.015555 11.014391 11.012995 11.006541 10.997041 10.990804 10.979328 10.974145 10.973932 10.972901 10.971039 10.970471 10.969111 10.969001 10.968984 10.968073 10.967276 10.967286 10.967208 10.963796 10.963583 10.960963 10.959183 10.958383 10.957561 10.957541 10.957196 10.956682 10.956677 10.956547 10.956535 10.956562 10.956113 10.956027 10.955976 10.955957 10.955762 10.95567 10.955696 10.955662 10.955711 10.955708 10.955711 10.955703 10.955701 10.955705 10.955701 10.955702 10.95571 10.955662 10.955657 10.955617 10.955612 10.955588 10.955564 10.955545 10.955503 10.955476 10.955438 10.955351 10.955267 10.955233 10.955225 10.95521 10.954911 10.954752 10.954729 10.954712 10.954672 10.954534 10.954151 10.953172 10.953044 10.951825 10.951521 10.951314 10.951065 10.951067 10.950846 10.950683 10.949736 10.948788 10.948741 10.948229 10.948223 10.94716 10.947112 10.947096 10.946932 10.946918 10.946828 10.94678 10.946404
GPInformationControllerFreeEndTimePAA 10 20 1 1 13.374603 13.371216 13.370102 13.370005 13.368419 13.365102 13.363144 13.360695 13.356755 13.352413 13.350683 13.34941 13.345658 13.343714 13.338891 13.338634 13.333096 13.329118 13.327253 13.324718 13.322436 13.320166 13.316608 13.314403 13.312236 13.30595 13.304014 13.301112 13.292263 13.282476 13.27624 13.274113 13.265604 13.259459 13.256182 13.250575 13.246048 13.242678 13.241387 13.236689 13.23305 13.231888 13.228489 13.225722 13.223965 13.222055 13.217304 13.211551 13.210995 13.203765 13.20322 13.200553 13.196835 13.196704 13.194889 13.194353 13.190728 13.189952 13.188993 13.185075 13.184638 13.182553 13.182033 13.181933 13.181007 13.180472 13.180159 13.179473 13.1767 13.171999 13.171551 13.166217 13.16576 13.16564 13.162112 13.160674 13.160513 13.160245 13.160232 13.160105 13.159688 13.15966 13.159283 13.159195 13.159059 13.159042 13.15889 13.158591 13.156739 13.154905 13.154721 13.1546 13.154484 13.154106 13.153637 13.153619 13.153461 13.153303 13.153122 13.153037 13.152995 13.152635 13.152255 13.152236 13.151876 13.151338 13.151087 13.15096 13.150899 13.150845 13.150784 13.150738 13.150667 13.150639 13.150618 13.150521 13.150305 13.150082 13.150033 13.149934 13.149882 13.149572 13.148904 13.14824 13.147997 13.147987 13.147651 13.147017 13.146609 13.146504 13.146493 13.146493 13.146493 13.146492 13.146486 13.146463 13.146434 13.146412 13.146389 13.146375 13.146374 13.146288 13.144999 13.144998 13.144483 13.143912 13.143675 13.143627 13.143622 13.14362 13.14326 13.143259 13.143243 13.143219 13.143209 13.143182 13.143122 13.143043 13.142992 13.142917 13.142722 13.142582 13.142423 13.142415 13.142266 13.141842 13.141633 13.135432 13.129858 13.127944 13.122117 13.115641 13.111335 13.110286 13.097927 13.096788 13.091768 13.087816 13.082923 13.081913 13.076499 13.076079 13.069202 13.061612 13.050514 13.038181 13.025217 13.009884 13.008769 12.983224 12.971999 12.952132 12.934502 12.920627 12.891983 12.884477 12.859677 12.838008 12.8095 12.786073 12.764464 12.74555 12.727011 12.725591 12.711981 12.711536 12.699382 12.683436 12.681894 12.66409 12.648 12.631579 12.612079 12.593684 12.571805 12.551823 12.527171 12.501891 12.472779 12.441767 12.417868 12.416525 12.393226 12.379625 12.377715 12.359686 12.348774 12.345488 12.326769 12.315338 12.296788 12.282126 12.254297 12.223622 12.191197 12.168828 12.146727 12.13551 12.11921 12.108731 12.086076 12.066503 12.049681 12.037554 12.037233 12.032717 12.021558 12.009778 12.00869 11.996006 11.994332 11.984181 11.983221 11.970353 11.966466 11.956452 11.952309 11.940953 11.938535 11.924882 11.911121 11.906979 11.891438 11.88166 11.864816 11.855647 11.842745 11.841999 11.832874 11.827749 11.823058 11.81685 11.812501 11.807661 11.807206 11.807224 11.80574 11.804159 11.801629 11.800462 11.795752 11.794921 11.789256 11.788757 11.783348 11.779864 11.775102 11.772279 11.771568 11.77155 11.771209 11.7696 11.768253 11.751229 11.738809 11.735524 11.714921 11.710953 11.70063 11.691359 11.691339 11.677191 11.675283 11.673978 11.668971 11.666668 11.660859 11.659344 11.655722 11.655694 11.65523 11.653822 11.648308 11.644017 11.6333 11.626435 11.61816 11.614795 11.612885 11.587771 11.569979 11.535584 11.521367 11.495005 11.494514 11.480931 11.458125 11.439794 11.424874 11.408093 11.406314 11.395109 11.384826 11.373965 11.362639 11.361921 11.347033 11.346266 11.345023 11.338248 11.334715 11.326437 11.326454 11.325413 11.324861 11.323322 11.321551 11.317948 11.316746 11.315953 11.314355 11.313887 11.313847 11.312344 11.312083 11.31195 11.31154 11.311253 11.31054 11.310136 11.309359 11.308916 11.30757 11.306795 11.306109 11.304536 11.304536 11.304393 11.303651 11.301026 11.299758 11.299264 11.298198 11.29752 11.297033 11.29651 11.289615 11.28962 11.289109 11.267962 11.259619 11.251062 11.237775 11.235842 11.234969 11.225559 11.218339 11.21245 11.205251 11.204339 11.204094 11.203743 11.202351 11.200188 11.200145 11.193754 11.192637 11.190853 11.19028 11.189223 11.187136


==> empty/RMSE_overview_controllers_6_T_40_horizon_20_time_rescaling_beta_0_5_L_2_M_2_all_experiments_2.txt <==
controller sigma_0 sigma_1 lengthscale_0 lengthscale_1 t_0 t_0.1 t_0.2 t_0.3 t_0.4 t_0.5 t_0.6 t_0.7 t_0.8 t_0.9 t_1 t_1.1 t_1.2 t_1.3 t_1.4 t_1.5 t_1.6 t_1.7 t_1.8 t_1.9 t_2 t_2.1 t_2.2 t_2.3 t_2.4 t_2.5 t_2.6 t_2.7 t_2.8 t_2.9 t_3 t_3.1 t_3.2 t_3.3 t_3.4 t_3.5 t_3.6 t_3.7 t_3.8 t_3.9 t_4 t_4.1 t_4.2 t_4.3 t_4.4 t_4.5 t_4.6 t_4.7 t_4.8 t_4.9 t_5 t_5.1 t_5.2 t_5.3 t_5.4 t_5.5 t_5.6 t_5.7 t_5.8 t_5.9 t_6 t_6.1 t_6.2 t_6.3 t_6.4 t_6.5 t_6.6 t_6.7 t_6.8 t_6.9 t_7 t_7.1 t_7.2 t_7.3 t_7.4 t_7.5 t_7.6 t_7.7 t_7.8 t_7.9 t_8 t_8.1 t_8.2 t_8.3 t_8.4 t_8.5 t_8.6 t_8.7 t_8.8 t_8.9 t_9 t_9.1 t_9.2 t_9.3 t_9.4 t_9.5 t_9.6 t_9.7 t_9.8 t_9.9 t_10 t_10.1 t_10.2 t_10.3 t_10.4 t_10.5 t_10.6 t_10.7 t_10.8 t_10.9 t_11 t_11.1 t_11.2 t_11.3 t_11.4 t_11.5 t_11.6 t_11.7 t_11.8 t_11.9 t_12 t_12.1 t_12.2 t_12.3 t_12.4 t_12.5 t_12.6 t_12.7 t_12.8 t_12.9 t_13 t_13.1 t_13.2 t_13.3 t_13.4 t_13.5 t_13.6 t_13.7 t_13.8 t_13.9 t_14 t_14.1 t_14.2 t_14.3 t_14.4 t_14.5 t_14.6 t_14.7 t_14.8 t_14.9 t_15 t_15.1 t_15.2 t_15.3 t_15.4 t_15.5 t_15.6 t_15.7 t_15.8 t_15.9 t_16 t_16.1 t_16.2 t_16.3 t_16.4 t_16.5 t_16.6 t_16.7 t_16.8 t_16.9 t_17 t_17.1 t_17.2 t_17.3 t_17.4 t_17.5 t_17.6 t_17.7 t_17.8 t_17.9 t_18 t_18.1 t_18.2 t_18.3 t_18.4 t_18.5 t_18.6 t_18.7 t_18.8 t_18.9 t_19 t_19.1 t_19.2 t_19.3 t_19.4 t_19.5 t_19.6 t_19.7 t_19.8 t_19.9 t_20 t_20.1 t_20.2 t_20.3 t_20.4 t_20.5 t_20.6 t_20.7 t_20.8 t_20.9 t_21 t_21.1 t_21.2 t_21.3 t_21.4 t_21.5 t_21.6 t_21.7 t_21.8 t_21.9 t_22 t_22.1 t_22.2 t_22.3 t_22.4 t_22.5 t_22.6 t_22.7 t_22.8 t_22.9 t_23 t_23.1 t_23.2 t_23.3 t_23.4 t_23.5 t_23.6 t_23.7 t_23.8 t_23.9 t_24 t_24.1 t_24.2 t_24.3 t_24.4 t_24.5 t_24.6 t_24.7 t_24.8 t_24.9 t_25 t_25.1 t_25.2 t_25.3 t_25.4 t_25.5 t_25.6 t_25.7 t_25.8 t_25.9 t_26 t_26.1 t_26.2 t_26.3 t_26.4 t_26.5 t_26.6 t_26.7 t_26.8 t_26.9 t_27 t_27.1 t_27.2 t_27.3 t_27.4 t_27.5 t_27.6 t_27.7 t_27.8 t_27.9 t_28 t_28.1 t_28.2 t_28.3 t_28.4 t_28.5 t_28.6 t_28.7 t_28.8 t_28.9 t_29 t_29.1 t_29.2 t_29.3 t_29.4 t_29.5 t_29.6 t_29.7 t_29.8 t_29.9 t_30 t_30.1 t_30.2 t_30.3 t_30.4 t_30.5 t_30.6 t_30.7 t_30.8 t_30.9 t_31 t_31.1 t_31.2 t_31.3 t_31.4 t_31.5 t_31.6 t_31.7 t_31.8 t_31.9 t_32 t_32.1 t_32.2 t_32.3 t_32.4 t_32.5 t_32.6 t_32.7 t_32.8 t_32.9 t_33 t_33.1 t_33.2 t_33.3 t_33.4 t_33.5 t_33.6 t_33.7 t_33.8 t_33.9 t_34 t_34.1 t_34.2 t_34.3 t_34.4 t_34.5 t_34.6 t_34.7 t_34.8 t_34.9 t_35 t_35.1 t_35.2 t_35.3 t_35.4 t_35.5 t_35.6 t_35.7 t_35.8 t_35.9 t_36 t_36.1 t_36.2 t_36.3 t_36.4 t_36.5 t_36.6 t_36.7 t_36.8 t_36.9 t_37 t_37.1 t_37.2 t_37.3 t_37.4 t_37.5 t_37.6 t_37.7 t_37.8 t_37.9 t_38 t_38.1 t_38.2 t_38.3 t_38.4 t_38.5 t_38.6 t_38.7 t_38.8 t_38.9 t_39 t_39.1 t_39.2 t_39.3 t_39.4 t_39.5 t_39.6 t_39.7 t_39.8 t_39.9 t_40
GPVarianceControllerREC 10 5 2 2 13.374603 13.36105 13.341858 13.339466 13.299557 13.294107 13.250268 13.221469 13.203 13.172962 13.140978 13.117411 13.099826 13.040956 13.023577 13.000685 12.981876 12.97552 12.950844 12.939369 12.907722 12.880159 12.848178 12.811847 12.77652 12.740064 12.700906 12.677524 12.595132 12.544701 12.520311 12.516044 12.420851 12.408121 12.353543 12.335608 12.309487 12.286099 12.272659 12.232436 12.210821 12.169625 12.139078 12.103595 12.055562 11.994367 11.913768 11.823877 11.818551 11.599958 11.550269 11.428872 11.370213 11.298159 11.245972 11.203804 11.165296 11.144214 11.121869 11.098206 11.057349 11.017756 10.968852 10.910242 10.813802 10.780702 10.567753 10.500261 10.42208 10.271394 10.122039 9.9961324 9.8727165 9.7676271 9.677405 9.6160451 9.5847927 9.5699477 9.5573007 9.5460603 9.5295684 9.5011916 9.4535811 9.4187341 9.3438357 9.2195181 9.0604454 8.8828667 8.7868011 8.6571858 8.4759961 8.354205 8.1667118 8.0232887 7.8631555 7.7526172 7.7033348 7.6967646 7.6955407 7.6959433 7.6952237 7.6859606 7.6804065 7.6494848 7.5925892 7.4565901 7.4181856 7.2712098 7.1207374 7.044504 6.9439857 6.830877 6.741019 6.659092 6.5738629 6.4914273 6.3448907 6.1844538 6.0360835 5.9816682 5.9811762 5.9812275 5.9804692 5.9805365 5.9796918 5.9763116 5.9621961 5.9461025 5.9181344 5.80381 5.6847863 5.4853958 5.4043264 5.3357409 5.2637762 5.195253 5.1534847 5.1028416 5.0379772 4.9238103 4.7619 4.62196 4.5824964 4.5866786 4.5873446 4.5858648 4.5844243 4.5821189 4.5819027 4.5795033 4.5695508 4.5476415 4.5164009 4.4812618 4.4516097 4.4274771 4.4066357 4.4006124 4.3871498 4.3859866 4.3823489 4.3659863 4.3510985 4.3305626 4.3229888 4.3236524 4.3239038 4.3222292 4.3231884 4.3218289 4.3226996 4.3199898 4.3184092 4.310883 4.3049372 4.3008941 4.3016794 4.3005259 4.3005051 4.3006164 4.2999894 4.2964916 4.2949623 4.2886404 4.2785913 4.2752489 4.2729627 4.272796 4.2724846 4.2710085 4.2708588 4.2706185 4.2664335 4.2623496 4.2595022 4.2588902 4.2563652 4.2554759 4.2546497 4.2526854 4.250449 4.2495035 4.2494586 4.2417994 4.2408768 4.2398819 4.2394761 4.2390123 4.2390126 4.2390163 4.2345753 4.2256553 4.2168353 4.2121693 4.211795 4.2116649 4.2118052 4.2100111 4.207508 4.2050087 4.202416 4.2025091 4.2005258 4.2004755 4.200439 4.2004105 4.2003921 4.2003825 4.2003739 4.2003511 4.2002925 4.1962553 4.1892526 4.1822781 4.1803911 4.1785905 4.1766849 4.1769657 4.1779121 4.1766672 4.1717179 4.1606203 4.1514331 4.1517446 4.1474808 4.1445739 4.1443467 4.1442762 4.1442417 4.1441723 4.1440157 4.1437381 4.1433152 4.1425924 4.1411022 4.139498 4.1385639 4.1382283 4.1381413 4.1381224 4.1380387 4.1379805 4.1379721 4.1379374 4.1370363 4.1360904 4.1356878 4.1349324 4.1347824 4.1321626 4.1277435 4.126627 4.1217928 4.1163042 4.1148021 4.1140338 4.1125447 4.1108204 4.1087569 4.1042621 4.0983753 4.0934143 4.0908139 4.0906882 4.089173 4.0885719 4.088707 4.0886005 4.0879143 4.0877129 4.087693 4.0876842 4.0874505 4.0872158 4.0871849 4.0871568 4.086787 4.0862021 4.0860375 4.0861005 4.08614 4.0861176 4.0860158 4.0858942 4.0858614 4.0857805 4.0853153 4.0848301 4.084707 4.0846362 4.084268 4.0837191 4.0832241 4.0826764 4.0819559 4.0813287 4.0810544 4.0809833 4.0809681 4.0809575 4.0808968 4.0807572 4.0806144 4.0805532 4.080547 4.0805044 4.08041 4.0803302 4.0803078 4.0803077 4.0802714 4.0802 4.0801462 4.0801367 4.0801221 4.0800545 4.0799943 4.0800004 4.0799963 4.0798482 4.0795356 4.0791858 4.0789444 4.0788567 4.0788595 4.0788495 4.0787588 4.078586 4.0783809 4.0782088 4.0781138 4.0780939 4.0781003 4.0780708 4.0779734 4.07782 4.0776466 4.0774872 4.077361 4.0772728 4.0772177 4.0771876 4.0771744 4.0771717 4.0771744 4.0771783 4.0771807 4.07718 4.077176 4.0771696 4.0771623 4.0771562 4.0771532 4.0771539 4.0771563 4.0771561 4.0771469 4.0771229 4.0770817 4.0770253 4.07696 4.0768944 4.0768362 4.0767895 4.0767549 4.07673 4.0767113 4.0766955 4.07668 4.0766637 4.0766465 4.0766294 4.0766139 4.0766018 4.0765943 4.0765916 4.0765929 4.0765968 4.0766011 4.0766043 4.0766055
GPVarianceControllerREC 10 10 2 2 13.374603 13.36105 13.341855 13.339448 13.298302 13.292697 13.229497 13.211802 13.187502 13.148246 13.122877 13.103673 13.085776 13.031506 13.014909 12.992637 12.973154 12.966294 12.941687 12.930463 12.897247 12.870128 12.837113 12.800028 12.765418 12.728656 12.688769 12.660548 12.585499 12.532691 12.50648 12.502895 12.398487 12.385949 12.32474 12.306665 12.281622 12.258623 12.244826 12.203115 12.181421 12.132323 12.103441 12.063107 12.019959 11.962365 11.880601 11.794161 11.79136 11.573235 11.522857 11.401801 11.340655 11.267448 11.214578 11.170639 11.131769 11.109552 11.088958 11.067107 11.028336 10.987607 10.939568 10.885588 10.795336 10.76199 10.54682 10.485579 10.388826 10.254938 10.089055 9.9700479 9.8392834 9.7353028 9.6426839 9.5802411 9.54793 9.5326571 9.5203566 9.5073615 9.4936395 9.4626279 9.4229429 9.3707746 9.3223439 9.1686098 9.015029 8.819724 8.7308017 8.5991756 8.4120948 8.2910674 8.0965762 7.9502594 7.7839868 7.6687274 7.6167737 7.6104461 7.6092512 7.6104493 7.6115705 7.6050763 7.6050995 7.5783687 7.529232 7.3861175 7.3265958 7.1523097 6.991805 6.8936769 6.776143 6.6617496 6.5579909 6.4685003 6.3779887 6.2242712 6.0390087 5.8461269 5.7302761 5.7133057 5.7155092 5.711645 5.6998249 5.6975724 5.6969384 5.6904206 5.6792172 5.6560161 5.6329618 5.5163429 5.3963411 5.2007715 5.139968 5.082116 5.0128933 4.9459696 4.9077831 4.8586862 4.7954915 4.684967 4.5274144 4.3885455 4.3480255 4.353138 4.3534154 4.3518672 4.350895 4.3482927 4.3479083 4.3474674 4.3425719 4.3240379 4.2958428 4.2512964 4.2347518 4.2012384 4.1909396 4.1789027 4.1763076 4.1753335 4.1738005 4.158418 4.1487649 4.1360726 4.1345937 4.1338739 4.1330649 4.1291407 4.1301265 4.1274104 4.1274126 4.1241159 4.1232187 4.1150309 4.1072827 4.1022328 4.1024853 4.1000892 4.1002904 4.1003725 4.099604 4.0956631 4.0937533 4.0875656 4.0729884 4.0639778 4.0638138 4.0629097 4.0625807 4.0622513 4.0623092 4.0615043 4.0592056 4.0585372 4.0579904 4.0544624 4.0527652 4.0508506 4.0484561 4.0457312 4.042737 4.0408097 4.04052 4.0381248 4.0371281 4.037209 4.037176 4.0361897 4.0362139 4.036037 4.0283905 4.0189072 4.009184 4.0032549 4.001951 4.0007381 4.0004198 3.997879 3.9954355 3.9934866 3.9914029 3.9905896 3.9900418 3.9882061 3.9878744 3.9876887 3.9875907 3.9875563 3.9875484 3.987517 3.9875029 3.9814303 3.9794724 3.9742517 3.973863 3.9709224 3.9704965 3.9708772 3.9710808 3.9682519 3.9623711 3.9462283 3.940155 3.9404555 3.9370748 3.9377075 3.9379464 3.9382622 3.9385163 3.9386145 3.9385468 3.9383094 3.9378427 3.9364287 3.9346238 3.9342022 3.9340092 3.9337586 3.9333883 3.9332575 3.933251 3.9332536 3.9331163 3.9305788 3.9287557 3.928567 3.9280234 3.927719 3.9267239 3.9228195 3.9215949 3.9147 3.9099395 3.9091039 3.9072733 3.9050472 3.9044251 3.9001065 3.8924151 3.8870011 3.886277 3.8862322 3.8858387 3.8846542 3.8845166 3.8848763 3.8844194 3.883311 3.8827272 3.8824139 3.8819677 3.8815312 3.881365 3.8812008 3.8800747 3.8775811 3.8764479 3.8764874 3.8765936 3.8766211 3.8766356 3.8766342 3.8766269 3.8766181 3.8763591 3.8758588 3.8755625 3.8754992 3.8755172 3.8752661 3.8746868 3.874008 3.8734671 3.8731903 3.873119 3.8731385 3.8731821 3.873215 3.8731361 3.8727856 3.8721554 3.8714809 3.8710473 3.8709039 3.8708717 3.8707665 3.8705257 3.8702056 3.8699212 3.8697562 3.8697075 3.8696971 3.8696353 3.8695247 3.8694555 3.8694495 3.8694235 3.8693039 3.8691117 3.8689267 3.8688067 3.8687584 3.8687517 3.8687444 3.8687001 3.8686034 3.8684686 3.8683388 3.8682629 3.8682514 3.8682463 3.8681513 3.8679076 3.8675388 3.8671314 3.8667795 3.8665392 3.8664129 3.8663683 3.8663668 3.8663814 3.8664002 3.8664198 3.866439 3.8664544 3.8664612 3.8664554 3.8664361 3.8664067 3.8663745 3.8663479 3.866333 3.8663311 3.8663371 3.8663407 3.8663307 3.8662998 3.8662465 3.8661754 3.8660944 3.866011 3.8659302 3.8658538 3.8657818 3.8657132 3.8656471 3.865583 3.8655213 3.8654628 3.8654086 3.8653608 3.8653211 3.8652909 3.8652708 3.8652602 3.865258 3.865262 3.8652704 3.8652816 3.8652943 3.8653081
GPVarianceControllerREC 10 20 2 2 13.374603 13.36105 13.341855 13.339443 13.297966 13.292248 13.219819 13.207115 13.164479 13.131222 13.113024 13.088632 13.069598 13.021392 13.005598 12.985244 12.965487 12.958689 12.934164 12.922913 12.889222 12.861799 12.826489 12.78989 12.755071 12.717139 12.677415 12.645595 12.578868 12.518215 12.448519 12.435289 12.29965 12.280771 12.229993 12.206317 12.186195 12.164067 12.148168 12.113815 12.087983 12.039421 12.00438 11.959773 11.920427 11.8625 11.787317 11.698531 11.604001 11.594994 11.356772 11.316677 11.179988 11.126324 11.049625 11.001587 10.960894 10.929879 10.915569 10.894343 10.874252 10.835608 10.797274 10.742755 10.673627 10.596107 10.535581 10.273473 10.262864 10.02767 9.9441565 9.718286 9.6000236 9.4383876 9.3244298 9.2211651 9.1617846 9.1368829 9.1237904 9.1154618 9.0949403 9.0773132 9.0417563 9.0019775 8.903515 8.8311305 8.7182889 8.60307 8.4626288 8.2886827 8.1678337 8.0143689 7.8371467 7.6637487 7.4865605 7.3150224 7.1841128 7.1319875 7.124334 7.1246383 7.12134 7.1221105 7.1184998 7.1117301 7.1170787 7.1152258 7.093823 7.0208069 6.8166173 6.6415207 6.5454029 6.405062 6.3134854 6.2432975 6.1317022 6.0674565 5.9825483 5.8292826 5.6594972 5.5068274 5.4600181 5.4614782 5.4610711 5.4613347 5.4543341 5.4522923 5.4493916 5.4488163 5.4298816 5.3871479 5.3193899 5.2082338 5.084697 4.9632672 4.8849626 4.8357513 4.7769736 4.7489889 4.7034654 4.6519272 4.5615196 4.4312842 4.2868359 4.2245892 4.2269671 4.227184 4.222555 4.2219419 4.22009 4.219851 4.2197924 4.2210173 4.2240189 4.2202584 4.2197594 4.1616131 4.158884 4.1157662 4.1141221 4.0932944 4.0924631 4.0888338 4.0727295 4.0570322 4.0420249 4.0329668 4.0302871 4.0121602 3.9855677 3.9848198 3.9825356 3.9748426 3.9734077 3.9706766 3.9705618 3.9704322 3.9702766 3.9702218 3.9700042 3.9704641 3.9634648 3.9607996 3.9605379 3.9603808 3.9603653 3.9599702 3.9591589 3.9560877 3.9512438 3.9508316 3.9426101 3.9354489 3.933764 3.9328749 3.9320081 3.9291705 3.92749 3.9269589 3.922774 3.922357 3.9210984 3.9197543 3.9193559 3.9194106 3.9197101 3.9186556 3.9100532 3.8973017 3.8827861 3.8714487 3.8725513 3.8625442 3.8636885 3.8633133 3.8596128 3.8598556 3.8601277 3.8569358 3.8524256 3.8515101 3.8485688 3.8439127 3.8327747 3.8307096 3.8307555 3.8293154 3.8285633 3.8246888 3.820951 3.8141357 3.8168948 3.8087574 3.779049 3.7701615 3.7466281 3.7391121 3.7322754 3.7303059 3.7258477 3.7228287 3.7152388 3.7091458 3.6997739 3.6907606 3.6821237 3.6765969 3.6764487 3.6696512 3.6702645 3.6649991 3.6682586 3.6655352 3.6620697 3.636667 3.614645 3.5616851 3.5017173 3.4828928 3.4855885 3.4809555 3.4724439 3.4719481 3.4729663 3.4695374 3.4677475 3.4636515 3.451644 3.4282863 3.3984431 3.3951854 3.3956743 3.3953923 3.3949706 3.3935966 3.3913993 3.3872348 3.3883257 3.3806978 3.3472261 3.2481782 3.1294817 3.0558178 3.0162779 2.9885999 2.9765524 2.9631502 2.9522106 2.9117488 2.8611507 2.7965807 2.7853241 2.7914891 2.7886284 2.789125 2.7895982 2.7923176 2.7932441 2.7882171 2.7787365 2.7606757 2.7262794 2.6481184 2.5835527 2.553623 2.5534962 2.5540734 2.5531529 2.5471743 2.5458667 2.5382348 2.4993631 2.4688321 2.4509772 2.4536044 2.4538048 2.4540106 2.4544008 2.4527061 2.451534 2.4503979 2.4458918 2.4171954 2.3306656 2.2180143 2.2049363 2.2044796 2.203551 2.2040978 2.2055697 2.2008046 2.1937911 2.1452722 2.1147427 2.1106635 2.1134156 2.1132638 2.1129718 2.113021 2.1135603 2.1139418 2.1123882 2.1063576 2.079369 2.0768123 2.0788367 2.0775379 2.0776912 2.0778646 2.0779477 2.0779537 2.0779201 2.0778856 2.0778285 2.0770729 2.0706068 2.0647189 2.063148 2.0628789 2.062619 2.062633 2.0624871 2.0623246 2.0622658 2.0622007 2.0615986 2.061671 2.0595293 2.0600726 2.0605852 2.0606616 2.060618 2.0605619 2.0605091 2.0604942 2.060523 2.060599 2.060584 2.0601628 2.0596377 2.0595629 2.05956 2.0595664 2.0594664 2.0592173 2.0591454 2.0591194 2.0588279 2.0582496 2.0577443 2.0575317 2.0575382 2.0574735 2.0574676 2.057484 2.0574884 2.0574884 2.0573835 2.0574285 2.0571173 2.0567908 2.0566845
GPVarianceControllerPAA 10 5 2 2 13.374603 13.36105 13.341858 13.332359 13.324648 13.312483 13.302142 13.293514 13.286397 13.282255 13.280359 13.279258 13.278207 13.27693 13.275265 13.273182 13.270914 13.268862 13.267298 13.266239 13.265566 13.265148 13.264695 13.259601 13.234534 13.225482 13.200505 13.173299 13.150406 13.128294 13.106916 13.085803 13.064457 13.042205 13.019302 12.995687 12.971575 12.948059 12.925946 12.898539 12.777394 12.759045 12.728764 12.689801 12.668138 12.628645 12.598668 12.55793 12.513976 12.463548 12.401668 12.332659 12.252992 12.163516 12.070752 11.980811 11.907591 11.795697 11.694345 11.604607 11.486812 11.40507 11.285436 11.186466 11.091925 11.015117 10.956923 10.914947 10.880893 10.842136 10.797287 10.736859 10.662502 10.561134 10.44222 10.329612 10.214657 10.099277 9.9857535 9.8964202 9.7906205 9.6857028 9.5674968 9.4509977 9.3497369 9.2641768 9.2122263 9.1899504 9.1795859 9.1704845 9.1606826 9.1420017 9.1133109 9.0682667 8.9899458 8.8660599 8.7285165 8.6675577 8.5286313 8.4414325 8.3460072 8.2669588 8.1770389 8.0802968 7.9871552 7.9036236 7.8589587 7.8531424 7.8565582 7.8358003 7.8334973 7.8328631 7.8244235 7.8264766 7.8216045 7.8198135 7.8185423 7.7956945 7.7807426 7.7694744 7.7652843 7.7639936 7.7552714 7.7211601 7.7154852 7.7058474 7.6972522 7.6927519 7.6909674 7.6886358 7.6686536 7.6576512 7.6508268 7.6158229 7.6115119 7.6054327 7.5954468 7.5901365 7.5882676 7.5839137 7.5794444 7.579196 7.5348703 7.5307203 7.5302426 7.5301672 7.5297035 7.5209819 7.5050858 7.5045863 7.5012846 7.4863751 7.485983 7.4826169 7.4802838 7.4800814 7.4774173 7.4714339 7.4702942 7.4630387 7.461365 7.457856 7.4561054 7.4449755 7.4380465 7.4282321 7.4194144 7.4114994 7.4079245 7.4075522 7.4067623 7.4032661 7.4023027 7.3986591 7.3929593 7.382791 7.3666313 7.3641667 7.3322656 7.3206522 7.3171792 7.315192 7.2490301 7.2484651 7.2445709 7.2312704 7.2246092 7.223613 7.2114328 7.1838545 7.1721005 7.1679136 7.1648694 7.1601378 7.1563646 7.1525923 7.1510522 7.1501448 7.1478242 7.144912 7.1439111 7.1316981 7.1309276 7.1156566 7.0916764 7.0769574 7.0634015 7.0512279 7.0375341 7.032227 7.0318357 7.0314253 7.0302121 7.0289471 7.028389 7.0263124 7.0243596 7.0220997 7.0205039 7.0201458 7.0201765 7.0198719 7.0192552 7.018573 7.0182237 7.0163951 7.013956 7.0136795 7.0135097 7.0123157 7.010597 7.0094608 7.0088083 7.008371 7.008078 7.0079629 7.0079772 7.0079272 7.0074229 7.0062858 7.0055505 7.0049767 7.0049864 7.0048966 7.0048892 7.0049175 7.0049094 7.0048722 7.004817 7.0047845 7.0046924 7.0043397 7.0035838 7.0021731 6.9999186 6.9975542 6.9966579 6.9966298 6.9960669 6.9959065 6.995927 6.9959074 6.9958974 6.9958951 6.9958994 6.9959235 6.9959476 6.9959562 6.9959423 6.9958963 6.9958229 6.9957392 6.9956687 6.9956146 6.9954552 6.9949887 6.9943196 6.9938818 6.9937795 6.993788 6.9937784 6.9937269 6.9935755 6.9932463 6.992732 6.9921394 6.9916452 6.9913672 6.9912745 6.9912451 6.9911865 6.9910802 6.9909465 6.9908061 6.9906729 6.990554 6.9904428 6.9903216 6.9901813 6.990038 6.9899103 6.9897922 6.9896598 6.9894916 6.989282 6.9890477 6.9888182 6.9886182 6.9884556 6.9883235 6.9882077 6.9880932 6.9879665 6.9878198 6.9876533 6.9874775 6.9873094 6.9871659 6.9870566 6.9869818 6.9869341 6.9869035 6.9868817 6.9868639 6.9868485 6.9868362 6.9868276 6.9868221 6.9868172 6.9868089 6.986791 6.9867542 6.9866853 6.986568 6.9863846 6.9861192 6.9857601 6.9853023 6.9847478 6.9841053 6.983389 6.9826176 6.9818123 6.9809947 6.9801854 6.9794027 6.9786608 6.9779697 6.9773358 6.9767621 6.9762484 6.9757926 6.9753903 6.9750364 6.9747255 6.9744524 6.9742131 6.9740045 6.9738243 6.9736712 6.9735437 6.9734405 6.9733596 6.9732986 6.9732546 6.9732243 6.9732045 6.9731922 6.973185 6.9731808 6.9731784 6.9731768 6.9731757 6.9731747 6.9731737 6.9731725 6.9731705 6.9731668 6.9731603 6.9731496 6.9731333 6.9731101 6.9730794 6.9730406 6.972994 6.9729402 6.9728802 6.9728152 6.9727466 6.9726758 6.9726039 6.972532 6.9724612 6.9723921 6.9723253 6.9722614 6.9722005 6.9721432 6.9720895 6.9720396 6.9719938
GPVarianceControllerPAA 10 10 2 2 13.374603 13.36105 13.341855 13.331853 13.320735 13.307527 13.298661 13.289946 13.283857 13.28115 13.279909 13.278894 13.277637 13.275983 13.273889 13.27158 13.26946 13.267765 13.266519 13.265654 13.265086 13.264732 13.264336 13.258747 13.233729 13.224634 13.19405 13.167803 13.144799 13.122041 13.099089 13.077723 13.055902 13.033033 13.009121 12.98491 12.96102 12.938023 12.915947 12.912723 12.911373 12.757592 12.741526 12.69016 12.657696 12.626396 12.582536 12.553246 12.498612 12.458279 12.387828 12.326135 12.237665 12.152034 12.052809 11.950321 11.887088 11.711097 11.65138 11.551207 11.411605 11.335133 11.181442 11.072218 10.95507 10.865045 10.793539 10.74576 10.71228 10.67567 10.636535 10.582101 10.512336 10.421122 10.286973 10.147258 9.9986826 9.8844359 9.7771864 9.6598746 9.5499615 9.4244931 9.2860913 9.1484622 9.0273788 8.9211626 8.8509687 8.8198042 8.8086392 8.7995807 8.7947473 8.7792551 8.7563207 8.7264672 8.6579371 8.5271081 8.3769905 8.2671913 8.1930837 8.0143706 7.9638731 7.8428106 7.7675213 7.6532486 7.5595191 7.4547964 7.3912767 7.3757962 7.3804671 7.3843951 7.3674169 7.369455 7.357222 7.3591019 7.362933 7.3620718 7.3622 7.3617262 7.3313604 7.329858 7.3252569 7.3252238 7.3091457 7.2864476 7.2807281 7.2707318 7.2630315 7.259542 7.2585765 7.2369564 7.2321319 7.2266058 7.2225154 7.2001233 7.1994035 7.1929039 7.183032 7.17861 7.1747258 7.1693909 7.1680259 7.1671966 7.1274709 7.1216238 7.1209172 7.1204975 7.1001226 7.092177 7.090324 7.0899253 7.0848957 7.082182 7.0761361 7.0760621 7.0750629 7.0714253 7.0671245 7.0657132 7.0643108 7.0630104 7.0620639 7.0528753 7.0430604 7.038821 7.0263764 7.0149483 7.0075771 7.0069061 7.0044316 6.9953282 6.9927036 6.9919896 6.9897496 6.9818411 6.9747728 6.965279 6.9545444 6.9415877 6.9152298 6.9068072 6.9017193 6.9017384 6.8487064 6.848788 6.8284249 6.8217823 6.8122947 6.8000466 6.7807115 6.774688 6.7719274 6.7695416 6.7662097 6.762954 6.7537662 6.7501966 6.7440761 6.7337327 6.725872 6.7190004 6.7189933 6.716583 6.7165795 6.7094349 6.7029434 6.6986137 6.6937474 6.6886013 6.6860496 6.6856662 6.6805648 6.6793612 6.6793591 6.6771862 6.6763213 6.6753504 6.6725328 6.6718828 6.671585 6.6710454 6.6699483 6.663066 6.6621638 6.6620399 6.6611304 6.6599756 6.6549623 6.6526519 6.6519597 6.6496148 6.6477702 6.6398534 6.6331525 6.6310315 6.6303688 6.6292883 6.628787 6.6279266 6.6263601 6.6252083 6.625 6.6233474 6.6233134 6.620689 6.6191613 6.6140758 6.610559 6.6083354 6.6063885 6.6046918 6.6037185 6.6036664 6.6029484 6.6010126 6.6009225 6.5989169 6.5967017 6.5952435 6.5941865 6.5932649 6.5926192 6.5922948 6.591902 6.5916938 6.5916914 6.5911586 6.5903511 6.5899841 6.5898446 6.5895928 6.5893224 6.5892074 6.5892185 6.5889137 6.5873626 6.584499 6.5826663 6.5823993 6.582408 6.5822736 6.5820728 6.5818537 6.5815391 6.5810278 6.580241 6.5792088 6.5780758 6.5770626 6.5763476 6.5759676 6.5758344 6.5758186 6.5757757 6.5754739 6.5745979 6.5730687 6.5712994 6.569797 6.5687404 6.5680526 6.5675955 6.5672422 6.5668822 6.5664447 6.565898 6.5652577 6.5645805 6.5639345 6.5633678 6.5628971 6.5625158 6.5622091 6.5619611 6.5617571 6.561586 6.561442 6.5613221 6.5612246 6.5611487 6.5610928 6.5610548 6.5610318 6.56102 6.5610155 6.5610151 6.5610159 6.5610161 6.5610153 6.5610138 6.5610123 6.5610118 6.5610126 6.561014 6.5610142 6.5610105 6.5609996 6.5609785 6.5609451 6.5608989 6.5608412 6.5607745 6.5607026 6.560629 6.5605568 6.5604884 6.560425 6.5603666 6.5603126 6.5602623 6.5602149 6.5601698 6.5601266 6.5600848 6.5600445 6.5600056 6.5599683 6.5599327 6.5598991 6.5598675 6.5598384 6.5598119 6.5597885 6.5597681 6.559751 6.5597369 6.5597258 6.5597172 6.5597108 6.5597063 6.5597031 6.5597011 6.5596998 6.559699 6.5596984 6.559698 6.5596975 6.5596969 6.5596959 6.5596945 6.5596924 6.5596895 6.5596854 6.5596802 6.5596739 6.5596664 6.5596579 6.5596485 6.5596386 6.5596282 6.5596177 6.5596072 6.5595968 6.5595866 6.5595766 6.559567 6.5595577 6.5595487 6.5595401 6.5595319 6.559524 6.5595166
GPVarianceControllerPAA 10 20 2 2 13.374603 13.36105 13.341855 13.331717 13.315932 13.304702 13.29469 13.286588 13.282522 13.280669 13.279584 13.27844 13.276823 13.274702 13.272406 13.270264 13.268403 13.266907 13.265831 13.265139 13.26471 13.264436 13.264032 13.257871 13.233149 13.224243 13.189401 13.163752 13.14058 13.116117 13.093535 13.071808 13.049398 13.025534 13.001107 12.976701 12.952966 12.929993 12.908273 12.888499 12.840725 12.733926 12.709275 12.672917 12.638922 12.609606 12.567834 12.537184 12.485727 12.443495 12.375714 12.312332 12.223853 12.137425 12.03464 11.933808 11.826197 11.788225 11.534264 11.507015 11.325041 11.231259 11.096538 10.965444 10.858007 10.757984 10.687931 10.63793 10.603612 10.568115 10.527589 10.475391 10.404719 10.307865 10.198058 10.025087 9.8901092 9.746609 9.6448949 9.5034813 9.3943053 9.2593121 9.1143865 8.9640957 8.832521 8.7149502 8.6361132 8.6015856 8.5899344 8.5824124 8.5731477 8.5657018 8.553164 8.5252358 8.4949471 8.441077 8.3187309 8.1146167 7.9465749 7.8146955 7.7111387 7.6365178 7.5236954 7.4884345 7.3930334 7.315983 7.1969796 7.0924229 7.0377628 7.0344191 7.0395973 7.0435956 7.0466571 7.0495441 7.0502822 7.0401665 7.0341926 6.9734928 6.9152696 6.8343201 6.7785962 6.6911957 6.667444 6.5567522 6.4957813 6.4305349 6.3588876 6.3080191 6.3056511 6.3036161 6.2891402 6.2573853 6.2344524 6.2266237 6.2259802 6.224554 6.2235984 6.2165624 6.2114684 6.2061996 6.1869995 6.1859873 6.1751232 6.1604845 6.1481251 6.1369554 6.1245245 6.1119847 6.0995205 6.0875384 6.0753758 6.0641001 6.0496372 6.0468095 6.0234065 6.0155284 6.0149431 6.0149817 6.0141348 6.0137576 6.0135133 6.0124502 5.997824 5.9880559 5.9878509 5.9879165 5.9875893 5.9875728 5.9843383 5.9766657 5.9721844 5.9716054 5.9590707 5.9572298 5.9551229 5.9550527 5.9546181 5.954522 5.954038 5.9508209 5.9508052 5.9485601 5.9449074 5.9449779 5.9422657 5.9363793 5.9307905 5.9244977 5.9244779 5.9141525 5.9110146 5.9092227 5.9037116 5.8963396 5.893147 5.8927032 5.8554982 5.8512743 5.8308604 5.8265274 5.8180648 5.8039915 5.7993405 5.799342 5.7927275 5.7878749 5.7731437 5.7287458 5.7230808 5.721401 5.7209396 5.711437 5.7076834 5.7076004 5.7064962 5.705969 5.7043937 5.6925766 5.686621 5.6846356 5.6833407 5.6819919 5.6815205 5.6811969 5.6782317 5.6767623 5.6699912 5.6701243 5.6695989 5.6683877 5.6641098 5.6616254 5.6588375 5.6493794 5.6304414 5.6195192 5.6135931 5.610266 5.5559177 5.5561228 5.5376575 5.5307875 5.5232215 5.5194949 5.5099041 5.4912619 5.4801396 5.4576736 5.4470077 5.4477402 5.44698 5.4454939 5.445301 5.4401972 5.4227021 5.3868423 5.3343505 5.2984256 5.2495035 5.2279333 5.2191803 5.2190224 5.2151065 5.1989768 5.1752161 5.156855 5.1201565 5.0818987 5.0685347 5.0672176 5.0632196 5.0634295 5.0617382 5.0605797 5.0579273 5.0523738 5.0463512 5.0237856 4.9690311 4.9073734 4.824234 4.7931024 4.7531692 4.725596 4.7206841 4.6983975 4.6803841 4.6550734 4.6004346 4.5471367 4.5065968 4.5082132 4.5086731 4.5079086 4.5078808 4.5068633 4.5074584 4.5069767 4.4931946 4.4322144 4.3015819 4.1755588 4.0624568 3.973826 3.9295692 3.9177758 3.8964058 3.8759176 3.8359385 3.7825815 3.6800324 3.5189083 3.4221649 3.4222482 3.4229095 3.4234356 3.4230865 3.4229921 3.417569 3.4173454 3.4154572 3.4049213 3.3619 3.3047661 3.2719831 3.2706994 3.2707177 3.2707449 3.270307 3.2683088 3.2660697 3.2658458 3.2630524 3.2529387 3.2539759 3.2555202 3.2552358 3.2538637 3.2519156 3.2408783 3.2182519 3.2047452 3.1846345 3.1763324 3.1758713 3.1756614 3.1752225 3.1751429 3.1749784 3.1746538 3.1745761 3.1732793 3.1726776 3.1684858 3.1611192 3.157162 3.1559594 3.1559798 3.1559849 3.1553965 3.1536112 3.1506882 3.1478209 3.1476432 3.1476578 3.1472595 3.1420043 3.1408566 3.1411249 3.1415584 3.1404154 3.1378023 3.1357249 3.1350732 3.1350864 3.135137 3.1351238 3.1351202 3.1351243 3.1349785 3.1346368 3.1346728 3.1345288 3.1335606 3.133481 3.1334919 3.1334611 3.1331811 3.1322001 3.1315303 3.1314148 3.1314365 3.1314136 3.1313332 3.1312436 3.1311398 3.1309787 3.1307713 3.1306018 3.1305094 3.1304631
GPInformationControllerFixedEndTimeREC 10 5 2 2 13.374603 13.36105 13.341858 13.339466 13.299557 13.251712 13.250578 13.226516 13.191338 13.165657 13.138674 13.114175 13.091537 13.083499 13.04549 13.020042 12.960709 12.926485 12.911777 12.906863 12.90418 12.900668 12.823948 12.804075 12.776656 12.742226 12.722203 12.672291 12.643488 12.60745 12.51678 12.483076 12.413061 12.410059 12.293998 12.192609 12.158842 12.067623 12.00909 11.95944 11.893541 11.838822 11.793814 11.75684 11.613088 11.602683 11.425943 11.392053 11.3241 11.303358 11.239456 11.202639 11.165278 11.115783 11.115643 11.035162 10.942226 10.878735 10.823837 10.589728 10.568527 10.420569 10.363487 10.270519 10.184142 10.100732 10.005328 9.8688095 9.7720111 9.7634388 9.5814516 9.5533891 9.5061779 9.4829431 9.4680703 9.4606379 9.4170381 9.4138905 9.3778617 9.3225637 9.2171766 9.1134027 9.0335442 8.9660362 8.9089837 8.8628788 8.8335888 8.803105 8.7673163 8.7511589 8.6858879 8.5842553 8.5520196 8.52956 8.4438715 8.4303739 8.3188277 8.3027701 8.2902016 8.2916941 8.2947666 8.2905171 8.2766442 8.2660235 8.2645967 8.2339117 8.1099395 7.9643351 7.8676341 7.7768785 7.6815657 7.6197462 7.556967 7.4615055 7.4584209 7.4101011 7.4094801 7.3903879 7.3486227 7.189482 7.1545325 7.1401837 7.0937716 7.0610032 7.0613781 7.058218 7.0518467 7.0493796 7.036945 6.9957857 6.918644 6.780364 6.644944 6.521495 6.4356259 6.3581799 6.306692 6.2634811 6.222356 6.1987912 6.163178 6.149812 6.1431028 6.1075849 6.0100348 5.924066 5.8911677 5.8910019 5.8862618 5.8842953 5.8851778 5.8860263 5.8748266 5.8751468 5.8790277 5.8407848 5.7188652 5.5512961 5.4507139 5.3744905 5.3287952 5.2901074 5.2523031 5.2098302 5.1950255 5.1525378 5.1114993 5.0049017 4.9391688 4.9401064 4.9018175 4.8834989 4.8625965 4.8657838 4.8692658 4.8650065 4.8678425 4.8646406 4.8492456 4.7666701 4.652455 4.4662366 4.3513396 4.2873302 4.2460953 4.2254938 4.2130439 4.2012441 4.1894588 4.1703719 4.1377222 4.06498 3.9548012 3.8800033 3.8715004 3.8748351 3.8718987 3.8719462 3.8741529 3.8726445 3.867419 3.8697323 3.874617 3.8463882 3.7354047 3.5798194 3.457022 3.4110771 3.3866921 3.3755687 3.3656498 3.362605 3.352708 3.3545134 3.3122464 3.2822837 3.2103833 3.175908 3.1757509 3.1723393 3.1735207 3.1773015 3.1771882 3.1756818 3.1824973 3.1812913 3.1601488 3.0719207 2.9122715 2.6957563 2.5943136 2.5640095 2.5507995 2.5461103 2.5436729 2.5414672 2.5345467 2.5183764 2.4727806 2.3749373 2.3075146 2.3015143 2.3036781 2.3014645 2.301456 2.3029893 2.3028453 2.2999907 2.30047 2.3050365 2.2910116 2.2133038 2.0616151 1.9157499 1.8698215 1.8662125 1.861052 1.8603161 1.8578048 1.8567012 1.8540429 1.8365496 1.7829109 1.7347161 1.7187176 1.7202842 1.718392 1.720292 1.7208286 1.7200222 1.7199761 1.7246146 1.7275076 1.7178625 1.6616551 1.5294073 1.3522059 1.2708481 1.2672194 1.2689781 1.2690645 1.2702329 1.2706712 1.2685559 1.2668653 1.2584409 1.2551968 1.2282962 1.1918455 1.1766349 1.1789278 1.1796007 1.1792986 1.1792903 1.1795833 1.1785671 1.1783686 1.1794675 1.1738295 1.1510327 1.1011421 1.0477273 1.0200831 1.0165552 1.0152874 1.0154423 1.0151251 1.0152244 1.014363 1.0143202 1.0136042 1.0136128 1.0140056 1.0079359 1.0076015 1.0070487 1.0081253 1.0081472 1.0079899 1.0077188 1.0079397 1.0104197 1.0105802 0.99949753 0.98229431 0.95193893 0.9537861 0.9532424 0.95315552 0.95202243 0.95192177 0.95165572 0.95167962 0.95159752 0.95147581 0.95128018 0.95128165 0.9512874 0.95125595 0.95032656 0.94972415 0.94880153 0.94787872 0.94808507 0.94729731 0.94595475 0.94535261 0.94561749 0.9460428 0.94611777 0.94610389 0.94606647 0.94562906 0.94552112 0.94556794 0.94514074 0.94500974 0.94364791 0.94266877 0.94258061 0.94212948 0.94116964 0.94094977 0.94096973 0.94095933 0.94033609 0.94038649 0.94028402 0.94003031 0.94003178 0.93982449 0.93967887 0.93963329 0.93954583 0.93942773 0.93937709 0.93937192 0.93932313 0.93922062 0.9391698 0.93915305 0.93900959 0.93881463 0.93869728 0.93855312 0.93731453 0.93626679 0.93606319 0.93608437 0.93610273 0.93611512 0.93614575 0.93619312 0.93611213 0.93597035 0.93593144 0.93595525 0.93596342 0.93596466 0.93595757 0.93593674
GPInformationControllerFixedEndTimeREC 10 10 2 2 13.374603 13.36105 13.341855 13.339448 13.298302 13.252096 13.248267 13.204987 13.176783 13.148223 13.143833 13.109567 13.029868 13.01191 13.000435 12.999708 12.940701 12.93524 12.898623 12.885382 12.869916 12.840442 12.823028 12.777548 12.751389 12.731848 12.646 12.60358 12.556855 12.555803 12.430075 12.370599 12.331673 12.265718 12.221519 12.17944 12.177448 11.993232 11.962042 11.880334 11.839296 11.797189 11.742749 11.684939 11.651169 11.613287 11.567069 11.518522 11.515818 11.451229 11.389794 11.349936 11.29082 11.204297 11.189305 10.845073 10.831262 10.703252 10.645203 10.582321 10.517991 10.390932 10.323249 10.317999 10.150551 10.115309 10.072539 10.042225 10.034565 10.006864 9.9847697 9.9399213 9.8958452 9.8563738 9.693039 9.6609431 9.6176908 9.5691626 9.4843854 9.3756921 9.3109123 9.2484172 9.1258744 9.120312 8.9954337 8.9519542 8.854678 8.7708388 8.7694706 8.7077378 8.7019204 8.6967911 8.6709267 8.6570973 8.6299818 8.6088122 8.5850143 8.5592686 8.5192917 8.4691045 8.2653092 8.1310443 8.0526932 7.9994815 7.9254625 7.8741204 7.8460047 7.8061887 7.8026784 7.7171433 7.6122636 7.5664339 7.5538368 7.5215783 7.4965072 7.4948664 7.4857354 7.4849886 7.4854785 7.4775832 7.3761279 7.2839267 7.1834244 7.1006931 7.0398006 7.0044016 6.9297379 6.8760347 6.8126029 6.7137937 6.6720164 6.6361551 6.5513509 6.5450198 6.5130232 6.4911687 6.37651 6.3800569 6.3630442 6.3610343 6.3434731 6.3407501 6.3363011 6.3251462 6.3075321 6.2805932 6.2366149 6.1948681 6.0961377 5.9370572 5.8255171 5.7764884 5.7330274 5.6824934 5.6545569 5.6284959 5.5963389 5.5691752 5.4544011 5.4158088 5.3581941 5.3527747 5.3512447 5.3482094 5.3458729 5.3394054 5.339892 5.3418514 5.3153579 5.2445185 5.1373214 4.9963202 4.8743616 4.80535 4.7504873 4.7057723 4.6712146 4.6393311 4.5920804 4.5706113 4.5247928 4.5061831 4.4495367 4.3463488 4.3394008 4.3301039 4.3204826 4.3204932 4.3183619 4.3163832 4.3150539 4.3116406 4.3050292 4.2693675 4.2075071 4.1336472 3.9952475 3.8592168 3.7901786 3.760562 3.7427709 3.7233289 3.7165094 3.7011682 3.6806065 3.5954395 3.5244849 3.4734327 3.4739532 3.4716987 3.4669221 3.4664902 3.4645031 3.4626575 3.4641723 3.4623312 3.4341345 3.3576482 3.2152751 3.0575936 2.9561273 2.9219029 2.9011861 2.8855613 2.8773009 2.8638063 2.8551395 2.8394183 2.8246773 2.7663771 2.6684906 2.665717 2.6652535 2.664365 2.6642332 2.6651557 2.6640158 2.661663 2.6634015 2.664146 2.6385238 2.5715822 2.4730457 2.3220295 2.2127433 2.1808463 2.1681491 2.1600019 2.1604415 2.1551625 2.1539356 2.1459471 2.0851785 2.0302128 1.9855025 1.9878097 1.9884321 1.984359 1.9840511 1.9831467 1.9814354 1.9816293 1.9832427 1.9747969 1.9321107 1.8290653 1.6861229 1.5918407 1.5786145 1.5749006 1.5693258 1.5679597 1.5639838 1.5618351 1.5613928 1.5606713 1.547204 1.5305848 1.5072377 1.4977361 1.4978509 1.4981982 1.4985262 1.4984765 1.4973881 1.4981735 1.5002425 1.4966195 1.4725334 1.4322825 1.3674426 1.3008226 1.2666691 1.2621715 1.2615091 1.2604619 1.2607841 1.2606415 1.2605521 1.2603341 1.2602961 1.2602158 1.2599491 1.2599408 1.258683 1.2566285 1.2535061 1.2533761 1.2505011 1.2473756 1.2475111 1.2458128 1.2449093 1.2449082 1.24438 1.2444483 1.2443525 1.2441802 1.2439503 1.2427241 1.242854 1.2418108 1.2391451 1.2379541 1.2380834 1.2383901 1.2384361 1.2380102 1.2358608 1.2327148 1.2308488 1.2303716 1.2300664 1.2290631 1.228167 1.2280594 1.2282654 1.2283348 1.2282725 1.2282651 1.2282697 1.2282853 1.2282481 1.2282593 1.2279987 1.2277983 1.2277806 1.2277269 1.2276499 1.2276075 1.2275912 1.2275708 1.2275375 1.227523 1.2275182 1.2275106 1.2275058 1.2275334 1.2275194 1.2274856 1.227496 1.2274526 1.2273995 1.2274321 1.2274248 1.2273206 1.2271968 1.2271089 1.2270791 1.2271108 1.2271746 1.22723 1.227259 1.2272688 1.2272699 1.227252 1.2272097 1.22721 1.227231 1.2272015 1.2271283 1.2270493 1.2270035 1.2270097 1.227063 1.2271406 1.2272058 1.2272297 1.2272115 1.2271719 1.2271363 1.2271222 1.2271319 1.2271531 1.2271648 1.2271524 1.2271275 1.2271213 1.2271019 1.2269515 1.2266726
GPInformationControllerFixedEndTimeREC 10 20 2 2 13.374603 13.36105 13.341855 13.339443 13.27171 13.250129 13.236806 13.20396 13.171431 13.150134 13.123132 13.096242 13.07539 13.034037 12.991735 12.887808 12.881835 12.856486 12.835996 12.806238 12.784883 12.764759 12.741513 12.710171 12.67141 12.624251 12.594701 12.529933 12.489215 12.419418 12.407372 12.33512 12.248224 12.206253 12.087788 12.052484 12.052493 11.880621 11.845931 11.813916 11.788757 11.677708 11.651526 11.631254 11.511552 11.475362 11.437532 11.39126 11.361047 11.339111 11.293097 11.265895 11.196274 11.145637 11.063313 10.992093 10.896541 10.810496 10.798086 10.502296 10.491461 10.378904 10.282151 10.246514 10.116418 10.110254 9.9382695 9.9111913 9.8467418 9.8167227 9.7675672 9.7548795 9.7579302 9.6935499 9.67875 9.6283742 9.562571 9.4981982 9.4102431 9.3672099 9.2828545 9.1959636 9.1020973 9.0568908 9.0003771 8.961343 8.9247254 8.8772955 8.7661716 8.7425402 8.6008137 8.5931028 8.4832962 8.4659409 8.4423923 8.4221814 8.4117363 8.4029898 8.3732836 8.3175204 8.285347 8.2542535 8.207712 8.1112284 7.9857475 7.857105 7.8555827 7.7883987 7.7806544 7.7379913 7.7308635 7.5992621 7.5280131 7.4973129 7.4208388 7.3690122 7.3640597 7.3530582 7.3522919 7.3521782 7.3498186 7.3234743 7.297693 7.2376508 7.1607529 7.0233276 6.9212974 6.817374 6.7335782 6.6364423 6.5652376 6.5387514 6.5076875 6.504041 6.4967223 6.431427 6.4164404 6.2329969 6.2132983 6.1704918 6.1368993 6.1382211 6.1038305 6.1067357 6.1009042 6.1026753 6.091481 6.0623053 6.0519774 6.0098771 5.8965316 5.7981617 5.6714932 5.5783473 5.5717469 5.5192095 5.5043384 5.4640438 5.4376119 5.3421249 5.2851053 5.2291327 5.2248099 5.1619104 5.131254 5.1291653 5.1329605 5.1309893 5.1271174 5.1238791 5.1157993 5.0952886 5.0475684 4.9521993 4.7918518 4.6467926 4.5332231 4.4811023 4.4255823 4.4142366 4.3966843 4.3979774 4.3889226 4.3912533 4.3030667 4.2203752 4.1660969 4.108128 4.1065749 4.1030044 4.1008153 4.1006522 4.0985352 4.1050284 4.1053441 4.0775097 4.064333 4.0047745 3.9000278 3.7587025 3.6746648 3.5912811 3.5739401 3.5703855 3.5567149 3.545911 3.5266207 3.4624488 3.4435836 3.368555 3.2868151 3.2833245 3.2820363 3.2819114 3.2806095 3.2819167 3.280425 3.2779113 3.2691766 3.2496476 3.19557 3.0734301 2.9249561 2.816465 2.7901088 2.7713209 2.7663995 2.7640406 2.7641051 2.7625864 2.746476 2.696233 2.6351351 2.6165699 2.5956302 2.5946293 2.5882154 2.588238 2.5873992 2.5901425 2.5936468 2.587716 2.580334 2.5507552 2.4470667 2.2992751 2.1658392 2.1011713 2.0878915 2.0792511 2.0849308 2.0784285 2.0758207 2.0707888 2.0584713 1.9901228 1.9277919 1.8871829 1.8907636 1.889382 1.889199 1.889381 1.8906243 1.8891407 1.8873371 1.8806365 1.8686799 1.8241273 1.7218983 1.5838998 1.5085405 1.5021222 1.5023398 1.4996878 1.4996663 1.5021875 1.4998424 1.4974401 1.4633317 1.4355452 1.4207444 1.4118764 1.412998 1.4117301 1.4115495 1.4115629 1.4132409 1.4146662 1.413451 1.4121951 1.3854797 1.3050105 1.174674 1.0653248 1.0399287 1.0412923 1.0387871 1.0402934 1.0414206 1.0392826 1.0392752 1.0167829 0.97759353 0.94498871 0.94378954 0.94385299 0.94341219 0.94367414 0.94427649 0.94397187 0.94282632 0.93972605 0.93502834 0.9188321 0.86784448 0.77689098 0.70279751 0.69253211 0.69790645 0.69640903 0.69490811 0.69526281 0.69410276 0.69551489 0.69418152 0.69426994 0.69559381 0.69549857 0.69088724 0.6889062 0.68893159 0.68884581 0.68881504 0.68891963 0.68930285 0.68928873 0.68930665 0.68872362 0.66215589 0.64800989 0.64245931 0.64469973 0.64649818 0.64770045 0.64687251 0.64532718 0.64446068 0.64418992 0.64323119 0.64278182 0.64220254 0.6422186 0.64221646 0.63871019 0.63566028 0.63235786 0.62760901 0.62180161 0.61846849 0.61716262 0.61655348 0.61636762 0.61630156 0.61592722 0.61562552 0.61555771 0.61554267 0.61533156 0.61540895 0.61485734 0.61461888 0.6141328 0.61319273 0.61294285 0.61218623 0.6115496 0.61100131 0.61125694 0.61096147 0.61083108 0.60970469 0.60946436 0.60969629 0.60966686 0.61024352 0.61012049 0.6098282 0.60944181 0.60935661 0.60922324 0.60904451 0.60858917 0.60779294 0.60709847 0.60687253 0.60684658 0.60668385 0.60647005 0.60645185 0.60643445 0.60635865
GPInformationControllerFixedEndTimePAA 10 5 2 2 13.374603 13.36105 13.341858 13.332359 13.324648 13.312483 13.302142 13.293514 13.286397 13.282255 13.280359 13.279258 13.278207 13.27693 13.275265 13.273182 13.270914 13.268862 13.267298 13.266239 13.265566 13.265148 13.264695 13.259601 13.234534 13.225482 13.200505 13.173299 13.150406 13.128294 13.106916 13.085803 13.064457 13.042205 13.019302 12.995687 12.971575 12.959293 12.823167 12.807458 12.777343 12.748837 12.694123 12.665823 12.621377 12.597883 12.546649 12.502827 12.448505 12.390914 12.382712 12.300288 12.170312 12.134207 12.064198 11.998329 11.94842 11.892378 11.890616 11.663459 11.631504 11.516967 11.508642 11.361729 11.328196 11.264621 11.223834 11.184469 11.141202 11.127641 11.064088 10.974995 10.92699 10.828939 10.75902 10.670801 10.592799 10.509124 10.4134 10.30942 10.21039 10.125923 10.049915 9.8867395 9.8589442 9.6835299 9.6191567 9.5182413 9.4839334 9.4623674 9.4409221 9.4265246 9.4021489 9.3842637 9.3340188 9.2521593 9.1031626 8.9341848 8.7545473 8.6166364 8.4890739 8.3525252 8.2085625 8.0605851 7.9943176 7.785982 7.6150879 7.4562562 7.3617458 7.3353488 7.3339422 7.3363769 7.3345547 7.329285 7.314995 7.2870801 7.2303027 7.1274872 6.9508752 6.7094602 6.4644679 6.2555883 6.1321586 6.0077138 5.9499663 5.8358814 5.6641929 5.4709837 5.2919976 5.2034483 5.2009676 5.2011199 5.2007508 5.2001307 5.1987238 5.1992655 5.1985628 5.1934398 5.154911 5.0578133 4.8748985 4.6838529 4.5862815 4.4669068 4.4233598 4.3631871 4.3356657 4.2752465 4.1946148 4.048784 3.8912523 3.8165851 3.8169055 3.8176293 3.8193831 3.820089 3.8192094 3.817374 3.8161943 3.8090527 3.7973707 3.7360357 3.6140347 3.4045668 3.2639772 3.1937159 3.1573989 3.1171929 3.1049694 3.0608905 2.9690355 2.8069393 2.6490401 2.6183557 2.6240376 2.6197593 2.6191554 2.6166136 2.6139852 2.6117284 2.6151156 2.6089671 2.6026066 2.5285404 2.3669318 2.1655992 2.0902603 2.053699 2.0465516 2.0378107 2.0338423 2.0309344 2.0117384 1.9729479 1.8555484 1.7806793 1.693483 1.6928594 1.6905178 1.6905867 1.6922007 1.691617 1.6897447 1.6854329 1.6807063 1.6741131 1.6579154 1.6179837 1.6135018 1.46296 1.4524504 1.4526331 1.4432002 1.4444001 1.4442828 1.4422605 1.4346576 1.4336458 1.4027943 1.3644615 1.3531169 1.3553855 1.3553736 1.3488654 1.345826 1.3453153 1.3411531 1.3421492 1.3423629 1.33966 1.326939 1.3047156 1.2968283 1.2968816 1.2944548 1.2919888 1.291352 1.2900351 1.2911443 1.2925326 1.2897888 1.285526 1.2824348 1.2792903 1.2781999 1.2780424 1.2761364 1.2680663 1.267519 1.2673939 1.2656211 1.2602636 1.2551339 1.253578 1.2534092 1.2524051 1.2521797 1.251957 1.2519269 1.2516195 1.2515872 1.2510445 1.2509757 1.2509458 1.2508968 1.2507544 1.2502884 1.2493445 1.248307 1.2475326 1.246974 1.2465474 1.2461956 1.2458364 1.2454306 1.2451336 1.2450877 1.2450929 1.2450475 1.2450468 1.244906 1.2445397 1.2441867 1.2440135 1.2439894 1.2440418 1.2441247 1.2442076 1.2442712 1.244308 1.2443052 1.2442754 1.2443234 1.244406 1.2443997 1.2442118 1.2438358 1.2433714 1.2429485 1.2426613 1.2425438 1.2425674 1.2426629 1.2427644 1.2428403 1.2428864 1.242906 1.2429028 1.2428847 1.2428639 1.2428504 1.2428466 1.2428479 1.2428477 1.2428437 1.2428378 1.2428334 1.2428311 1.242829 1.2428249 1.2428186 1.2428121 1.2428072 1.2428041 1.2428014 1.2427979 1.2427931 1.2427855 1.2427713 1.2427445 1.2426998 1.2426353 1.2425546 1.2424656 1.2423773 1.2422971 1.2422292 1.2421753 1.2421352 1.2421072 1.2420889 1.2420772 1.2420689 1.2420608 1.2420504 1.2420363 1.2420185 1.2419984 1.241978 1.2419593 1.2419437 1.2419318 1.2419233 1.2419175 1.2419135 1.2419106 1.2419085 1.2419069 1.2419056 1.2419046 1.2419038 1.241903 1.2419022 1.2419012 1.2418999 1.2418984 1.2418966 1.2418945 1.241892 1.2418892 1.2418859 1.2418823 1.2418784 1.2418743 1.2418704 1.2418666 1.2418632 1.2418602 1.2418576 1.2418553 1.2418533 1.2418514 1.2418495 1.2418475 1.2418454 1.2418432 1.2418408 1.2418383 1.2418355 1.2418325 1.2418294 1.2418262 1.241823 1.24182 1.2418171 1.2418146 1.2418125 1.2418108 1.2418095 1.2418085 1.2418079
GPInformationControllerFixedEndTimePAA 10 10 2 2 13.374603 13.36105 13.341855 13.331853 13.320735 13.307527 13.298661 13.289946 13.283857 13.28115 13.279909 13.278894 13.277637 13.275983 13.273889 13.27158 13.26946 13.267765 13.266519 13.265654 13.265086 13.264732 13.264336 13.258747 13.233729 13.224634 13.19405 13.167803 13.144799 13.122042 13.099089 13.077724 13.055902 13.033034 13.009121 12.984911 12.961021 12.945283 12.811077 12.793717 12.765873 12.737051 12.685868 12.658569 12.614924 12.590874 12.539959 12.495538 12.439235 12.379685 12.37006 12.288095 12.156294 12.118249 12.040919 11.971494 11.920864 11.860079 11.858029 11.633302 11.594231 11.483171 11.474937 11.326797 11.292736 11.22713 11.186067 11.146879 11.103196 11.090059 11.024943 10.933169 10.884095 10.784762 10.715924 10.621958 10.54096 10.448413 10.358346 10.251045 10.151095 10.062918 9.9836466 9.8123124 9.7845894 9.6124358 9.5470566 9.4448529 9.4105233 9.3892694 9.3686359 9.354293 9.3300904 9.3125099 9.264208 9.1840746 9.0352809 8.8650484 8.6838899 8.5476041 8.4213869 8.2860852 8.1371918 7.9948288 7.9296127 7.7224905 7.5516455 7.3931752 7.2990883 7.2728784 7.271457 7.2739001 7.272234 7.2669661 7.2531853 7.2268456 7.170388 7.0679836 6.896398 6.6511862 6.407649 6.1977025 6.074967 5.9538013 5.8992042 5.7844788 5.6125488 5.4231165 5.2431228 5.1529384 5.1504212 5.1506647 5.1502967 5.1496841 5.1481976 5.1486838 5.1480818 5.144021 5.1071736 5.011807 4.8306573 4.6381398 4.5400951 4.424098 4.3824251 4.322488 4.2954432 4.2380844 4.1580882 4.0122363 3.8531072 3.7753382 3.7750032 3.7759388 3.7777412 3.7784581 3.7776268 3.7754042 3.774492 3.767069 3.7557367 3.6969932 3.5782116 3.3671681 3.223033 3.1523181 3.1157939 3.087909 3.067818 3.0374684 2.962299 2.8234244 2.6570074 2.6019411 2.6082271 2.6044843 2.6030879 2.6010411 2.5979712 2.5947848 2.5981423 2.5942355 2.5874943 2.5412046 2.3833832 2.2093638 2.1024364 2.0710409 2.0554087 2.0493198 2.0438285 2.0415011 2.0325297 1.9848275 1.9263336 1.7841428 1.7730699 1.7246706 1.7281274 1.7282779 1.7274591 1.7279615 1.7263271 1.7243185 1.7209203 1.714613 1.7082469 1.6756194 1.6087466 1.4798019 1.4398139 1.4195786 1.4029488 1.4047653 1.402323 1.400225 1.4006709 1.3984701 1.3817898 1.3367279 1.2879116 1.2728886 1.2615988 1.2686494 1.2673553 1.266989 1.2649083 1.2633962 1.2635262 1.2644731 1.2651381 1.2544024 1.2295153 1.2203351 1.2209817 1.2180518 1.2169486 1.2156396 1.2161474 1.2137727 1.2102103 1.2037459 1.2018941 1.1960278 1.1949235 1.1935598 1.1956974 1.1922913 1.182624 1.1755947 1.1728076 1.1708978 1.1704829 1.1647326 1.1647249 1.1646957 1.1649422 1.1629965 1.1629373 1.1627186 1.1625503 1.1623568 1.1625057 1.1620813 1.1618739 1.1618534 1.1617503 1.1617485 1.1601154 1.1569505 1.1566426 1.1568191 1.1546895 1.1547346 1.1497384 1.1500543 1.1498519 1.1494989 1.1494954 1.1490823 1.14913 1.1483465 1.1478047 1.1478762 1.1479965 1.1474485 1.1459813 1.1445592 1.1433916 1.1417656 1.1386739 1.1338156 1.1303778 1.1301476 1.1295339 1.1296733 1.1299889 1.1300764 1.129955 1.1299852 1.1298717 1.1292125 1.12884 1.1285461 1.1265651 1.1229831 1.1217804 1.1216159 1.1216064 1.1215973 1.1207695 1.1205063 1.1194897 1.1191168 1.1181502 1.1171571 1.1174095 1.1171702 1.1170283 1.116988 1.1170811 1.1172923 1.1171659 1.1168027 1.1165995 1.1165423 1.1164872 1.1164599 1.1164299 1.1160645 1.1150309 1.113426 1.1118558 1.1109975 1.1108384 1.1108369 1.1108292 1.1105614 1.1102338 1.1101959 1.1102972 1.1101147 1.1098534 1.1097695 1.1097947 1.1098851 1.1099983 1.1100337 1.109977 1.1098642 1.1096933 1.1094696 1.1092772 1.1092067 1.1092234 1.1090655 1.1084381 1.107411 1.1063967 1.1057817 1.1056607 1.1058537 1.1061321 1.1063602 1.1064701 1.1064551 1.1063948 1.106385 1.1064379 1.1064893 1.1064839 1.1064174 1.1063165 1.1062136 1.106139 1.106114 1.1061025 1.1060053 1.1058118 1.1055872 1.1053701 1.1051786 1.1050316 1.1049454 1.1049213 1.1049415 1.1049826 1.1050281 1.1050707 1.1051066 1.1051323 1.1051444 1.1051416 1.1051255 1.1050993 1.1050674 1.1050344 1.1050049 1.1049823 1.1049678 1.1049603
GPInformationControllerFixedEndTimePAA 10 20 2 2 13.374603 13.36105 13.341855 13.331717 13.315932 13.304702 13.29469 13.286589 13.282521 13.280669 13.279584 13.27844 13.276823 13.274702 13.272408 13.270265 13.268403 13.266906 13.265832 13.265138 13.26471 13.264436 13.264032 13.257871 13.233149 13.224243 13.189401 13.163751 13.14058 13.116117 13.093536 13.071808 13.049399 13.025536 13.001108 12.976704 12.952968 12.929995 12.912237 12.780514 12.761753 12.731412 12.688036 12.647573 12.623952 12.582472 12.551474 12.496973 12.484758 12.427802 12.320915 12.277852 12.197331 12.121864 12.052837 11.973642 11.903555 11.829832 11.800666 11.571378 11.558562 11.363453 11.29685 11.191424 11.168608 11.036901 10.994578 10.947716 10.90887 10.86508 10.811881 10.745318 10.659812 10.55523 10.433983 10.307038 10.181233 10.059684 10.039909 9.7721696 9.6889882 9.5474911 9.4377883 9.3131907 9.2334737 9.1697033 9.1405089 9.1351518 9.124767 9.1080507 9.0767681 9.0654044 8.973286 8.8971681 8.7938124 8.695729 8.6127582 8.5351388 8.5149652 8.2186957 8.185085 8.0476736 8.0330288 7.9315556 7.8957151 7.690204 7.5614866 7.5568475 7.4459143 7.4502346 7.4364164 7.4355415 7.4372692 7.4330737 7.4239679 7.414121 7.4096195 7.2806581 7.2549024 7.0768102 7.0210232 6.9177339 6.760586 6.7290593 6.6305 6.6021867 6.5250752 6.4145184 6.3274324 6.2597703 6.2407391 6.2412411 6.2412341 6.234459 6.2348161 6.2342969 6.2292061 6.219833 6.165151 6.1590091 6.0051349 6.0098048 5.9490128 5.8340875 5.8131306 5.7128945 5.699155 5.6589955 5.6334339 5.6108968 5.5414252 5.5389684 5.4475633 5.4240733 5.4293993 5.4188955 5.4204144 5.419822 5.4261455 5.4307758 5.4458465 5.4378465 5.3122512 5.2134936 5.0385403 4.907979 4.8289052 4.7531629 4.6819566 4.6447581 4.5996989 4.5587902 4.431621 4.3234078 4.2527098 4.1157806 4.099406 4.1019118 4.1008134 4.1003822 4.0984847 4.0912686 4.1006355 4.112328 4.1301719 4.1091472 4.0214904 3.741046 3.651192 3.5364577 3.4623137 3.4336298 3.3944642 3.3756602 3.3471879 3.314844 3.2749064 3.2438292 3.1822025 3.1203626 3.0491752 3.0571803 3.0378848 3.0330269 3.0314139 3.0265571 3.0187195 3.018091 3.0185455 3.0165355 3.0026592 2.9967692 2.9949533 2.9946463 2.9903718 2.9878876 2.9813999 2.9813626 2.9706092 2.9667323 2.9663182 2.9663643 2.9627565 2.9583187 2.9545919 2.9546117 2.9547312 2.9548044 2.9540177 2.9477681 2.9393187 2.9374829 2.9331843 2.9183756 2.9194153 2.9180668 2.9124435 2.9143083 2.9135413 2.9144806 2.9127609 2.9102521 2.9094534 2.9071798 2.9068674 2.9046633 2.904382 2.9050043 2.9048743 2.9034305 2.9052888 2.902097 2.893386 2.8916072 2.8907503 2.8898394 2.8747064 2.8754224 2.8742231 2.87457 2.8741755 2.8746062 2.8748414 2.8748138 2.8697249 2.8690471 2.868604 2.8650025 2.863842 2.8645818 2.8638084 2.8609901 2.8609925 2.8525063 2.8496592 2.8476221 2.8470035 2.8473974 2.8456972 2.8451575 2.8437236 2.8449284 2.8439347 2.8441954 2.8407499 2.8410645 2.8409263 2.8404792 2.8385865 2.8295122 2.8221109 2.8146826 2.7948066 2.788613 2.7884301 2.7885576 2.7880822 2.7870976 2.7870627 2.7868324 2.7868309 2.7868085 2.7857506 2.777242 2.7707447 2.7607397 2.7598926 2.7596011 2.7596384 2.7582652 2.7555288 2.7553323 2.7542336 2.7527696 2.7457529 2.7484142 2.7483476 2.7481521 2.748123 2.7481604 2.7480669 2.7475332 2.7459272 2.7430872 2.7392872 2.7363329 2.734536 2.7335224 2.7331162 2.7329362 2.7329373 2.7322531 2.7322953 2.7313388 2.729403 2.7291023 2.72942 2.7296125 2.7292432 2.7280898 2.7266981 2.7255492 2.7245632 2.7233391 2.7234519 2.7239266 2.7237383 2.7234612 2.7232868 2.7228096 2.7227511 2.7208584 2.7206408 2.7205619 2.7199295 2.719569 2.7193911 2.7194016 2.7194068 2.7194146 2.7192153 2.7188269 2.7185953 2.7185145 2.7183693 2.7179305 2.7173656 2.7167844 2.7161244 2.7154915 2.7152054 2.7151208 2.7141901 2.7135782 2.7136532 2.7137308 2.7136368 2.713425 2.7131932 2.7130064 2.7128967 2.712869 2.7129321 2.7130064 2.712661 2.7112745 2.7105341 2.7095339 2.7070693 2.7047958 2.704281 2.7038022 2.7027619 2.7022386 2.7022233 2.7019561 2.7000288 2.6969335 2.6951198 2.6934445 2.6928381
GPInformationControllerFreeEndTimeREC 10 5 2 2 13.374603 13.36105 13.341858 13.339466 13.299557 13.251671 13.249673 13.24725 13.225503 13.206041 13.169119 13.13779 13.115964 13.095452 13.071381 13.046953 13.038625 12.959727 12.945084 12.921992 12.903039 12.89538 12.865358 12.833913 12.820745 12.76375 12.739215 12.691857 12.65291 12.617675 12.57526 12.532128 12.489508 12.444476 12.398431 12.353957 12.310545 12.268399 12.228726 12.222128 12.057201 12.029946 11.939163 11.895555 11.848118 11.805997 11.786875 11.744113 11.738138 11.656097 11.609809 11.565174 11.465353 11.436307 11.329093 11.256647 11.142346 11.04494 10.951168 10.906528 10.65845 10.625353 10.443264 10.376378 10.272981 10.207572 10.182253 10.111449 10.072787 10.032777 9.9990161 9.9789013 9.8949441 9.8739834 9.7594041 9.6975606 9.6390559 9.5751544 9.5673871 9.3175395 9.31499 9.2185301 9.1752865 9.0721598 9.019365 8.9734615 8.94722 8.8843504 8.8436481 8.8338259 8.8302067 8.8306527 8.8304582 8.800893 8.7570875 8.7443568 8.6106903 8.5689986 8.5213636 8.489101 8.4738893 8.4343708 8.3855268 8.2876936 8.2253466 8.1655395 8.1142703 8.1113707 8.0302018 7.9129212 7.9113591 7.9084549 7.9086218 7.9045726 7.8916653 7.883986 7.8689701 7.8629781 7.853326 7.8498748 7.8311124 7.7497388 7.6711099 7.5378797 7.4982734 7.4636613 7.3635475 7.3487967 7.2551011 7.1732452 7.1217977 7.0602903 7.0134859 6.9961541 6.9929373 6.9926131 6.9915686 6.9908564 6.9894284 6.9842669 6.9843661 6.9823246 6.9413425 6.8908064 6.8397856 6.7905556 6.774625 6.7536636 6.7177278 6.6900851 6.6678264 6.6665795 6.6294683 6.6260875 6.6223287 6.6218464 6.6119703 6.6071025 6.6011447 6.6013548 6.6011853 6.5968809 6.5913566 6.5902295 6.587514 6.5776354 6.5764422 6.5733264 6.5298386 6.5246204 6.5218991 6.5179484 6.5171571 6.4879639 6.4821307 6.4714023 6.4714414 6.4697592 6.4654349 6.4603895 6.4578171 6.4571457 6.4546866 6.4538681 6.4537139 6.426216 6.4196601 6.4080952 6.3813926 6.361174 6.3503891 6.3484994 6.3464668 6.3439226 6.3344631 6.3307947 6.3305019 6.3239294 6.3236928 6.323539 6.3179259 6.3172143 6.3154042 6.3153674 6.3154061 6.3154481 6.314702 6.3143928 6.3021848 6.2724416 6.27195 6.2509271 6.226176 6.216795 6.2141362 6.1964125 6.1880036 6.1753816 6.1452771 6.1258806 6.1131031 6.1105271 6.1103143 6.1101125 6.110059 6.1097971 6.1092865 6.1080402 6.1068385 6.1066264 6.1063636 6.1054833 6.1037946 6.1019673 6.1000328 6.0991803 6.0961966 6.0931932 6.0918838 6.0917304 6.0789759 6.0662404 6.063288 6.0532369 6.0400603 6.0397175 6.0348567 6.0318276 6.0330633 6.0322842 6.0315984 6.0315012 6.030916 6.0308384 6.0295771 6.0271852 6.0268877 6.0209288 6.0155715 6.0129763 5.9998973 5.9846726 5.9796135 5.9703023 5.964796 5.9627911 5.962737 5.9607608 5.9505092 5.9479668 5.9479429 5.9479468 5.9479567 5.947914 5.9477617 5.9477614 5.9477812 5.9477658 5.9476023 5.9463342 5.9446353 5.9432207 5.9419582 5.941852 5.941853 5.9418593 5.9418018 5.9417757 5.9417492 5.9401593 5.9344008 5.931077 5.9309188 5.9308558 5.9307303 5.930689 5.9306661 5.9301716 5.9301327 5.9295241 5.9261752 5.9198833 5.8778311 5.8488963 5.822824 5.7964517 5.7908013 5.7895032 5.7806109 5.7791695 5.772678 5.7667033 5.7619851 5.7604077 5.7602492 5.7588319 5.7580821 5.75811 5.7578159 5.757719 5.7577405 5.7577517 5.7565339 5.7543786 5.7540775 5.7531515 5.7504062 5.7494237 5.7494105 5.7489885 5.7488656 5.7487417 5.7483239 5.7482393 5.748213 5.747269 5.7467151 5.7466995 5.746611 5.7433992 5.7412691 5.7410128 5.7407261 5.7406569 5.7404447 5.7403194 5.7402268 5.7400104 5.7393491 5.731656 5.7111179 5.7059152 5.7041164 5.7044837 5.6987785 5.6947222 5.685873 5.684254 5.6837925 5.6837007 5.684188 5.6845706 5.6846905 5.6847031 5.6843979 5.6840494 5.6840016 5.6722966 5.6708109 5.6564913 5.6407838 5.6390005 5.6378037 5.6368497 5.6367074 5.6366824 5.6367182 5.6362106 5.6349824 5.633697 5.6327507 5.6321814 5.6316297 5.6297242 5.6204468 5.6155306 5.6110477 5.6101351 5.6092811 5.6087972 5.6085159 5.608326 5.6082303 5.6071838 5.6066787 5.6057104 5.6029277 5.6005761 5.5991281 5.5981376 5.5975553
GPInformationControllerFreeEndTimeREC 10 10 2 2 13.374603 13.36105 13.341855 13.339448 13.278254 13.2758 13.263042 13.258021 13.225044 13.219569 13.195329 13.16047 13.139031 13.115134 13.087269 13.063458 13.042559 13.01925 12.992429 12.965906 12.943758 12.835569 12.817167 12.806148 12.758326 12.742885 12.714549 12.675649 12.653908 12.60006 12.566767 12.506958 12.458618 12.400308 12.336982 12.27488 12.205741 12.135128 12.063644 11.989548 11.988454 11.744493 11.71101 11.644058 11.539684 11.486655 11.409116 11.369334 11.290079 11.289814 11.243491 11.190499 11.134827 11.086602 11.021312 10.967528 10.882761 10.809445 10.715363 10.636245 10.551491 10.526852 10.194736 10.184588 10.004982 9.9502024 9.8330875 9.7690475 9.6237915 9.5213615 9.394425 9.3173921 9.2976651 9.2012314 9.190123 9.1540704 9.1175113 9.076626 9.0403269 9.0446456 8.9291974 8.8793002 8.8737604 8.6869155 8.6432936 8.4069831 8.3814696 8.3698528 8.307984 8.2492327 8.2168527 8.1604549 8.1254425 7.9211334 7.8570759 7.8040772 7.7884272 7.7866204 7.7612795 7.7491954 7.7354424 7.7260825 7.7179858 7.7044806 7.7013772 7.6693261 7.5940449 7.5460488 7.4554181 7.3833916 7.3729161 7.2851455 7.256309 7.1795635 7.179107 7.1755848 7.1617868 7.1599023 7.1290126 7.1180377 7.0912582 7.0843818 7.0768423 7.075066 7.0533495 7.0521356 7.0590658 7.0360683 6.9794243 6.9543702 6.7581437 6.7371314 6.7394003 6.6788737 6.6761992 6.6611283 6.6524168 6.6500928 6.6447227 6.6417905 6.6222515 6.6110333 6.6108434 6.6060056 6.6052381 6.5996134 6.5999796 6.6018805 6.6025885 6.5859888 6.5837997 6.5806588 6.5604037 6.5307328 6.5116006 6.4938374 6.4609635 6.4452984 6.4184664 6.4022046 6.371644 6.3594578 6.3564057 6.3564518 6.3454854 6.3272621 6.3263968 6.3216063 6.3220405 6.3216657 6.3210069 6.3196648 6.3113349 6.3013466 6.2970325 6.2969643 6.2965402 6.2965727 6.2393092 6.1895564 6.1779034 6.1624286 6.1376123 6.125283 6.101998 6.0903292 6.0741994 6.0619596 6.0576328 6.0555635 6.0562341 6.0551949 6.0530306 6.0525166 6.0524436 6.0522771 6.0517751 6.0517131 6.0502575 6.0475728 6.0475821 6.0447165 6.041987 6.0279574 6.0066437 5.9976629 5.9872902 5.9872144 5.9848455 5.984886 5.9848283 5.9784039 5.9646897 5.949144 5.9434797 5.943452 5.9430973 5.9426208 5.9416562 5.9417534 5.9408493 5.9408104 5.9409915 5.9406688 5.9366921 5.9326577 5.9257063 5.9154771 5.9111592 5.9084967 5.9082968 5.9078644 5.9079211 5.9062674 5.906088 5.9059155 5.9058943 5.9058385 5.9057439 5.9058668 5.9058043 5.9045306 5.9042633 5.9038882 5.9029638 5.9016612 5.8944384 5.8819884 5.8783155 5.8761367 5.8723684 5.8723721 5.8712297 5.8711071 5.8699647 5.8681139 5.8649234 5.8648001 5.8647791 5.8603476 5.8567916 5.8552178 5.8549265 5.8548842 5.8548843 5.854561 5.8535003 5.8503068 5.8470859 5.8378468 5.8325252 5.8135921 5.7892875 5.7887343 5.7631276 5.7529079 5.7413763 5.7408336 5.7297102 5.72056 5.6997585 5.6923959 5.6920324 5.6920592 5.6920103 5.6919102 5.6918451 5.6917891 5.6916953 5.6907945 5.6890491 5.6886054 5.6839867 5.6764904 5.661099 5.642395 5.6336591 5.6260455 5.6143852 5.6026691 5.6000598 5.5842025 5.5769098 5.5765355 5.5754317 5.5746834 5.5746088 5.573999 5.5720009 5.5703234 5.5703328 5.5702357 5.5702505 5.5700296 5.5702295 5.5661696 5.5640305 5.5260176 5.4923789 5.4655863 5.4484231 5.440923 5.4408513 5.4404267 5.4403148 5.4402858 5.438438 5.4286492 5.4067978 5.3881774 5.3891218 5.3900145 5.3900153 5.3886656 5.3859006 5.383743 5.3804623 5.3763562 5.3719482 5.3467722 5.3131501 5.2446927 5.2018863 5.2017455 5.2010205 5.2009852 5.2007282 5.2006155 5.2002254 5.1999079 5.1998776 5.1997712 5.1989538 5.1986716 5.1986033 5.1981592 5.1977191 5.1977962 5.1977998 5.1977114 5.1975232 5.1964466 5.1916311 5.1861667 5.1840587 5.1838004 5.1737352 5.1694814 5.168958 5.1659619 5.1574331 5.1491289 5.1469822 5.1469366 5.146515 5.1464956 5.1464855 5.1464763 5.1464659 5.1464536 5.1464421 5.1464303 5.1462821 5.1461589 5.1455624 5.1450421 5.1450259 5.1445348 5.1434479 5.1433361 5.1432186 5.1431462 5.1430774 5.1429626 5.1427671 5.1424265 5.1422018 5.1417729 5.125519 5.1254613 5.1254265
GPInformationControllerFreeEndTimeREC 10 20 2 2 13.374603 13.36105 13.341855 13.339443 13.274015 13.250813 13.238538 13.215836 13.173856 13.1542 13.128011 13.098392 13.077485 13.056497 13.030252 12.968744 12.937247 12.919492 12.895613 12.871607 12.861759 12.83492 12.807736 12.80021 12.787163 12.734423 12.702043 12.648916 12.576431 12.561389 12.4927 12.458383 12.425837 12.379042 12.33891 12.302227 12.258663 12.220663 12.188458 12.155886 12.152986 11.981769 11.9571 11.868134 11.829013 11.787374 11.75584 11.70989 11.670688 11.670041 11.598492 11.533967 11.472086 11.444206 11.308181 11.278555 11.111334 11.084759 10.873443 10.854483 10.684348 10.647636 10.556167 10.512577 10.362914 10.359494 10.255433 10.154149 10.129103 10.051072 10.012854 9.9630618 9.933937 9.8947553 9.8964487 9.8061176 9.7193977 9.6607659 9.6266705 9.3940547 9.3870386 9.2744557 9.2524653 9.1901949 9.1824925 8.8970418 8.8913155 8.7435757 8.6980513 8.6324618 8.5607353 8.4989759 8.498024 8.4356681 8.4203059 8.4187499 8.4061366 8.3826799 8.3698893 8.349817 8.3212632 8.310234 8.3066439 8.1837859 8.1060654 7.9954836 7.9936792 7.8913826 7.8872326 7.8442741 7.8381296 7.7945395 7.7321522 7.7318881 7.7302615 7.7097799 7.6686368 7.6625897 7.6637849 7.670939 7.6705275 7.6728517 7.6754314 7.6160913 7.5138243 7.4690125 7.467756 7.4685481 7.329553 7.3125693 7.1684749 7.139318 7.104262 7.0426581 7.0429007 7.0213112 6.9775429 6.9673288 6.9598306 6.9573342 6.9567352 6.954645 6.9519916 6.941287 6.9373325 6.9159834 6.9002382 6.896834 6.8801931 6.8459136 6.7935281 6.7785721 6.7776934 6.7670381 6.7662378 6.7636835 6.7438087 6.7384576 6.7380959 6.7263037 6.7056061 6.7018931 6.6962877 6.6969899 6.6951227 6.6947264 6.6884379 6.6828422 6.6669209 6.6663191 6.6527457 6.6478717 6.6228892 6.6195689 6.5787221 6.5491793 6.5346053 6.525234 6.5178626 6.5096678 6.5083976 6.5075116 6.5072123 6.5070466 6.5070903 6.5077462 6.5080429 6.5071093 6.5039067 6.476326 6.4344217 6.4336194 6.4326508 6.4314661 6.3962579 6.3877723 6.3675255 6.3660684 6.3659841 6.3397444 6.3395844 6.3374702 6.326303 6.3120377 6.3068761 6.2983311 6.2965622 6.2965049 6.2964518 6.2961771 6.2948473 6.294846 6.2944836 6.2944845 6.2944639 6.294378 6.2845387 6.2844161 6.28196 6.2819628 6.2814532 6.2814742 6.2814716 6.2812707 6.278878 6.2759228 6.275454 6.2750307 6.2743893 6.2691052 6.2677152 6.2681968 6.2665299 6.264001 6.2635053 6.2597038 6.259418 6.2541745 6.2472048 6.2448546 6.243103 6.2412687 6.2412174 6.2375026 6.2335105 6.2334713 6.2289691 6.2285693 6.2283624 6.227453 6.2271753 6.2267013 6.2264414 6.2246188 6.2241749 6.2242954 6.2241765 6.2228841 6.2233784 6.2214444 6.2083859 6.1954812 6.1940987 6.1936898 6.1925271 6.1925094 6.1890767 6.1887969 6.1868058 6.186806 6.1848643 6.184303 6.1835592 6.1831226 6.1830757 6.1830632 6.1830769 6.1830505 6.1830055 6.182972 6.1830018 6.1826878 6.1828647 6.1819857 6.1749956 6.1717869 6.1673489 6.1603701 6.144774 6.1447289 6.1417273 6.1411243 6.1290057 6.1288905 6.1228928 6.1226572 6.1213108 6.1210297 6.1198682 6.1197729 6.1167305 6.1166978 6.1166916 6.1166801 6.1155333 6.1106891 6.1069387 6.1006959 6.0920493 6.086454 6.0835357 6.0834268 6.0834297 6.0829017 6.0803574 6.0799925 6.0799887 6.0799359 6.0799421 6.0799612 6.0787873 6.0767103 6.0751511 6.074652 6.0747952 6.0752092 6.0760458 6.0753983 6.0705158 6.0658639 6.0469454 6.0377543 6.0179338 6.0165077 6.0164349 6.0163133 6.0162359 6.0161672 6.0153736 6.0150595 6.0150507 6.0149253 6.01454 6.0139175 6.0138399 6.0137266 6.0135179 6.013382 6.0133677 6.0128539 6.010614 6.0036472 5.9947922 5.9762278 5.9701781 5.96885 5.9677016 5.9672535 5.9670917 5.9670526 5.9665962 5.9665457 5.966128 5.9661391 5.9659286 5.9634982 5.9633955 5.9634002 5.9632887 5.9632286 5.9635883 5.9639766 5.9641949 5.9631174 5.9593453 5.9592368 5.9560966 5.9554442 5.9546449 5.9535617 5.9531139 5.9529749 5.9518466 5.9509322 5.9507334 5.9475525 5.9475814 5.9463187 5.944802 5.9442795 5.9440456 5.9436119 5.943502 5.9437065 5.9438323 5.9429533 5.9391465 5.933495 5.9168656 5.9124453 5.9112586
GPInformationControllerFreeEndTimePAA 10 5 2 2 13.374603 13.36105 13.341858 13.332359 13.324648 13.312483 13.279807 13.240913 13.238896 13.236229 13.223945 13.211749 13.195865 13.155148 13.118436 13.10928 13.064811 13.058146 13.051218 13.035448 13.03183 13.011157 12.991647 12.970767 12.944066 12.9172 12.897944 12.895413 12.808459 12.803774 12.781492 12.769219 12.763245 12.753168 12.74352 12.725645 12.718824 12.703809 12.695275 12.678283 12.672794 12.671123 12.656853 12.625323 12.605834 12.578558 12.560366 12.555178 12.540453 12.532441 12.528827 12.526347 12.523481 12.50932 12.503642 12.490316 12.480532 12.406037 12.404487 12.375294 12.356502 12.331406 12.302241 12.299183 12.277915 12.253522 12.252468 12.207638 12.192839 12.167137 12.156626 12.154784 12.150887 12.130962 12.113715 12.100162 12.076389 12.044969 12.004728 11.995575 11.895282 11.839776 11.821383 11.789561 11.746122 11.744522 11.529868 11.527141 11.466145 11.449253 11.396645 11.372777 11.343161 11.325606 11.304211 11.283929 11.272977 11.261383 11.250484 11.193607 11.165387 11.110055 11.09519 11.003963 10.967725 10.893505 10.887515 10.852099 10.795614 10.776054 10.736395 10.714717 10.682587 10.662021 10.650414 10.632283 10.623481 10.609915 10.588437 10.547607 10.527464 10.442565 10.441057 10.424207 10.423564 10.27917 10.24711 10.206377 10.170656 10.130861 10.089142 10.039631 10.023132 10.022553 10.019008 10.016196 10.001077 9.9960466 9.9669217 9.9319679 9.8826308 9.863701 9.7239603 9.7018644 9.5827968 9.5726141 9.5124021 9.4890884 9.38693 9.3299847 9.2744747 9.2333569 9.2035496 9.190175 9.143822 9.1383319 9.1283062 9.1281476 9.12813 9.1284859 9.1270796 9.1264025 9.1233164 9.1051275 9.0996606 9.0982687 9.0705992 9.0562278 9.0535717 9.0452302 9.0355014 9.0319086 9.0285076 9.0229808 9.0178683 9.0117949 9.001145 9.0000527 8.9997705 8.9986297 8.9976877 8.9962926 8.9935206 8.9799139 8.978347 8.9709917 8.9618033 8.9086548 8.8921585 8.872827 8.8372233 8.8114183 8.7910462 8.778896 8.7725439 8.7709024 8.7708054 8.7697301 8.7669393 8.7634686 8.7621408 8.7616762 8.761708 8.7616765 8.7614537 8.7613924 8.7601671 8.7508125 8.7307062 8.7214722 8.7161622 8.6972228 8.6533272 8.6444365 8.6256013 8.6068462 8.5933412 8.5685925 8.5553419 8.5472724 8.545798 8.5379725 8.5188251 8.5156032 8.5155967 8.5155441 8.5155817 8.5156117 8.5156042 8.5154583 8.5152752 8.5151838 8.5149975 8.5127878 8.507024 8.5013014 8.4988613 8.497903 8.496617 8.4942858 8.4919539 8.4905737 8.4900259 8.4899023 8.4899021 8.4899047 8.4899079 8.4897923 8.4896671 8.4896225 8.4895365 8.4894689 8.4893911 8.4891187 8.4889099 8.4888968 8.4887624 8.4885482 8.488428 8.4883347 8.4882568 8.4881922 8.4880726 8.4878365 8.48755 8.4873422 8.4872476 8.487226 8.4871193 8.4870408 8.4868465 8.4865243 8.4856919 8.4853041 8.4852421 8.4851806 8.4832157 8.4825155 8.4824845 8.4821116 8.4809741 8.4787793 8.4781069 8.4781044 8.4779021 8.4764795 8.4739208 8.4710902 8.4690828 8.4682594 8.4681111 8.467994 8.4677978 8.4677511 8.4677578 8.4676935 8.4675957 8.4672747 8.4659459 8.46301 8.4592292 8.4566905 8.4557028 8.4550523 8.4544412 8.4540324 8.4535052 8.4526076 8.4515542 8.4507745 8.4504991 8.4504796 8.4504731 8.4504604 8.4504536 8.4504271 8.4502226 8.4501427 8.4498547 8.4487445 8.4477223 8.4471168 8.4468286 8.4464142 8.4456345 8.4449571 8.4443884 8.4438805 8.443373 8.4428994 8.4425466 8.4423204 8.4421551 8.4420097 8.4418781 8.4417462 8.4416102 8.4414839 8.4413781 8.4413002 8.4412585 8.4411616 8.4408966 8.4404352 8.4398477 8.4392509 8.4387543 8.4384252 8.4382702 8.4382453 8.4382396 8.4382032 8.4381581 8.4381082 8.43804 8.4379637 8.4379059 8.4378684 8.4378299 8.4377815 8.4377416 8.4377145 8.4376807 8.4376349 8.4375928 8.4375768 8.4375773 8.4375724 8.4375555 8.4375317 8.4374972 8.4374426 8.4373711 8.4372884 8.4372165 8.4371721 8.4371572 8.4371593 8.4371628 8.4371581 8.4371433 8.4371202 8.4370929 8.4370648 8.4370384 8.4370155 8.4369977 8.436986 8.4369802 8.4369797 8.4369826 8.4369868 8.4369898 8.4369889 8.4369819 8.4369668 8.436942 8.4369064 8.4368593 8.4368006 8.4367306
GPInformationControllerFreeEndTimePAA 10 10 2 2 13.374603 13.36105 13.341855 13.331853 13.320735 13.307527 13.276288 13.240322 13.237347 13.234387 13.217331 13.200784 13.194898 13.190976 13.156112 13.098807 13.080256 13.067939 13.048005 13.042786 12.987187 12.973962 12.95756 12.953928 12.941091 12.923759 12.915537 12.88977 12.867653 12.83382 12.797542 12.761709 12.722744 12.704692 12.688737 12.623507 12.553943 12.550128 12.479672 12.46682 12.428763 12.387037 12.365404 12.342958 12.319948 12.30179 12.271212 12.247332 12.211387 12.189355 12.17764 12.10557 12.103891 12.045554 12.006409 11.995429 11.993959 11.910421 11.901631 11.86957 11.859311 11.841165 11.773211 11.748942 11.742654 11.731855 11.715352 11.70924 11.695934 11.676402 11.654899 11.638 11.615432 11.614765 11.61361 11.609764 11.588553 11.557332 11.528171 11.50996 11.507679 11.499079 11.491737 11.475633 11.462942 11.459718 11.453962 11.44846 11.399057 11.35397 11.320188 11.320252 11.188151 11.171881 11.109849 11.088165 11.076096 11.044242 11.012884 10.975275 10.963468 10.944692 10.940403 10.931047 10.908372 10.871555 10.86857 10.792172 10.752607 10.7218 10.640067 10.627558 10.53061 10.495685 10.485895 10.40594 10.35701 10.302087 10.265986 10.23634 10.212023 10.199943 10.163806 10.152516 10.140081 10.137555 10.123521 10.09738 10.088363 10.05805 10.008995 9.9296665 9.8059559 9.7523742 9.7150713 9.5639565 9.5340292 9.4385115 9.384608 9.3004659 9.2951567 9.1662699 9.1512645 9.1260902 9.098708 9.0841019 9.0831541 9.0758107 9.069639 9.0626055 9.057453 9.0046393 8.9671763 8.9593491 8.9409012 8.8973765 8.8881803 8.8685647 8.8405261 8.8196503 8.8042381 8.7968373 8.7872501 8.7873392 8.7861482 8.7850958 8.773648 8.7720359 8.7717846 8.7718224 8.7719366 8.7673221 8.7666437 8.7660913 8.7658585 8.7609949 8.7552732 8.7486372 8.7245396 8.6866879 8.6735051 8.6531785 8.6381629 8.6291783 8.6291465 8.627256 8.6273288 8.6010761 8.601625 8.6015042 8.5962214 8.5891293 8.5799666 8.569854 8.5509803 8.5093471 8.4441189 8.361448 8.3029437 8.2643722 8.1953496 8.122369 8.0902697 8.0677115 8.0428532 7.9887373 7.9287444 7.8855531 7.8613317 7.8471649 7.8324506 7.8290511 7.8226026 7.8206089 7.8133546 7.7985577 7.7947778 7.7572141 7.7196881 7.6434683 7.6025036 7.5807445 7.5239149 7.4957399 7.4663929 7.4158131 7.392768 7.3635107 7.3635699 7.3630817 7.3314858 7.3310575 7.3307632 7.3224847 7.3190906 7.3193347 7.3193334 7.3187711 7.3187303 7.3185623 7.318414 7.3021607 7.2711862 7.2597543 7.2523112 7.2389932 7.2256495 7.2104005 7.1987025 7.1913755 7.1864573 7.1825639 7.1786977 7.1760289 7.1754263 7.1754168 7.175428 7.1754295 7.1754161 7.1753086 7.1751832 7.1751961 7.1752219 7.1753177 7.169782 7.1528524 7.1334271 7.1239325 7.1234019 7.1232063 7.1221955 7.1220656 7.1206746 7.1205017 7.1204471 7.1204676 7.1151108 7.1092072 7.0823019 7.0739462 7.0739762 7.0739344 7.0738552 7.0738682 7.0727727 7.0727128 7.0671592 7.0551509 7.0539117 7.0476252 7.0425337 7.0424685 7.040296 7.0391703 7.0380792 7.0367865 7.0350468 7.0321574 7.0290256 7.0284349 7.027824 7.0243486 7.0226222 7.0225781 7.0221997 7.0221545 7.0219426 7.0197259 7.0172409 7.0170475 7.0169975 7.0143131 7.0079679 7.0070755 7.0070484 7.006289 7.0036905 7.0004441 6.9970427 6.9951315 6.9946329 6.9944755 6.9944353 6.9943572 6.9941777 6.9939569 6.9939485 6.991733 6.983888 6.9809622 6.979569 6.9779431 6.9764171 6.9727656 6.9663475 6.9623557 6.9611797 6.9603938 6.9587128 6.9557266 6.9534591 6.9527068 6.9526566 6.9522853 6.9518766 6.9515848 6.9514226 6.9513778 6.9513169 6.9510357 6.9506615 6.9502866 6.9504967 6.9500026 6.9498857 6.9495233 6.9492096 6.948147 6.94532 6.9423296 6.9394752 6.9319682 6.9273849 6.9268511 6.9267552 6.9267223 6.9267047 6.9266771 6.9266605 6.9266593 6.9266459 6.9265439 6.9263585 6.926188 6.926073 6.9259721 6.9258156 6.9255352 6.9251266 6.9246948 6.9243673 6.9241762 6.9240586 6.9239508 6.9238453 6.9237083 6.9234475 6.9230496 6.9226679 6.9223996 6.9222644 6.9222178 6.9222085 6.9222093 6.922202 6.9221616 6.9220829 6.9220075 6.921974 6.9219427 6.9218224
GPInformationControllerFreeEndTimePAA 10 20 2 2 13.374603 13.36105 13.341855 13.331717 13.315932 13.279655 13.242708 13.240179 13.225847 13.220699 13.219689 13.210898 13.136625 13.127401 13.108146 13.102864 13.102174 13.098992 13.094958 13.063317 13.006657 12.960853 12.934562 12.931369 12.926902 12.917218 12.902958 12.871491 12.863326 12.83444 12.803589 12.770232 12.763308 12.745757 12.69583 12.661243 12.623976 12.570571 12.570792 12.55783 12.454774 12.454264 12.436806 12.396887 12.380983 12.349366 12.332784 12.29932 12.273519 12.244797 12.243339 12.187211 12.153078 12.147138 12.075042 12.075209 12.040108 11.949584 11.934831 11.846402 11.844914 11.708717 11.701016 11.694838 11.662876 11.642348 11.619064 11.587977 11.560999 11.540281 11.482063 11.439382 11.413462 11.355449 11.326627 11.264379 11.225935 11.207591 11.041109 11.02041 10.989529 10.896735 10.891662 10.808594 10.791871 10.723539 10.711288 10.585399 10.571876 10.557653 10.548771 10.521339 10.512085 10.508638 10.501374 10.462445 10.406069 10.328022 10.270845 10.268661 10.165095 10.150731 10.049805 10.033056 10.029073 9.9605572 9.9430139 9.9035078 9.8671462 9.7852293 9.7786077 9.7559857 9.7464994 9.738009 9.7265111 9.7201285 9.7135423 9.683836 9.6258482 9.6150722 9.6047336 9.5787861 9.5541726 9.4359956 9.3973099 9.3902431 9.3822707 9.3253559 9.3197045 9.3162681 9.3052858 9.2926418 9.2903606 9.2876863 9.2798212 9.2784686 9.269643 9.2568696 9.2237943 9.2075751 9.1910498 9.1911151 9.1575595 9.0968005 9.0416885 9.0241613 8.9624171 8.9362499 8.8779936 8.8521053 8.842706 8.8274374 8.8176642 8.7213568 8.7098514 8.7051285 8.6758731 8.6740307 8.6684824 8.6665029 8.6666044 8.6665231 8.6635754 8.6622839 8.6423 8.6417993 8.6102375 8.6054039 8.6046822 8.566703 8.5513871 8.5085491 8.4648113 8.4314394 8.4268123 8.4205802 8.4197351 8.4193523 8.4192905 8.416839 8.4167564 8.4166286 8.4159661 8.4159729 8.4009236 8.3764295 8.3593384 8.3516706 8.3358595 8.3205725 8.3117877 8.3080006 8.3063489 8.3063512 8.3054856 8.301388 8.2996483 8.2983785 8.2956814 8.2946969 8.2904148 8.2870794 8.2847663 8.2808357 8.2726095 8.2604042 8.2538073 8.2503731 8.2320934 8.2067335 8.192825 8.1880295 8.1878258 8.1872499 8.1869736 8.1864795 8.1856633 8.1843724 8.1790537 8.178417 8.177236 8.176113 8.1761053 8.1760275 8.175784 8.1757517 8.1744186 8.1711801 8.163419 8.1512354 8.1421961 8.1302839 8.1128675 8.1041668 8.1015813 8.1005317 8.0999513 8.0986323 8.0950395 8.0899068 8.0898183 8.0897326 8.0897284 8.0896966 8.0900987 8.0900971 8.0872769 8.0798987 8.0748123 8.0746855 8.0607118 8.0497096 8.0496951 8.0134027 7.9825853 7.955645 7.9309961 7.9156499 7.8935196 7.8569499 7.785677 7.747079 7.7213848 7.7216775 7.7071661 7.7064915 7.7058752 7.7042071 7.7045586 7.7030244 7.7028265 7.7020413 7.6884865 7.6872281 7.681985 7.6635204 7.656482 7.6536775 7.6483657 7.6437233 7.6418482 7.6410858 7.6409662 7.64039 7.6367336 7.6361548 7.635903 7.6358562 7.6357871 7.6358522 7.6346765 7.6308005 7.6291853 7.6287952 7.6283491 7.6283576 7.626738 7.6267386 7.625587 7.6238785 7.6203814 7.6182544 7.6181151 7.6179389 7.6172475 7.6163409 7.615397 7.6140136 7.6127376 7.6106459 7.6071607 7.6036682 7.6013893 7.5998024 7.5983519 7.597144 7.5964869 7.5960893 7.5950121 7.5935276 7.5925529 7.5915221 7.5905651 7.5896337 7.5881678 7.5875594 7.5873968 7.586828 7.5864715 7.5861809 7.584117 7.580803 7.5766942 7.5724391 7.5689822 7.5671226 7.5666295 7.5666377 7.5666565 7.5666739 7.5665767 7.5664526 7.5664443 7.5657165 7.5639955 7.5627151 7.5621035 7.5611649 7.559519 7.5578052 7.557791 7.5574941 7.557382 7.5574142 7.5560607 7.5541021 7.5528568 7.5514219 7.5495744 7.5478371 7.5468502 7.546616 7.5466205 7.5465978 7.5465394 7.5463715 7.5460571 7.5456546 7.5452604 7.5449608 7.5448018 7.544757 7.5447455 7.5447094 7.5446563 7.5446177 7.5445984 7.5445829 7.5445606 7.5445275 7.544474 7.5443809 7.5442441 7.5441075 7.5440367 7.5440298 7.5439851 7.5438136 7.5435694 7.5433814 7.5433013 7.5432906 7.5432902 7.543268 7.5432253 7.5431797 7.5431472 7.5431331 7.5431282 7.5431285 7.5431276


==> empty/RMSE_overview_controllers_6_T_40_horizon_20_time_rescaling_beta_0_5_L_2_M_2_all_experiments_3.txt <==
controller sigma_0 sigma_1 lengthscale_0 lengthscale_1 t_0 t_0.1 t_0.2 t_0.3 t_0.4 t_0.5 t_0.6 t_0.7 t_0.8 t_0.9 t_1 t_1.1 t_1.2 t_1.3 t_1.4 t_1.5 t_1.6 t_1.7 t_1.8 t_1.9 t_2 t_2.1 t_2.2 t_2.3 t_2.4 t_2.5 t_2.6 t_2.7 t_2.8 t_2.9 t_3 t_3.1 t_3.2 t_3.3 t_3.4 t_3.5 t_3.6 t_3.7 t_3.8 t_3.9 t_4 t_4.1 t_4.2 t_4.3 t_4.4 t_4.5 t_4.6 t_4.7 t_4.8 t_4.9 t_5 t_5.1 t_5.2 t_5.3 t_5.4 t_5.5 t_5.6 t_5.7 t_5.8 t_5.9 t_6 t_6.1 t_6.2 t_6.3 t_6.4 t_6.5 t_6.6 t_6.7 t_6.8 t_6.9 t_7 t_7.1 t_7.2 t_7.3 t_7.4 t_7.5 t_7.6 t_7.7 t_7.8 t_7.9 t_8 t_8.1 t_8.2 t_8.3 t_8.4 t_8.5 t_8.6 t_8.7 t_8.8 t_8.9 t_9 t_9.1 t_9.2 t_9.3 t_9.4 t_9.5 t_9.6 t_9.7 t_9.8 t_9.9 t_10 t_10.1 t_10.2 t_10.3 t_10.4 t_10.5 t_10.6 t_10.7 t_10.8 t_10.9 t_11 t_11.1 t_11.2 t_11.3 t_11.4 t_11.5 t_11.6 t_11.7 t_11.8 t_11.9 t_12 t_12.1 t_12.2 t_12.3 t_12.4 t_12.5 t_12.6 t_12.7 t_12.8 t_12.9 t_13 t_13.1 t_13.2 t_13.3 t_13.4 t_13.5 t_13.6 t_13.7 t_13.8 t_13.9 t_14 t_14.1 t_14.2 t_14.3 t_14.4 t_14.5 t_14.6 t_14.7 t_14.8 t_14.9 t_15 t_15.1 t_15.2 t_15.3 t_15.4 t_15.5 t_15.6 t_15.7 t_15.8 t_15.9 t_16 t_16.1 t_16.2 t_16.3 t_16.4 t_16.5 t_16.6 t_16.7 t_16.8 t_16.9 t_17 t_17.1 t_17.2 t_17.3 t_17.4 t_17.5 t_17.6 t_17.7 t_17.8 t_17.9 t_18 t_18.1 t_18.2 t_18.3 t_18.4 t_18.5 t_18.6 t_18.7 t_18.8 t_18.9 t_19 t_19.1 t_19.2 t_19.3 t_19.4 t_19.5 t_19.6 t_19.7 t_19.8 t_19.9 t_20 t_20.1 t_20.2 t_20.3 t_20.4 t_20.5 t_20.6 t_20.7 t_20.8 t_20.9 t_21 t_21.1 t_21.2 t_21.3 t_21.4 t_21.5 t_21.6 t_21.7 t_21.8 t_21.9 t_22 t_22.1 t_22.2 t_22.3 t_22.4 t_22.5 t_22.6 t_22.7 t_22.8 t_22.9 t_23 t_23.1 t_23.2 t_23.3 t_23.4 t_23.5 t_23.6 t_23.7 t_23.8 t_23.9 t_24 t_24.1 t_24.2 t_24.3 t_24.4 t_24.5 t_24.6 t_24.7 t_24.8 t_24.9 t_25 t_25.1 t_25.2 t_25.3 t_25.4 t_25.5 t_25.6 t_25.7 t_25.8 t_25.9 t_26 t_26.1 t_26.2 t_26.3 t_26.4 t_26.5 t_26.6 t_26.7 t_26.8 t_26.9 t_27 t_27.1 t_27.2 t_27.3 t_27.4 t_27.5 t_27.6 t_27.7 t_27.8 t_27.9 t_28 t_28.1 t_28.2 t_28.3 t_28.4 t_28.5 t_28.6 t_28.7 t_28.8 t_28.9 t_29 t_29.1 t_29.2 t_29.3 t_29.4 t_29.5 t_29.6 t_29.7 t_29.8 t_29.9 t_30 t_30.1 t_30.2 t_30.3 t_30.4 t_30.5 t_30.6 t_30.7 t_30.8 t_30.9 t_31 t_31.1 t_31.2 t_31.3 t_31.4 t_31.5 t_31.6 t_31.7 t_31.8 t_31.9 t_32 t_32.1 t_32.2 t_32.3 t_32.4 t_32.5 t_32.6 t_32.7 t_32.8 t_32.9 t_33 t_33.1 t_33.2 t_33.3 t_33.4 t_33.5 t_33.6 t_33.7 t_33.8 t_33.9 t_34 t_34.1 t_34.2 t_34.3 t_34.4 t_34.5 t_34.6 t_34.7 t_34.8 t_34.9 t_35 t_35.1 t_35.2 t_35.3 t_35.4 t_35.5 t_35.6 t_35.7 t_35.8 t_35.9 t_36 t_36.1 t_36.2 t_36.3 t_36.4 t_36.5 t_36.6 t_36.7 t_36.8 t_36.9 t_37 t_37.1 t_37.2 t_37.3 t_37.4 t_37.5 t_37.6 t_37.7 t_37.8 t_37.9 t_38 t_38.1 t_38.2 t_38.3 t_38.4 t_38.5 t_38.6 t_38.7 t_38.8 t_38.9 t_39 t_39.1 t_39.2 t_39.3 t_39.4 t_39.5 t_39.6 t_39.7 t_39.8 t_39.9 t_40
GPVarianceControllerREC 10 5 3 3 13.374603 13.344558 13.246656 13.244298 13.054651 13.018041 12.969247 12.862593 12.76604 12.705339 12.662133 12.617035 12.568496 12.45091 12.282147 12.189598 12.16167 12.075092 12.056822 12.022421 11.974043 11.918557 11.850632 11.778577 11.701919 11.616572 11.526876 11.438401 11.351567 11.265951 11.183958 11.105777 11.027533 10.947183 10.867553 10.835902 10.235877 10.189038 9.9987417 9.9430807 9.9088888 9.8640556 9.85741 9.7724667 9.6919168 9.6077849 9.5190648 9.4159738 9.335803 9.2223106 9.0609607 8.8911616 8.7006343 8.5125571 8.4658818 7.9800635 7.8928474 7.5398454 7.3910044 7.240071 7.1697758 7.1551455 7.1042097 7.0848091 7.014822 6.9771816 6.8828387 6.7391326 6.62412 6.500902 6.3447098 6.261627 6.1284798 5.9914461 5.8963459 5.7469365 5.597542 5.4630421 5.3486486 5.2483866 5.0335689 4.9228842 4.7891767 4.7630093 4.7615914 4.7609759 4.7591758 4.7577832 4.7489208 4.718089 4.7071516 4.5749705 4.5185213 4.4346531 4.3574354 4.3023268 4.1963407 4.0948106 3.9986441 3.8821534 3.8142321 3.7147443 3.5681377 3.3598976 3.2111483 3.1028257 3.0931046 3.0934319 3.0777255 3.0285854 3.0308184 3.0366201 3.0214381 2.9778534 2.8951501 2.777454 2.6374598 2.5011156 2.4019875 2.3315794 2.2900953 2.2643339 2.2309374 2.1932214 2.1422453 2.0885687 1.9628391 1.8471827 1.780194 1.7720613 1.7725952 1.768354 1.7676809 1.7672207 1.7685597 1.764969 1.7504132 1.7119394 1.6514032 1.5680566 1.4551518 1.389491 1.3513103 1.3318085 1.3214812 1.3072316 1.3017487 1.2845501 1.2572043 1.1980367 1.172714 1.143882 1.1313642 1.1282818 1.1280899 1.126919 1.1246436 1.1242602 1.1232015 1.1146931 1.0978375 1.0572226 1.0191966 1.014527 1.0048883 0.98869996 0.98139028 0.97932069 0.97604327 0.97248424 0.97192926 0.9634396 0.9560136 0.94711045 0.94099019 0.93309353 0.92463721 0.89915857 0.89958897 0.88499269 0.88465178 0.88455032 0.88475185 0.8847299 0.88485692 0.88428036 0.88362947 0.88262298 0.88240015 0.87766053 0.86966215 0.86422749 0.86167388 0.85955717 0.85859928 0.85914377 0.85918256 0.85455665 0.84285197 0.82705476 0.81078685 0.79573538 0.78390035 0.77705564 0.77372798 0.77577256 0.76757881 0.76289901 0.75756017 0.75441737 0.75378258 0.75404168 0.75399838 0.75364358 0.75331589 0.75338604 0.75165657 0.75116308 0.75093352 0.74907538 0.74592508 0.74416535 0.7438891 0.74390998 0.74370847 0.74366356 0.74333484 0.74150689 0.74127259 0.74275924 0.74412583 0.74465198 0.74466186 0.74455452 0.74443254 0.74426339 0.74393137 0.74330038 0.74240506 0.74159696 0.74151818 0.74157814 0.74035056 0.73852808 0.73747224 0.73730156 0.73615375 0.73547121 0.73442507 0.73220612 0.72919362 0.72660498 0.72524436 0.72498174 0.72518298 0.7255287 0.72597749 0.72634178 0.72650227 0.72652399 0.72646996 0.72634012 0.72612474 0.72585477 0.72560085 0.72542785 0.72535284 0.72533723 0.72531161 0.72523275 0.72512271 0.72503518 0.72499544 0.72498853 0.72498628 0.724972 0.72494751 0.72492546 0.72491622 0.72492036 0.72493156 0.72494416 0.72495522 0.72496006 0.7249512 0.72492539 0.72488976 0.7248571 0.72483415 0.72481515 0.7247861 0.7247338 0.72465229 0.72454447 0.72442061 0.72429538 0.72418427 0.72409991 0.72404879 0.72402946 0.72403286 0.72404466 0.72404905 0.7240324 0.72398568 0.72390525 0.72379237 0.72365174 0.72348964 0.72331225 0.72312443 0.72292891 0.72272619 0.72251466 0.72229136 0.7220533 0.72179888 0.72152934 0.72124936 0.7209664 0.72068917 0.72042568 0.72018165 0.71995973 0.71975976 0.71957981 0.7194172 0.71926951 0.71913516 0.71901366 0.71890547 0.71881159 0.71873301 0.71867022 0.71862277 0.71858916 0.71856699 0.71855338 0.71854541 0.71854047 0.71853658 0.71853245 0.71852738 0.7185211 0.71851352 0.71850459 0.71849411 0.71848174 0.71846698 0.71844929 0.71842811 0.71840302 0.7183738 0.71834042 0.71830312 0.71826229 0.71821848 0.71817228 0.71812435 0.7180753 0.7180257 0.7179761 0.71792703 0.71787895 0.71783226 0.71778729 0.71774426 0.71770331 0.71766454 0.71762795 0.71759355 0.7175613 0.71753119 0.71750323 0.71747748 0.71745396 0.71743274 0.71741382 0.71739716 0.71738266 0.71737014 0.71735939 0.71735014 0.71734211 0.71733503 0.71732865 0.71732273 0.71731709 0.71731157 0.71730601 0.71730028 0.71729428 0.71728789 0.71728099 0.71727349 0.7172653 0.71725636 0.71724664 0.71723613 0.71722487 0.71721289
GPVarianceControllerREC 10 10 3 3 13.374603 13.344557 13.246632 13.244277 13.006149 12.978901 12.873081 12.751599 12.683809 12.646842 12.601307 12.54852 12.503079 12.342775 12.212334 12.132355 12.095269 12.010726 11.995276 11.959121 11.907105 11.852277 11.792741 11.722068 11.64334 11.562088 11.47943 11.393626 11.307838 11.226814 11.150867 11.07515 10.996372 10.916113 10.836857 10.735209 10.209238 10.136861 9.9919779 9.900637 9.8618894 9.8280318 9.8196653 9.7781609 9.7352713 9.6621382 9.5792572 9.483268 9.3895459 9.2910056 9.1662899 8.9943418 8.8077229 8.6282232 8.5978228 8.0433299 7.9726421 7.602111 7.4525659 7.2798508 7.2004923 7.1814448 7.1311494 7.1143695 7.0494048 7.0071104 6.9297894 6.8131776 6.5455554 6.5499043 6.3342071 6.1902024 5.9647396 5.7842708 5.7331052 5.6813889 5.5845782 5.4584831 5.3335856 5.2146708 4.9653262 4.8205544 4.6718554 4.6494699 4.6517059 4.6528734 4.651792 4.6490769 4.6364364 4.6085873 4.594539 4.4935969 4.4566421 4.4047638 4.3573999 4.2917737 4.1438059 4.0533495 3.9444302 3.8267791 3.7681489 3.6539468 3.5218202 3.3380565 3.1754307 3.0663471 3.0492473 3.0511097 3.0496108 3.0503802 3.0330209 3.0346627 3.0402121 2.9745479 2.899833 2.7665416 2.6400004 2.476781 2.3732888 2.271928 2.228597 2.2225202 2.2032672 2.1698344 2.1271608 2.0421868 1.9162312 1.8257433 1.7958908 1.793077 1.7888639 1.7889032 1.7874781 1.7858774 1.7880436 1.7795804 1.7562219 1.7070182 1.6570453 1.5587495 1.4792022 1.4241129 1.3808854 1.3684145 1.3457883 1.3298434 1.3195283 1.2820333 1.2044806 1.1310229 1.0822739 1.0742764 1.0711228 1.0573459 1.0563067 1.0538012 1.0534 1.0536942 1.0547303 1.0350806 1.0145774 0.96263213 0.92340337 0.92460731 0.92499646 0.92296659 0.922865 0.9068498 0.90343422 0.8951736 0.88414638 0.88303365 0.88255667 0.88158388 0.87620723 0.87370051 0.87426805 0.87033157 0.86611192 0.86610721 0.86203465 0.85784847 0.85785309 0.85776331 0.85403501 0.85142196 0.84812728 0.84478251 0.84294755 0.84251698 0.84298187 0.84349464 0.84108049 0.83861157 0.82763189 0.82052258 0.81160627 0.81679592 0.81871475 0.81662967 0.81060114 0.80557336 0.8059253 0.80535439 0.80454104 0.80304442 0.80102692 0.79889501 0.79702232 0.79558964 0.794604 0.79398832 0.79285715 0.79190419 0.79163334 0.79131205 0.79109695 0.79064585 0.79019214 0.78988642 0.78986028 0.78980121 0.78967618 0.78963571 0.78878856 0.7877007 0.78770623 0.78896323 0.78994921 0.78960831 0.78842292 0.78680804 0.78509783 0.7839452 0.78371405 0.7835401 0.78205075 0.78068328 0.78049466 0.78041224 0.77996911 0.77959165 0.77943048 0.7793864 0.77937782 0.77937441 0.77936911 0.7793647 0.77936236 0.77936179 0.77936206 0.77936261 0.77936311 0.77936342 0.77936355 0.77936358 0.77936367 0.77936389 0.77936423 0.77936457 0.77936456 0.77936377 0.77936177 0.77935815 0.77935259 0.77934487 0.7793349 0.7793227 0.77930845 0.77929244 0.77927517 0.77925723 0.77923926 0.77922193 0.77920596 0.77919196 0.77918036 0.77917137 0.77916502 0.77916117 0.77915954 0.77915976 0.7791614 0.77916404 0.77916726 0.77917072 0.77917413 0.77917725 0.77917993 0.77918208 0.77918365 0.77918465 0.7791851 0.77918509 0.7791847 0.77918401 0.77918314 0.77918217 0.7791812 0.77918031 0.77917955 0.77917895 0.77917854 0.77917832 0.77917824 0.77917827 0.77917835 0.77917841 0.7791784 0.77917825 0.7791779 0.77917733 0.7791765 0.77917543 0.77917411 0.7791726 0.77917094 0.77916919 0.77916741 0.77916569 0.77916409 0.77916269 0.77916152 0.77916062 0.77916 0.77915967 0.77915959 0.77915975 0.77916011 0.77916061 0.7791612 0.77916184 0.77916249 0.77916311 0.77916367 0.77916415 0.77916454 0.77916483 0.77916504 0.77916517 0.77916524 0.77916525 0.77916522 0.77916518 0.77916513 0.77916508 0.77916504 0.77916501 0.779165 0.77916499 0.77916499 0.77916498 0.77916496 0.77916491 0.77916483 0.77916472 0.77916456 0.77916437 0.77916413 0.77916387 0.77916358 0.77916327 0.77916296 0.77916266 0.77916238 0.77916213 0.77916192 0.77916176 0.77916164 0.77916158 0.77916157 0.7791616 0.77916168 0.77916179 0.77916193 0.77916208 0.77916225 0.77916241 0.77916257 0.77916273 0.77916287 0.77916299 0.77916309 0.77916318 0.77916325 0.77916331 0.77916335 0.77916339 0.77916342 0.77916344 0.77916346 0.77916347 0.77916349 0.7791635 0.77916351 0.77916352 0.77916353 0.77916353 0.77916352 0.77916351 0.77916349
GPVarianceControllerREC 10 20 3 3 13.374603 13.344557 13.246626 13.244271 12.987815 12.950651 12.756967 12.670936 12.63123 12.58798 12.53035 12.485981 12.454781 12.231022 12.148136 12.071752 12.041934 11.945944 11.925926 11.891004 11.834193 11.783223 11.73264 11.660027 11.58169 11.509262 11.430032 11.342402 11.259108 11.182891 11.106666 11.027209 10.946387 10.864348 10.780528 10.737951 10.733338 10.131635 10.080424 9.9233196 9.8766883 9.8586396 9.8151974 9.8054669 9.7088063 9.6062973 9.5099206 9.3459882 9.2488378 9.1345029 9.0235265 8.8779387 8.6818978 8.5018652 8.4881357 7.9741899 7.8733788 7.5311445 7.3508363 7.1551052 7.0539214 7.0346478 6.9838775 6.929572 6.903556 6.8325299 6.675564 6.6043647 6.273858 6.2433656 6.0067198 5.8448101 5.7733419 5.6353136 5.5059258 5.4290134 5.3621529 5.2399005 5.1353005 5.0608349 4.9872872 4.85577 4.7580893 4.6861729 4.6348241 4.6260493 4.6228465 4.620108 4.6183077 4.6095902 4.575439 4.5671342 4.4866268 4.4456113 4.4034879 4.2481728 3.9963877 3.9230674 3.901741 3.7960128 3.7476729 3.6676409 3.6008414 3.558287 3.4084768 3.303665 3.2302086 3.212551 3.1943423 3.1977 3.1924709 3.1938376 3.199944 3.1771628 3.139827 3.0014058 2.8669018 2.6612037 2.5149346 2.4133163 2.3565006 2.3016356 2.2821334 2.2527983 2.1983575 2.1583645 2.1170677 2.0125168 1.9119645 1.845254 1.8336268 1.835804 1.8319083 1.8313101 1.8297161 1.8298771 1.8281397 1.8092848 1.7730894 1.7336128 1.6651123 1.5575363 1.4414068 1.4058273 1.4028209 1.3908492 1.392475 1.3820356 1.3677612 1.3350767 1.2686044 1.2172285 1.2065746 1.205133 1.204187 1.2042571 1.2044799 1.2063665 1.2049255 1.2022936 1.1732425 1.1120532 1.0028298 0.86571357 0.77097173 0.72407789 0.70998183 0.70224591 0.70014015 0.69002191 0.6777561 0.66255276 0.62349036 0.56515465 0.53001229 0.52460484 0.52541778 0.52282917 0.52271645 0.52272876 0.52280301 0.52200028 0.51812741 0.51242144 0.50230041 0.48898711 0.4857375 0.48366637 0.47725169 0.47697676 0.47774599 0.47994831 0.48073676 0.47697415 0.47603213 0.4766985 0.47693708 0.47180851 0.47009788 0.46879112 0.46428118 0.46000583 0.45919838 0.45880111 0.45760341 0.44328359 0.44137808 0.44001105 0.43323027 0.42928514 0.4243193 0.42180058 0.42023674 0.4197237 0.41949879 0.41911288 0.41393146 0.41143126 0.41093624 0.40806905 0.40544862 0.40465704 0.40409767 0.40423152 0.40298572 0.39475698 0.38420344 0.37390546 0.36945918 0.36849001 0.36862038 0.36848073 0.36838801 0.36874126 0.36889051 0.36824096 0.36690102 0.36701668 0.36603736 0.36597361 0.36468819 0.36387837 0.36360645 0.36412442 0.36506697 0.36570175 0.36597503 0.36599879 0.36591923 0.36589399 0.36593652 0.36584779 0.36597684 0.36583918 0.36582227 0.36584893 0.36585338 0.36513016 0.36319384 0.35996207 0.35652406 0.35597186 0.3561772 0.35630412 0.35639794 0.35638221 0.3564526 0.35674976 0.35720618 0.3574012 0.35703115 0.35617634 0.35487263 0.35361461 0.35339902 0.35352444 0.35302009 0.35237393 0.35180327 0.35133953 0.35117725 0.35109733 0.35030376 0.34884221 0.34804237 0.34784714 0.34783094 0.34783136 0.34782587 0.34783927 0.34787714 0.34790495 0.34790109 0.34788776 0.34788364 0.3478656 0.34779438 0.34765914 0.34748865 0.34734333 0.34727079 0.3472531 0.34719736 0.34699405 0.34660944 0.34616282 0.34578782 0.34553361 0.34538312 0.34530186 0.3452641 0.34525513 0.34526543 0.34528543 0.34530521 0.34531564 0.34531345 0.34530239 0.34528985 0.34528274 0.34528325 0.34528885 0.34529693 0.34530679 0.34531999 0.34533503 0.34534767 0.34535506 0.34535609 0.3453514 0.34534144 0.34532536 0.34530193 0.34527014 0.34522932 0.34518056 0.34512725 0.34507494 0.34503069 0.34499974 0.34498211 0.34497498 0.34497258 0.34496792 0.34495526 0.34493081 0.34489193 0.34483847 0.3447736 0.34469947 0.34461782 0.34453136 0.34444063 0.34434803 0.34425423 0.3441604 0.34407143 0.34398729 0.34390709 0.34382978 0.34375671 0.34369189 0.34363638 0.34358869 0.3435468 0.34351116 0.34348159 0.34345773 0.34344032 0.34342825 0.34341922 0.34341233 0.3434072 0.34340359 0.34340127 0.34339974 0.34339883 0.34339853 0.34339878 0.3433994 0.34340024 0.34340116 0.34340194 0.34340229 0.34340187 0.34340023 0.34339695 0.34339098 0.34338092 0.34336629 0.34334574 0.34331795 0.34328263 0.34323413 0.34316063 0.3430479 0.34285371 0.34249953 0.34166106 0.3297948 0.34387821
GPVarianceControllerPAA 10 5 3 3 13.374603 13.344558 13.246656 13.142375 13.103228 13.06938 13.028884 12.993118 12.966346 12.946958 12.935575 12.930523 12.928111 12.925628 12.922059 12.917188 12.910739 12.902611 12.893553 12.885114 12.878736 12.874872 12.872608 12.860378 12.76315 12.723659 12.674983 12.612451 12.538242 12.465352 12.402968 12.351508 12.307641 12.263621 12.212202 12.154211 12.099512 12.055982 12.022148 11.992517 11.964593 11.919252 11.650865 11.615358 11.540352 11.442911 11.40951 11.322024 11.233306 11.145445 11.030321 10.89597 10.755768 10.606702 10.452349 10.308058 10.286815 10.109898 9.7840103 9.7659096 9.4773959 9.3892484 9.2452476 9.0811091 9.0109955 8.9270132 8.868918 8.8282947 8.7555932 8.690677 8.6095039 8.5007886 8.3849186 8.2513001 8.1061472 8.1153969 7.8635431 7.7952376 7.6692642 7.5633723 7.4009272 7.2389497 7.124442 6.9579238 6.844622 6.7668506 6.7508935 6.748815 6.7391557 6.7240255 6.7112634 6.7049402 6.6858796 6.6539613 6.6599869 6.5138098 6.4506105 6.4022637 6.2912859 6.2039312 6.1758322 6.0579023 5.9603435 5.8144932 5.8205528 5.7961929 5.793508 5.7802675 5.7715594 5.7431682 5.7294852 5.7288121 5.7292203 5.6463582 5.6166826 5.6145354 5.611101 5.5949771 5.546396 5.4647848 5.3925831 5.3924823 5.3634286 5.3548702 5.3211247 5.3073894 5.2835926 5.2525688 5.2288585 5.2222925 5.214301 5.1802757 5.1722628 5.1687225 5.1665138 5.1238519 5.0227664 4.9619284 4.9387353 4.9344561 4.9337264 4.9349536 4.9002175 4.9004106 4.9002538 4.9004657 4.9006748 4.9006745 4.8998528 4.8981482 4.8958038 4.8929845 4.8898037 4.8864788 4.8833766 4.8809022 4.8793078 4.8785554 4.8783173 4.8781096 4.8775123 4.8702266 4.8658089 4.8567973 4.8531861 4.8506555 4.8453463 4.8396175 4.8373259 4.8337253 4.8292324 4.8194141 4.8039913 4.7920573 4.773211 4.7499571 4.7275773 4.7098688 4.6965092 4.6854389 4.6757379 4.6678248 4.6622076 4.6597422 4.6563072 4.6534756 4.6532156 4.6528728 4.6489457 4.6410285 4.6318311 4.6225545 4.6125064 4.601822 4.5911529 4.5807034 4.5711144 4.5642441 4.5608655 4.5588531 4.5573414 4.5534337 4.5463218 4.5412302 4.5396926 4.539655 4.5393787 4.5389692 4.5388492 4.53885 4.5387917 4.5385594 4.5380317 4.5373589 4.5368745 4.536602 4.5362456 4.5355544 4.5344562 4.5329621 4.5311632 4.5294869 4.5286194 4.528552 4.528333 4.5271861 4.5254541 4.5242288 4.5239377 4.52371 4.5223192 4.5195252 4.516344 4.5140515 4.5131437 4.5131014 4.5127828 4.511077 4.5075404 4.5026767 4.4976409 4.4935775 4.4910769 4.4900354 4.4898902 4.4900356 4.4901348 4.4901149 4.4899496 4.4895279 4.4887273 4.4875552 4.4861932 4.4849162 4.4839611 4.483422 4.4832001 4.4830198 4.4825289 4.4814634 4.4797868 4.477702 4.4755418 4.4736198 4.4721335 4.4711411 4.4705872 4.4703522 4.4703024 4.4703271 4.4703575 4.4703677 4.4703612 4.4703512 4.470346 4.470343 4.4703329 4.4703068 4.470262 4.4702029 4.470138 4.4700755 4.4700204 4.4699732 4.4699301 4.4698841 4.4698268 4.4697506 4.4696523 4.4695349 4.4694074 4.4692824 4.4691714 4.4690814 4.4690131 4.468962 4.468921 4.4688832 4.4688439 4.4688008 4.4687531 4.4687007 4.4686436 4.468582 4.4685168 4.46845 4.4683844 4.4683239 4.4682725 4.468233 4.4682064 4.4681919 4.4681873 4.4681896 4.4681959 4.4682038 4.4682119 4.4682193 4.468226 4.4682317 4.4682365 4.46824 4.4682421 4.4682425 4.468241 4.4682374 4.4682318 4.4682241 4.4682145 4.4682029 4.4681894 4.4681744 4.4681581 4.4681409 4.4681235 4.4681064 4.4680901 4.468075 4.4680613 4.4680488 4.4680373 4.4680266 4.4680163 4.4680061 4.4679957 4.4679851 4.4679744 4.4679637 4.4679532 4.4679431 4.4679337 4.4679252 4.4679178 4.4679119 4.4679074 4.4679043 4.4679024 4.4679017 4.4679019 4.4679028 4.4679042 4.4679059 4.4679078 4.4679097 4.4679115 4.4679132 4.4679147 4.4679159 4.4679167 4.4679171 4.4679171 4.4679165 4.4679155 4.4679141 4.4679122 4.4679099 4.4679072 4.4679043 4.4679012 4.4678978 4.4678944 4.467891 4.4678875 4.4678841 4.4678806 4.4678772 4.4678739 4.4678705 4.4678673 4.467864 4.4678608 4.4678577 4.4678548 4.4678519 4.4678493 4.4678469 4.4678448 4.467843 4.4678415 4.4678402 4.4678393
GPVarianceControllerPAA 10 10 3 3 13.374603 13.344557 13.246632 13.123543 13.094236 13.049076 13.006975 12.978411 12.955849 12.939782 12.931947 12.929119 12.927405 12.924337 12.918786 12.910848 12.901423 12.891796 12.883354 12.877023 12.872903 12.870515 12.868588 12.852579 12.750007 12.711428 12.658859 12.584053 12.496758 12.425379 12.365006 12.313806 12.263138 12.20441 12.139098 12.074945 12.020163 11.97533 11.936122 11.901409 11.873202 11.817093 11.585415 11.547905 11.481464 11.382151 11.352622 11.241794 11.169531 11.079194 10.949233 10.824736 10.689053 10.53153 10.379815 10.241674 10.196724 9.870753 9.7185958 9.6019297 9.437992 9.3263428 9.1825224 9.0358357 8.9545154 8.8784452 8.8167084 8.7799536 8.6998437 8.64302 8.5453092 8.4352794 8.3169784 8.1760393 8.1324248 8.0825354 7.8704016 7.8525103 7.6340891 7.5832753 7.3965824 7.2644521 7.1419045 7.0059173 6.8677529 6.7981453 6.7750672 6.7763137 6.7763124 6.7669166 6.7644852 6.7728825 6.7591203 6.6601967 6.6913056 6.4277813 6.3390243 6.3276132 6.1854458 6.088342 6.0571015 5.9477831 5.819901 5.7960945 5.5049941 5.459263 5.3811676 5.2161048 5.207506 5.1493479 5.1490256 5.1489134 5.1499264 5.1430968 5.1273181 5.1248755 5.1161054 5.0702067 5.0175267 4.9801774 4.9582189 4.9121325 4.8465788 4.8293279 4.8010916 4.7474158 4.6949484 4.6460405 4.6229731 4.6180594 4.6116481 4.5584433 4.5522322 4.5116039 4.5070945 4.4751758 4.4513476 4.429234 4.4179604 4.4136405 4.4100353 4.3837735 4.3549123 4.3525099 4.3515754 4.3493996 4.3491641 4.3479814 4.3448357 4.3414066 4.3388823 4.3374889 4.3369214 4.3365956 4.3358138 4.3339805 4.3309321 4.3271723 4.3236272 4.3189228 4.3035502 4.3026968 4.2881959 4.2861284 4.2860335 4.286046 4.2811806 4.2726974 4.2678043 4.2576099 4.2386293 4.2242427 4.1912649 4.1754564 4.1666517 4.1628498 4.1602585 4.1595766 4.1596128 4.1596344 4.1579743 4.1545343 4.1521819 4.1509137 4.1508067 4.1511292 4.149645 4.1439858 4.1338693 4.1217567 4.1115749 4.1060228 4.1043664 4.1036649 4.1025002 4.1019659 4.1020549 4.1014067 4.1005059 4.1001573 4.1000628 4.0999535 4.0998432 4.0998502 4.0996273 4.0979563 4.0945617 4.0909437 4.0881369 4.0865376 4.0861207 4.0857758 4.0827481 4.075535 4.0680458 4.063577 4.0617698 4.061421 4.0614376 4.0609078 4.0592694 4.0567262 4.0543027 4.0529177 4.052611 4.0527578 4.0527325 4.0523681 4.0519902 4.0519939 4.0522413 4.0518274 4.0495334 4.0446979 4.0377562 4.0300715 4.0231681 4.018117 4.0152576 4.0142322 4.0142769 4.0146091 4.0147633 4.0146595 4.0144299 4.0142252 4.0141189 4.0140945 4.0140722 4.0139498 4.0136418 4.0131112 4.0123916 4.0115823 4.010815 4.0101971 4.0097711 4.0095189 4.0093892 4.00933 4.009306 4.0092974 4.0092936 4.0092873 4.009273 4.0092478 4.0092144 4.0091816 4.0091595 4.0091525 4.0091528 4.009141 4.009093 4.0089891 4.0088217 4.0085977 4.0083329 4.0080448 4.0077486 4.0074541 4.007164 4.0068775 4.0065958 4.0063214 4.0060583 4.0058149 4.0055997 4.0054209 4.0052857 4.005196 4.0051494 4.00514 4.0051586 4.0051943 4.0052357 4.0052731 4.0052995 4.0053112 4.0053075 4.0052904 4.0052632 4.0052296 4.0051928 4.0051552 4.0051186 4.0050839 4.005052 4.0050234 4.0049986 4.0049782 4.0049625 4.0049518 4.0049459 4.0049442 4.0049452 4.0049469 4.0049471 4.0049433 4.0049335 4.0049161 4.0048902 4.0048557 4.0048132 4.0047641 4.0047095 4.004651 4.0045903 4.0045294 4.0044701 4.0044143 4.0043634 4.0043188 4.0042814 4.0042518 4.0042301 4.004216 4.0042087 4.0042071 4.00421 4.0042158 4.0042232 4.004231 4.0042382 4.0042441 4.0042483 4.0042507 4.0042513 4.0042503 4.004248 4.0042448 4.0042411 4.0042373 4.0042336 4.0042305 4.0042281 4.0042266 4.0042259 4.0042261 4.0042269 4.0042281 4.0042292 4.0042301 4.0042302 4.0042293 4.0042272 4.0042236 4.0042184 4.0042118 4.0042039 4.0041948 4.0041849 4.0041746 4.0041641 4.0041539 4.0041444 4.0041358 4.0041284 4.0041223 4.0041177 4.0041144 4.0041125 4.0041118 4.004112 4.0041131 4.0041147 4.0041167 4.0041187 4.0041208 4.0041226 4.0041242 4.0041255 4.0041265 4.0041272 4.0041276 4.0041278 4.0041279 4.0041279 4.0041279 4.0041279 4.0041281 4.0041283
GPVarianceControllerPAA 10 20 3 3 13.374603 13.344557 13.246626 13.117655 13.080321 13.028046 12.99345 12.966095 12.945866 12.934963 12.930306 12.928498 12.926448 12.921651 12.91327 12.902569 12.892019 12.883665 12.877772 12.87372 12.870891 12.869001 12.867025 12.848648 12.743489 12.700971 12.640636 12.548515 12.462996 12.389431 12.328514 12.275857 12.219329 12.155216 12.088926 12.029258 11.976768 11.928885 11.886885 11.853214 11.827148 11.754289 11.546017 11.506916 11.450064 11.351253 11.322135 11.200721 11.140659 11.029487 10.907509 10.790837 10.641999 10.486692 10.3417 10.19653 10.11125 9.8020726 9.6276416 9.5172094 9.3268777 9.2284565 9.0460708 8.9243063 8.8419702 8.7712247 8.7133686 8.6761016 8.591579 8.5416916 8.4208269 8.3213173 8.1858097 8.040879 7.956638 7.959867 7.6704051 7.6164856 7.4490355 7.416489 7.2676171 7.1406214 6.9762779 6.8038176 6.7084313 6.6617157 6.6586656 6.6595699 6.6596179 6.6472772 6.6459498 6.6468192 6.5920901 6.5961966 6.3937282 6.2576772 6.198004 6.0747574 5.9689406 5.9206425 5.8519695 5.7045105 5.6668335 5.4617915 5.3446192 5.2852857 5.2462555 5.0922498 5.0134059 4.962441 4.9624861 4.9647706 4.9632518 4.9517093 4.9517024 4.9638733 4.9496147 4.9078946 4.849695 4.8206065 4.8197998 4.7622581 4.7226447 4.6888743 4.6376778 4.5645849 4.5062359 4.472276 4.4641672 4.4443445 4.4154221 4.3540819 4.3412515 4.341212 4.3413147 4.3385334 4.3254142 4.3078279 4.295816 4.2891757 4.2910753 4.2848027 4.2263043 4.2192274 4.219165 4.2192692 4.213062 4.199126 4.1896989 4.1858225 4.1846145 4.1842648 4.1840229 4.1836645 4.1830889 4.1821817 4.1809194 4.1794181 4.1778911 4.163571 4.1511314 4.1493491 4.1406421 4.1399336 4.1387077 4.1381071 4.1354056 4.131111 4.1278891 4.1189375 4.110653 4.0890086 4.0745755 4.0609597 4.0516041 4.0475575 4.0448898 4.0324948 4.0285174 4.0258534 4.022553 4.0200537 4.0188829 4.0165219 4.0147156 4.0136122 4.0127026 4.0078595 3.9950196 3.9782865 3.9672304 3.9627654 3.9614006 3.9610747 3.9610779 3.961029 3.9608385 3.9607457 3.9608444 3.9608268 3.9605616 3.9603103 3.960236 3.9602994 3.9602846 3.9602308 3.9602624 3.9593955 3.9573402 3.9556608 3.9550824 3.9549398 3.9543242 3.9530864 3.9517615 3.9506521 3.9493638 3.9471955 3.9442694 3.9419382 3.9410643 3.9410181 3.9409784 3.9408459 3.9406337 3.9399265 3.9384121 3.9364171 3.9348577 3.9339498 3.9327937 3.9301018 3.9250253 3.9171155 3.9073369 3.8978989 3.8902948 3.8846388 3.8805014 3.8774886 3.8752306 3.8734495 3.8721408 3.8714378 3.8712093 3.8710921 3.870805 3.8703317 3.8698683 3.8696027 3.8695685 3.8696292 3.8695781 3.869271 3.8687354 3.8681535 3.8677 3.8674728 3.8674457 3.867504 3.8675626 3.8675915 3.8676025 3.8676079 3.8675908 3.8675067 3.8673156 3.8669949 3.8665573 3.8660618 3.8655952 3.865216 3.8649556 3.8648122 3.8647366 3.8646815 3.8646053 3.8644725 3.8642559 3.8639364 3.8635228 3.8630205 3.8624469 3.8618731 3.8613972 3.8610658 3.8608734 3.8607891 3.8607716 3.8607829 3.8607963 3.8607927 3.8607603 3.8606871 3.860567 3.8603936 3.8601519 3.859838 3.8594535 3.858992 3.8584791 3.8579427 3.8573747 3.8568279 3.8563164 3.8558196 3.8553537 3.8549179 3.8544808 3.8540516 3.8536256 3.8531739 3.8527119 3.8522498 3.8518091 3.8513984 3.8510287 3.8507113 3.8504467 3.8502433 3.8500902 3.8499791 3.8499095 3.8498698 3.8498501 3.8498425 3.8498406 3.8498408 3.849841 3.8498407 3.8498402 3.84984 3.8498408 3.8498421 3.8498429 3.8498423 3.8498383 3.8498276 3.8498059 3.8497671 3.8497071 3.8496176 3.8494847 3.849294 3.8490089 3.8485795 3.8479176 3.8468852 3.8453596 3.8430511 3.8395276 3.8330504 3.8160647 3.7928224 3.8525573 3.852469 3.8523853 3.8523085 3.8522322 3.8521539 3.8520735 3.8519949 3.8519181 3.8518357 3.8517453 3.8516442 3.8515174 3.8513451 3.8511008 3.8506859 3.8497644 3.8450851 3.8519726 3.8519713 3.8519695 3.8519674 3.8519653 3.8519634 3.8519619 3.8519608 3.85196 3.8519593 3.8519583 3.8519569 3.8519545 3.8519508 3.8519449 3.8519368 3.851926 3.8519123 3.8518955 3.8518751 3.8518505 3.8518199 3.8517857 3.8517504 3.8517159 3.851681 3.851644 3.851603 3.8515509
GPInformationControllerFixedEndTimeREC 10 5 3 3 13.374603 13.344558 13.246656 13.067863 13.046231 12.989049 12.859887 12.805925 12.758677 12.69047 12.615549 12.559117 12.520205 12.409711 12.305247 12.112372 12.112377 12.001677 11.989095 11.877352 11.834655 11.787709 11.762176 11.704189 11.632537 11.568725 11.493436 11.417019 11.337392 10.997365 10.941795 10.907911 10.79322 10.677953 10.614065 10.562736 10.488184 10.443173 10.026289 9.9639443 9.8303539 9.7601089 9.7031742 9.6473006 9.6306631 9.5875961 9.5403123 9.4895946 9.4773185 9.4138729 9.219895 9.1401499 8.9915171 8.8121509 8.7084969 8.6065886 8.4773001 8.4560828 8.0027542 7.9781056 7.7048504 7.6018539 7.4264853 7.2656452 7.1536919 7.1458548 7.1396551 7.0891766 7.0724684 6.9949798 6.8910133 6.8472177 6.7806905 6.7053315 6.6245958 6.5001054 6.380118 6.2708758 6.1344809 6.0252898 5.7616835 5.7432129 5.5605442 5.4943207 5.4708551 5.1669556 5.1538897 5.0760947 4.8685403 4.869833 4.8691022 4.8741503 4.883255 4.8582001 4.7956872 4.707981 4.5943272 4.4678051 4.3591828 4.3102417 4.2918145 4.254038 4.2016708 3.9940084 3.9909441 3.9403325 3.9316981 3.8992845 3.8501092 3.581513 3.51469 3.4813991 3.4747058 3.4733299 3.4743574 3.470305 3.4601895 3.4157741 3.3687117 3.2466957 3.1496606 3.0718339 2.9865111 2.9131512 2.8705773 2.8335181 2.7056064 2.6991707 2.643007 2.6413669 2.6364525 2.6194985 2.5440379 2.3477907 2.3148274 2.3147057 2.3175239 2.3099874 2.2957299 2.2970752 2.2936557 2.2796284 2.2420695 2.1759928 2.1174942 2.0442422 1.9894208 1.9721379 1.9521789 1.9357019 1.9051281 1.9023671 1.9072353 1.9080374 1.9020757 1.8187264 1.6886137 1.650496 1.6461365 1.6454814 1.6453205 1.6450216 1.6418155 1.6300762 1.6242366 1.6023355 1.5492144 1.4886156 1.3897869 1.3043702 1.252311 1.2258924 1.212869 1.1954639 1.1897279 1.1914482 1.192578 1.189298 1.1610125 1.0821506 1.051023 1.0434707 1.0418609 1.0398553 1.0410635 1.0435677 1.0464245 1.0467662 1.0401261 1.0196846 0.979506 0.90233267 0.80999902 0.75077602 0.71902276 0.71454046 0.71123087 0.70895629 0.71280217 0.71708782 0.71929173 0.70272014 0.63547095 0.59878104 0.59087193 0.59162857 0.59155003 0.5916742 0.58958884 0.58688533 0.58453806 0.58082221 0.56944957 0.54652539 0.50099831 0.43708936 0.3931688 0.36899816 0.36675811 0.36760707 0.36557064 0.36705164 0.36708873 0.36493757 0.35988544 0.34685491 0.32994017 0.32855272 0.31822419 0.31358716 0.31346724 0.31339258 0.31337147 0.31330921 0.31307883 0.31268538 0.312661 0.31268193 0.31209713 0.31107975 0.31075139 0.31073835 0.31141363 0.31187284 0.31080298 0.31010114 0.31009162 0.31009583 0.30976978 0.30937641 0.30933001 0.30932573 0.30929586 0.30889377 0.30812616 0.30725859 0.3063189 0.30545101 0.30488995 0.30464513 0.30450702 0.30416772 0.3034459 0.30300301 0.30303805 0.30321757 0.30335694 0.30343113 0.30349855 0.30360684 0.30371956 0.30376261 0.3037397 0.3037383 0.3035608 0.30314593 0.30263447 0.3017545 0.29999701 0.29717448 0.29437377 0.29283253 0.29239663 0.29242361 0.29252404 0.29250399 0.29284651 0.29411462 0.29505285 0.29535306 0.29526228 0.29526396 0.2953298 0.29523901 0.29506979 0.29497723 0.29498154 0.29500163 0.2949957 0.29499771 0.29503083 0.2950291 0.29489395 0.29461732 0.29429907 0.29406151 0.29396096 0.29395414 0.29393892 0.29383325 0.29362312 0.29335247 0.2930816 0.29285218 0.29267741 0.29255095 0.29245954 0.29239065 0.29233531 0.29228839 0.29224801 0.29221447 0.29218835 0.2921679 0.29214702 0.29211636 0.29206891 0.29200607 0.29193885 0.29188384 0.29185669 0.29186408 0.29189496 0.29191771 0.29189281 0.29179542 0.29162588 0.29140123 0.29114216 0.29086665 0.29058928 0.29032239 0.29007662 0.2898609 0.2896818 0.28954303 0.2894451 0.28938516 0.28935736 0.28935371 0.28936549 0.28938479 0.2894057 0.2894247 0.28944031 0.28945235 0.28946123 0.28946751 0.28947166 0.28947401 0.2894748 0.28947414 0.28947205 0.28946847 0.28946328 0.28945632 0.28944744 0.28943646 0.28942321 0.28940748 0.28938907 0.28936774 0.28934336 0.28931589 0.28928553 0.28925278 0.2892185 0.28918383 0.28915016 0.28911889 0.28909125 0.28906813 0.28904996 0.28903665 0.28902767 0.28902221 0.28901934 0.28901819 0.28901804 0.2890184 0.28901897 0.28901961 0.28902031 0.28902105 0.28902187 0.28902276 0.28902374 0.28902477 0.28902583 0.28902691 0.28902796
GPInformationControllerFixedEndTimeREC 10 10 3 3 13.374603 13.344557 13.246632 13.03304 12.974576 12.907272 12.795975 12.754707 12.701727 12.614834 12.552047 12.510319 12.478885 12.332976 12.226147 11.968516 11.931902 11.929776 11.919074 11.896224 11.672908 11.65514 11.563242 11.502581 11.464478 11.380452 11.241531 11.229044 11.016512 11.005289 10.788627 10.629402 10.480038 10.43875 10.377118 10.284606 10.19814 10.140023 10.07333 9.9447096 9.5442246 9.5001266 9.4895198 9.306077 9.2432233 9.1808932 9.1060838 9.0882987 9.0237648 8.8818339 8.8458348 8.7436054 8.6238322 8.5800464 8.4221791 8.308333 8.2176542 8.154719 8.1421467 7.6522967 7.6186782 7.5380417 7.4810788 7.4617258 7.2109192 7.1561513 7.0136043 6.9734496 6.9444566 6.9337296 6.9127265 6.8627611 6.880277 6.80053 6.6540324 6.6074226 6.4695201 6.3419069 6.1723711 5.9825119 5.8934332 5.866757 5.8313734 5.7507967 5.666173 5.598667 5.5368884 5.4929013 5.4666672 5.4535186 5.449207 5.0363767 5.0132243 4.9868452 4.9370727 4.9133934 4.9068821 4.8875473 4.8814614 4.8786961 4.863626 4.8374598 4.7715028 4.645813 4.466464 4.334521 4.2426603 4.2088703 4.1667564 4.0920366 4.028488 3.9473521 3.8575947 3.7680486 3.5601928 3.5120618 3.4692048 3.4667999 3.4178518 3.394135 3.3997893 3.3993911 3.3716349 3.3355605 3.2398595 3.1391486 2.9857397 2.8292859 2.6789301 2.5572033 2.5098754 2.4835502 2.4558283 2.4440811 2.4393891 2.4239039 2.3792267 2.2850561 2.2494954 2.1947436 2.1675278 2.1645576 2.1642409 2.1637979 2.1605949 2.1599188 2.1595225 2.1517828 2.1300577 2.0840805 2.0192812 1.9052098 1.7771247 1.7229256 1.6866606 1.6692403 1.6690196 1.66319 1.6596157 1.6394958 1.5774615 1.5230808 1.5043658 1.4853269 1.4740883 1.4739072 1.4750314 1.4747209 1.470943 1.4653042 1.4517601 1.4141034 1.3370581 1.229486 1.1265241 1.048147 1.010939 1.0047322 1.0008197 0.998035 0.99828885 0.99824398 0.99331515 0.95862562 0.94214763 0.93186666 0.93173397 0.90847781 0.90850284 0.90630521 0.90630054 0.90627388 0.90625881 0.90630917 0.90716763 0.90716159 0.90686056 0.90672384 0.90668621 0.90672818 0.90692758 0.90642272 0.90646014 0.90493887 0.90463934 0.90461542 0.90502293 0.90438825 0.90370609 0.90319944 0.90211631 0.90095762 0.8988494 0.89455349 0.88898902 0.88493984 0.88276087 0.88160493 0.88110917 0.88143055 0.88240865 0.88255941 0.88174849 0.8806764 0.87954062 0.87812719 0.87668166 0.87561615 0.87504316 0.87486824 0.87487829 0.87480714 0.8748205 0.87488045 0.87444332 0.87332569 0.87234567 0.87222915 0.87294977 0.8743666 0.87608379 0.8774025 0.87772756 0.87796236 0.87900708 0.87750175 0.87424298 0.87099621 0.86982113 0.86987415 0.86891275 0.86687973 0.86475558 0.8631101 0.86206198 0.86149848 0.86124628 0.86115852 0.86112845 0.8610759 0.86094125 0.8607017 0.86040602 0.86018523 0.86018995 0.8604685 0.8609078 0.86133282 0.86163551 0.86178936 0.86180451 0.86170578 0.86152839 0.86130221 0.86103195 0.86069049 0.86022359 0.85956103 0.85863683 0.85742241 0.8559717 0.85445516 0.85312912 0.85220999 0.85174666 0.85162733 0.85169416 0.85183286 0.85198724 0.85213176 0.85224081 0.85227982 0.85222931 0.85211013 0.85196699 0.85183505 0.85173 0.85165527 0.85160961 0.85159062 0.8515957 0.85162193 0.85166553 0.85172136 0.85178257 0.85184128 0.85189008 0.85192403 0.8519418 0.85194544 0.85193895 0.85192679 0.85191315 0.85190177 0.85189615 0.85189938 0.85191383 0.85194065 0.85197954 0.85202872 0.85208523 0.85214526 0.85220462 0.85225933 0.85230617 0.8523432 0.85236998 0.85238746 0.85239747 0.85240213 0.85240328 0.85240224 0.85239976 0.85239619 0.8523917 0.85238643 0.85238053 0.85237417 0.85236747 0.85236056 0.85235351 0.85234644 0.85233947 0.8523328 0.85232662 0.85232115 0.85231654 0.8523129 0.85231023 0.85230849 0.85230754 0.8523072 0.85230726 0.85230747 0.85230763 0.85230751 0.85230698 0.85230597 0.85230455 0.85230289 0.8523013 0.85230013 0.85229977 0.85230055 0.85230266 0.85230619 0.85231102 0.85231692 0.85232356 0.85233057 0.85233757 0.85234423 0.85235029 0.85235559 0.85236003 0.85236358 0.85236626 0.85236815 0.85236933 0.85236989 0.85236993 0.85236955 0.85236884 0.85236789 0.85236675 0.85236551 0.85236423 0.85236294 0.85236172 0.85236059 0.8523596 0.85235878 0.85235813 0.85235766 0.85235736 0.85235722 0.85235721 0.85235729 0.85235745 0.85235763 0.85235783
GPInformationControllerFixedEndTimeREC 10 20 3 3 13.374603 13.344557 13.246626 13.022244 12.945755 12.852536 12.774657 12.735451 12.657669 12.576659 12.526231 12.489718 12.45527 12.419136 12.385554 12.353854 12.018927 11.928931 11.678909 11.675207 11.674163 11.64013 11.587618 11.564499 11.542983 11.306345 11.261135 11.197444 11.07836 11.022654 10.918399 10.852799 10.730386 10.603572 10.477153 10.449374 10.298752 10.20014 9.962061 9.8814244 9.8202902 9.5368537 9.4808681 9.1471222 9.0736578 8.8485733 8.815068 8.7442796 8.7200097 8.4896897 8.4450971 8.3089265 8.2711139 8.1298101 8.0622879 7.9878004 7.8728708 7.7586464 7.6566669 7.5753281 7.5115787 7.1373904 7.1013419 7.0351452 6.9727535 6.9286746 6.8672524 6.7501981 6.6807138 6.5359188 6.4787863 6.3207074 6.3263654 6.3182437 6.3121454 6.3167685 6.3180188 6.221126 6.1137369 6.0009756 5.8251316 5.6845975 5.5117039 5.4263805 5.3768604 5.3050803 5.2628961 4.979434 4.9639311 4.7906467 4.5722292 4.2955268 4.1872095 4.1568345 4.147233 4.142172 4.1294159 4.081799 4.0700178 4.0552163 4.0218412 4.0182492 3.9817938 3.9280651 3.884701 3.7271464 3.5551785 3.4791703 3.4459391 3.4326529 3.4007705 3.3838035 3.3830811 3.3807437 3.3813879 3.3820697 3.2112966 3.1325964 3.1169964 3.1171408 3.1153661 3.115106 3.1207087 3.1256028 3.1097701 3.0515749 2.9815201 2.847529 2.679193 2.5590504 2.5099084 2.4978035 2.4624293 2.4332873 2.4116411 2.3882645 2.3465898 2.2790454 2.2108548 2.1436492 2.1240686 2.0777744 2.0808563 2.0429051 2.0327566 2.0329124 2.0315967 2.0304012 2.0381701 2.0327351 2.0050082 1.9525167 1.8874313 1.7727023 1.6096642 1.5088395 1.4819511 1.4795345 1.4761977 1.4693633 1.4748398 1.4773402 1.4799632 1.464117 1.3132236 1.2653239 1.2566805 1.2574125 1.2565704 1.2581092 1.2595369 1.2622004 1.2614923 1.2473228 1.2143885 1.1453416 1.0551178 0.95005615 0.891466 0.88154558 0.87895233 0.87498604 0.87526858 0.87279279 0.87498232 0.87106129 0.83752172 0.78719222 0.76773458 0.76224346 0.7592017 0.75922973 0.75879566 0.75866743 0.76126271 0.76429507 0.7613866 0.74039495 0.70388274 0.65196497 0.58075924 0.50514461 0.48349141 0.48275223 0.48385648 0.48240084 0.48460896 0.48760148 0.48914451 0.486168 0.42444806 0.40428262 0.39254905 0.38591467 0.38671663 0.38577374 0.38602547 0.38596107 0.38618941 0.38631691 0.38408973 0.37519136 0.35593644 0.32808433 0.29180806 0.25755314 0.24743922 0.24785372 0.24846748 0.24773125 0.24781591 0.24854313 0.24864494 0.24759135 0.24741552 0.23427585 0.22848198 0.22719212 0.22718641 0.22691786 0.22691161 0.22688127 0.22679526 0.22715918 0.22698105 0.22667712 0.2261891 0.22632998 0.22567246 0.22365253 0.22269542 0.22287328 0.22282448 0.22026431 0.21888292 0.21825277 0.21816925 0.21750816 0.21643242 0.21520307 0.21413904 0.21367129 0.21361278 0.21359031 0.21345501 0.21316618 0.21287331 0.21271504 0.21265098 0.21268366 0.21291454 0.21306494 0.21309989 0.21298 0.21286214 0.21279034 0.21271838 0.21260281 0.21240402 0.21218838 0.21206035 0.21204804 0.21205825 0.21208008 0.21220751 0.21171154 0.21071325 0.21022049 0.21021997 0.21023831 0.21021555 0.21043537 0.21078897 0.21097745 0.210966 0.21119381 0.21115049 0.21105272 0.21100698 0.21089792 0.21083002 0.21085326 0.21084096 0.21074701 0.21055185 0.21021837 0.20977543 0.20935083 0.20906922 0.20895793 0.20895675 0.2089899 0.2090134 0.20900432 0.20894223 0.20882383 0.20868447 0.20858133 0.20854339 0.20855039 0.20856045 0.20853954 0.20847076 0.20835439 0.20820186 0.20802377 0.20782137 0.20758662 0.20730785 0.20697857 0.20660846 0.20623327 0.20591335 0.20570894 0.20564064 0.20567419 0.20575054 0.20582814 0.20589948 0.20598094 0.20608937 0.20621539 0.20631332 0.20633352 0.20626851 0.20615033 0.20601581 0.2058883 0.20577876 0.2056915 0.20562782 0.20558735 0.20556801 0.2055656 0.20557356 0.20558353 0.20558687 0.20557688 0.20555074 0.20551008 0.2054598 0.20540607 0.20535447 0.20530889 0.20527135 0.20524234 0.20522137 0.20520756 0.20519995 0.20519767 0.20519998 0.20520621 0.2052157 0.20522773 0.20524157 0.20525656 0.20527221 0.20528826 0.20530465 0.20532135 0.20533822 0.20535492 0.20537095 0.20538574 0.20539884 0.20541006 0.20541948 0.20542739 0.20543422 0.20544035 0.20544611 0.20545167 0.20545706 0.20546224 0.20546709 0.20547149 0.20547535 0.20547858 0.20548114 0.205483 0.20548414
GPInformationControllerFixedEndTimePAA 10 5 3 3 13.374603 13.344558 13.246656 13.142375 13.103228 13.06938 13.028884 12.993118 12.966346 12.946958 12.935574 12.930523 12.928111 12.925628 12.922059 12.917188 12.910739 12.902611 12.893553 12.885114 12.878736 12.874872 12.872608 12.866545 12.84173 12.737987 12.702312 12.650826 12.588214 12.516471 12.443423 12.379158 12.326009 12.282259 12.238857 12.186483 12.134879 11.84332 11.785758 11.760958 11.658974 11.632487 11.405022 11.343938 11.262947 11.184323 11.106501 11.022759 10.935999 10.844005 10.753798 10.665362 10.578897 10.494086 10.385963 9.8744681 9.8076853 9.654249 9.6223601 9.6185933 9.6129473 9.6132066 9.2986515 9.2534539 9.2127809 9.1885156 9.1508899 9.1201564 9.0711076 9.0026132 8.945812 8.7730829 8.7226965 8.6560332 8.5026073 8.3686289 8.2872539 8.2141788 8.1469279 8.136368 7.9597417 7.8898995 7.7354082 7.653435 7.5896022 7.5604984 7.5556526 7.5373778 7.5244103 7.5095223 7.4601634 7.456277 7.3830632 7.2687204 7.2424922 7.2415453 7.2413483 7.2015646 7.0879217 7.0468928 7.03016 6.9761555 6.7888037 6.7420162 6.7128347 6.6818978 6.6474902 6.6398981 6.6424677 6.6471455 6.6223581 6.5664248 6.4893139 6.4148339 6.4242482 6.3753442 6.298723 6.2936637 6.2174005 6.1797315 6.1153336 6.0211165 6.0055023 6.0054622 6.0022723 5.9846962 5.9770872 5.9771752 5.9763033 5.9584583 5.9533194 5.9440155 5.942051 5.941163 5.9360491 5.931469 5.9288154 5.9041965 5.8847202 5.8651475 5.7792517 5.7230329 5.6869301 5.6639576 5.6504629 5.63995 5.6338914 5.6334178 5.6184445 5.6162732 5.6149833 5.6143324 5.6109809 5.6122937 5.6131509 5.6134093 5.6050844 5.6013062 5.6011993 5.6009301 5.5997732 5.5982227 5.5984613 5.5976107 5.5951238 5.5934168 5.5916213 5.5903281 5.5892935 5.5753256 5.5394028 5.4966665 5.469676 5.4627433 5.4626085 5.4624722 5.4620837 5.4597809 5.4562836 5.4534329 5.452824 5.4528181 5.4527164 5.452377 5.4519446 5.4447145 5.4327431 5.4232558 5.4189024 5.4174975 5.4162839 5.4149689 5.413678 5.4113101 5.4076885 5.4046143 5.4045498 5.4022616 5.3958488 5.3924983 5.392459 5.3903715 5.369753 5.3514288 5.3428434 5.3395049 5.3382811 5.3378317 5.3376681 5.3376127 5.3375895 5.3375526 5.3374583 5.3372565 5.3368961 5.3363433 5.3356011 5.3347172 5.3337697 5.3328311 5.3319346 5.331074 5.3218569 5.3138191 5.3094239 5.3062863 5.3039245 5.302892 5.3028691 5.3019401 5.2986295 5.293536 5.2881847 5.2836493 5.280801 5.2800925 5.2802539 5.2802541 5.2802296 5.2796928 5.2784009 5.2780146 5.2759437 5.2728195 5.2717606 5.2720267 5.2714227 5.2696728 5.2683635 5.2680475 5.2678692 5.2670036 5.2643864 5.2602556 5.2566422 5.2548392 5.2543525 5.2541997 5.2539095 5.2529123 5.2506453 5.2477288 5.2455845 5.2446523 5.2443217 5.2440448 5.2437149 5.2434144 5.2432474 5.2432165 5.2431384 5.2430034 5.2430524 5.2417149 5.234957 5.2212864 5.2025137 5.1821942 5.1646273 5.152224 5.1446653 5.1405294 5.138547 5.1378307 5.1377387 5.1377569 5.1375128 5.1369003 5.1361325 5.1355502 5.1353069 5.1352098 5.1348536 5.1339551 5.1326002 5.1311601 5.1299995 5.1292785 5.1289494 5.1288617 5.1288689 5.1288872 5.1288969 5.1289091 5.1289254 5.128918 5.1288375 5.1286466 5.1283544 5.1280245 5.1277467 5.1275856 5.1275388 5.1275304 5.1274433 5.1271758 5.1266894 5.1260254 5.125282 5.12457 5.1239735 5.1235313 5.1232397 5.123069 5.122981 5.1229421 5.1229285 5.1229259 5.1229265 5.1229265 5.1229252 5.1229236 5.1229238 5.1229276 5.1229353 5.1229447 5.1229532 5.1229583 5.1229598 5.1229596 5.1229603 5.1229642 5.1229713 5.1229801 5.1229878 5.1229916 5.1229902 5.1229835 5.1229723 5.1229582 5.1229421 5.1229246 5.1229056 5.122884 5.1228581 5.1228256 5.122784 5.1227307 5.122664 5.1225839 5.122492 5.122392 5.1222889 5.1221879 5.1220939 5.1220104 5.1219395 5.1218817 5.1218363 5.1218018 5.1217765 5.1217585 5.1217463 5.1217386 5.1217344 5.1217327 5.1217331 5.1217349 5.1217376 5.1217409 5.1217445 5.121748 5.1217514 5.1217546 5.1217575 5.1217602 5.1217625 5.1217646 5.1217662 5.1217671 5.1217673 5.1217667 5.121765 5.1217621 5.1217581 5.1217528 5.1217461 5.121738 5.1217284 5.1217171 5.1217043
GPInformationControllerFixedEndTimePAA 10 10 3 3 13.374603 13.344557 13.246632 13.123543 13.094236 13.049075 13.006975 12.978411 12.955849 12.939782 12.931947 12.929119 12.927405 12.924337 12.918786 12.910849 12.901422 12.891797 12.883354 12.877023 12.872903 12.870515 12.868588 12.852579 12.750007 12.711428 12.65886 12.584053 12.496758 12.42538 12.365007 12.313809 12.263141 12.204413 12.139101 12.074949 12.020168 11.968834 11.671238 11.625428 11.611913 11.599834 11.523223 11.473301 11.407215 11.354316 11.257728 11.18507 11.093012 11.039029 10.961484 10.879009 10.546906 10.475863 10.395371 10.276658 10.167077 10.074078 9.9732079 9.8786249 9.803989 9.7869916 9.3689673 9.3146273 9.0315025 8.979245 8.8965226 8.8673683 8.8059991 8.7776773 8.6974665 8.6378216 8.5491996 8.4266971 8.2963892 8.149912 8.0100881 7.8875 7.7649951 7.6683631 7.5977607 7.5122673 7.434236 7.1390006 7.1378392 6.9202272 6.7852842 6.7300879 6.6060328 6.5841579 6.5780439 6.5815409 6.5811718 6.5561882 6.505107 6.3717968 6.208543 6.0060579 5.8050691 5.6464187 5.5273859 5.4496189 5.4466917 5.0173878 5.0111652 4.947269 4.7950464 4.4283241 4.1701197 3.9594868 3.9120258 3.9168795 3.9099306 3.9053813 3.8918359 3.8735232 3.8276999 3.7646645 3.6548006 3.4934718 3.2914053 3.149185 3.0631983 3.0144852 2.9933956 2.9492869 2.9207595 2.8774348 2.8323678 2.5741279 2.4365924 2.254767 2.2241072 2.2254675 2.2253227 2.2260943 2.2265232 2.2243887 2.2213314 2.2135888 2.19311 2.1722508 2.145423 2.1086227 2.0330113 1.9379173 1.9196904 1.8921818 1.8948659 1.8698072 1.7644304 1.5749635 1.4201745 1.3683583 1.3690793 1.3704167 1.3668013 1.3642358 1.3580023 1.3501033 1.3371275 1.3149053 1.2644244 1.1783953 1.0761687 0.99344988 0.96086027 0.95254349 0.95204382 0.94625917 0.94149049 0.92741898 0.90250493 0.85028802 0.77434289 0.72420041 0.70598366 0.70559755 0.70600255 0.70590566 0.70625401 0.70670358 0.7057879 0.7042027 0.70325581 0.69449392 0.68893879 0.69146765 0.69104808 0.68267708 0.68293475 0.67585668 0.6768075 0.673456 0.66310187 0.64887506 0.62774858 0.61634685 0.6106961 0.60929624 0.60652588 0.60167209 0.60166251 0.5936142 0.58823214 0.58397239 0.58074742 0.578688 0.57746305 0.57728007 0.57737235 0.57728308 0.57747173 0.5773118 0.57529303 0.57111998 0.56965027 0.56935619 0.56903971 0.56863497 0.56848477 0.56846919 0.56840618 0.56852469 0.568294 0.56743028 0.56674693 0.5668224 0.56617912 0.5644299 0.56233958 0.56193096 0.56319014 0.56436851 0.56451161 0.56378444 0.56260983 0.56117703 0.5593837 0.55717157 0.55516223 0.55373238 0.55253969 0.55120501 0.54954243 0.54734089 0.54438079 0.54080219 0.53735205 0.53495568 0.53397849 0.53393929 0.53339917 0.53265605 0.53264875 0.53259177 0.53238264 0.53239232 0.53263086 0.53276248 0.53271178 0.53261196 0.53250912 0.53238809 0.53229865 0.53229891 0.53236437 0.53244405 0.53251643 0.53255755 0.53249846 0.53225292 0.53179374 0.53117901 0.53051193 0.52990118 0.52943772 0.52915707 0.52899501 0.5287972 0.52842808 0.52790772 0.52740035 0.52704584 0.52685672 0.5267654 0.52670592 0.52664847 0.52659239 0.5265452 0.5265043 0.52644846 0.52634728 0.52618963 0.52600149 0.52582368 0.52567854 0.52556342 0.5254638 0.52536696 0.52526872 0.5251733 0.52508825 0.5250191 0.52496693 0.52492937 0.52490263 0.52488306 0.52486797 0.52485617 0.52484784 0.52484359 0.52484287 0.52484297 0.52483924 0.52482645 0.52480062 0.5247604 0.52470779 0.52464789 0.52458796 0.52453597 0.52449881 0.52448069 0.52448229 0.52450076 0.52453059 0.52456494 0.52459701 0.52462116 0.52463365 0.52463292 0.5246196 0.52459613 0.52456617 0.52453393 0.52450344 0.52447788 0.52445923 0.52444801 0.52444346 0.52444386 0.52444705 0.52445091 0.52445377 0.52445469 0.52445338 0.52445015 0.52444564 0.52444062 0.52443581 0.52443177 0.5244289 0.5244274 0.52442734 0.52442866 0.52443118 0.52443468 0.52443885 0.52444344 0.52444819 0.52445296 0.52445771 0.52446251 0.52446749 0.52447283 0.52447868 0.52448516 0.52449226 0.52449989 0.52450786 0.52451591 0.52452374 0.52453106 0.5245376 0.52454321 0.5245478 0.52455141 0.52455415 0.52455623 0.52455789 0.52455934 0.52456078 0.52456234 0.52456408 0.52456597 0.52456795 0.5245699 0.52457173 0.52457334 0.52457466 0.52457567 0.5245764 0.52457689 0.52457722 0.52457748 0.52457776 0.52457814 0.52457868 0.52457944 0.52458044
GPInformationControllerFixedEndTimePAA 10 20 3 3 13.374603 13.344557 13.246626 13.117655 13.080321 13.028047 12.993452 12.966095 12.945865 12.934965 12.930305 12.928499 12.926447 12.921652 12.913272 12.902567 12.892029 12.883659 12.877781 12.87372 12.870892 12.869002 12.867026 12.848648 12.743493 12.700984 12.640647 12.548503 12.463002 12.389449 12.328543 12.275893 12.219361 12.155249 12.088966 12.029306 11.976798 11.901833 11.646975 11.598682 11.580438 11.566944 11.494779 11.445254 11.376995 11.326736 11.22235 11.16027 11.078149 11.02413 10.762835 10.642085 10.545726 10.412121 10.283345 10.170718 10.051373 9.930038 9.8157061 9.7045192 9.6844254 9.1722824 9.0872114 8.8644609 8.7627327 8.7060797 8.4921986 8.4156738 8.3629291 8.3427159 8.2085697 8.1593864 7.9911148 7.8592372 7.6942557 7.6537786 7.4175078 7.2643423 7.2273399 7.1588185 7.0730727 6.9642971 6.8385571 6.7714165 6.7131027 6.6545312 6.4734924 6.4231872 6.2957644 6.2878836 6.2845961 6.1883441 6.1689235 6.101857 6.0764827 5.945574 5.8683371 5.8930405 5.6222758 5.5803865 5.5730467 5.4539982 5.1828601 5.1137719 5.0247 4.9608889 4.9291425 4.9016479 4.8651526 4.7987367 4.5548218 4.5480732 4.4728288 4.4632417 4.4572252 4.4334967 4.4239234 4.4018334 4.3319868 4.2722561 4.2703962 4.1811797 3.974267 3.8123635 3.69333 3.6316524 3.6023649 3.5748022 3.5434767 3.5048145 3.4167836 3.3094444 3.2973595 3.2520337 3.2625089 3.0957452 3.0882472 3.0749922 3.0764987 3.0771621 3.0821485 3.0687996 3.0504599 2.9981022 2.928881 2.8441345 2.7507365 2.5800125 2.4897431 2.4439827 2.4107664 2.3879184 2.3635411 2.3452713 2.3009734 2.2370937 2.128999 1.9999419 2.0171816 1.9259079 1.8924009 1.8515929 1.8276335 1.81973 1.8212615 1.8171757 1.8003681 1.8019973 1.7918063 1.7744433 1.6562868 1.5820537 1.5763675 1.5467449 1.5472758 1.5383549 1.5356124 1.5370829 1.5384113 1.5354922 1.5040838 1.4947362 1.486963 1.4873045 1.4832957 1.4818639 1.4763692 1.4717716 1.4664157 1.4575144 1.4437675 1.4429351 1.4413435 1.4356602 1.4274782 1.4270762 1.4153356 1.4154573 1.4154342 1.4155067 1.4155099 1.4073941 1.4078371 1.4084801 1.4095504 1.4107654 1.4114865 1.411289 1.4106047 1.4103421 1.4102147 1.4098649 1.4097604 1.4072682 1.4050911 1.4050341 1.4028737 1.3986456 1.3964018 1.3963935 1.3954225 1.3931938 1.3925358 1.3949866 1.3945436 1.3924229 1.3896182 1.3875956 1.3863747 1.3839156 1.3801232 1.3773831 1.3769718 1.3777864 1.3784917 1.3786011 1.3789189 1.3808058 1.3824177 1.3825412 1.3825241 1.382956 1.3823468 1.3768339 1.3763919 1.3707653 1.3617418 1.3574216 1.3578931 1.3551849 1.3458421 1.3374716 1.3336795 1.3327343 1.3319904 1.3319061 1.3313827 1.3313069 1.3297444 1.325736 1.3258053 1.3261812 1.3255505 1.3254726 1.3249537 1.3245276 1.3245526 1.3246347 1.3245159 1.3238505 1.322321 1.3218545 1.3218552 1.3216566 1.3206107 1.3195297 1.3187934 1.3185283 1.3185182 1.3185308 1.3187217 1.3189113 1.3188944 1.318707 1.3186847 1.3186938 1.3186901 1.3186711 1.3187617 1.3190055 1.3193921 1.319838 1.3200049 1.3199147 1.3197378 1.3195848 1.3195731 1.3195854 1.3196946 1.3192154 1.3180587 1.3175416 1.3176006 1.3176524 1.3176649 1.3176568 1.3176602 1.3175966 1.3174993 1.3174949 1.3174924 1.3172364 1.3166546 1.3159491 1.315156 1.3141189 1.312724 1.3110059 1.3091746 1.3075496 1.3063635 1.3055945 1.305047 1.3045531 1.3040909 1.3037631 1.3036553 1.3037273 1.3038351 1.3038292 1.3036511 1.3033696 1.3031256 1.3030215 1.3030496 1.3031156 1.3031231 1.303052 1.3029729 1.3029629 1.3029909 1.3029457 1.3027722 1.3025153 1.3022625 1.3020848 1.302006 1.3020024 1.3020242 1.3020272 1.3019941 1.301934 1.3018685 1.3018172 1.3017894 1.3017837 1.3017906 1.3017981 1.3017952 1.3017758 1.3017394 1.3016907 1.3016376 1.3015879 1.3015474 1.3015191 1.3015029 1.301496 1.3014946 1.3014952 1.3014959 1.301496 1.3014962 1.301497 1.3014986 1.3015007 1.3015024 1.3015022 1.3014967 1.3014816 1.3014518 1.3014032 1.301334 1.3012455 1.3011411 1.3010252 1.3009019 1.300774 1.3006425 1.3005076 1.3003689 1.3002263 1.3000809 1.2999349 1.2997913 1.2996539 1.2995265 1.299412 1.2993127 1.2992296 1.2991624
GPInformationControllerFreeEndTimeREC 10 5 3 3 13.374603 13.344558 13.246656 13.244298 13.054651 12.834612 12.820922 12.706401 12.64277 12.602727 12.548811 12.486207 12.440123 12.411909 12.38867 12.253036 12.029825 11.971941 11.914065 11.837969 11.821236 11.670067 11.641349 11.470254 11.431454 11.355782 11.231191 11.133409 11.0479 10.949333 10.844275 10.755643 10.682492 10.617464 10.557683 10.504657 10.411952 10.089839 10.010641 9.8422319 9.7576219 9.7062953 9.5527652 9.3198699 9.3100882 9.2918752 9.1725524 9.1640499 9.1064307 9.0505235 9.0524535 8.9823924 8.9241731 8.9140242 8.7271556 8.711598 8.6773765 8.6203257 8.5578572 8.4827579 8.3696622 8.3137748 8.2795036 8.2448747 8.2008922 8.176308 8.157176 8.1440285 8.1300196 8.1297661 8.1282395 8.0909689 8.08205 8.080668 8.0748497 8.0563663 8.0400511 8.0311898 7.9980986 7.9933186 7.9921798 7.9908495 7.9848478 7.9843529 7.9838839 7.9803441 7.9734619 7.9704365 7.9703968 7.9712499 7.9711896 7.9665629 7.927351 7.8208505 7.7515363 7.603233 7.5619661 7.5315042 7.5067187 7.454663 7.4215199 7.3768 7.3654047 7.3566103 7.3423852 7.3313073 7.3273275 7.3290013 7.3008367 7.2447854 7.1794412 7.1046891 7.0395602 6.9882699 6.942255 6.8952175 6.8476156 6.8179871 6.8026549 6.7931048 6.7323844 6.6588423 6.6014585 6.5335368 6.490959 6.4891392 6.4816222 6.4585252 6.4558036 6.4558211 6.4553785 6.454878 6.4535647 6.4533193 6.4411419 6.4409574 6.4390322 6.4221529 6.4146343 6.3793101 6.3663976 6.3497607 6.3238415 6.3047223 6.2955887 6.2911565 6.2852972 6.2776574 6.2659483 6.2379213 6.2138739 6.2124392 6.206363 6.204774 6.1911625 6.1817797 6.1791111 6.1791069 6.1758563 6.1666534 6.1559849 6.1486958 6.1455653 6.144981 6.1449782 6.1444156 6.1432313 6.1419085 6.1408811 6.1403123 6.1401485 6.1402539 6.1405203 6.140908 6.140979 6.1396719 6.1374933 6.135986 6.1363302 6.1365341 6.1364544 6.1361056 6.1359491 6.1371472 6.1352294 6.1340687 6.1249947 6.1240198 6.0555869 5.9577073 5.9190348 5.8954749 5.8639751 5.8283964 5.7861165 5.6937393 5.6882914 5.5915385 5.5349241 5.4940198 5.4883648 5.4390088 5.4403302 5.4368458 5.4380591 5.4300942 5.4210564 5.4059074 5.3733453 5.3606976 5.2741667 5.216104 5.1711066 5.1313434 5.097657 5.0721175 5.0460412 5.0337624 5.0313811 5.0154186 5.0096678 5.0096657 5.0095953 4.9972688 4.9929587 4.9933138 4.9938644 4.9934576 4.9913629 4.9852083 4.9828901 4.9806046 4.9698245 4.9694061 4.8752666 4.7850839 4.7189965 4.6684659 4.6282509 4.5929301 4.5646288 4.5288946 4.504957 4.4532959 4.4073745 4.3864927 4.3493662 4.315778 4.3097844 4.3084975 4.3086661 4.3086247 4.3086215 4.3086191 4.3085244 4.3077429 4.3063792 4.3049697 4.3048099 4.3032978 4.3022936 4.3023451 4.3012911 4.2997674 4.2984941 4.2969869 4.2949442 4.2924337 4.2901215 4.2886487 4.287937 4.2876346 4.2874367 4.2873073 4.2873627 4.2874253 4.2869627 4.2855778 4.2831679 4.2803098 4.277582 4.2752283 4.2734347 4.2721501 4.2711867 4.2705352 4.2701272 4.2698647 4.2697202 4.2696357 4.2695816 4.2695517 4.2695329 4.2695201 4.2695116 4.2695072 4.2695084 4.269514 4.269524 4.2695381 4.2695572 4.2695771 4.2696002 4.2696229 4.2696463 4.2696675 4.2696827 4.269692 4.2696954 4.2696942 4.2696944 4.2696758 4.2696539 4.269624 4.2695795 4.2695038 4.2694077 4.2692977 4.269175 4.2690364 4.2688905 4.2687363 4.2685785 4.2684247 4.2682752 4.2681452 4.2680116 4.2678912 4.2677705 4.26765 4.2675292 4.2674148 4.2673051 4.2672011 4.2671056 4.2670281 4.2669502 4.266875 4.2668015 4.2667328 4.2666784 4.2666176 4.2665558 4.2664956 4.2664371 4.2663776 4.2663284 4.2662866 4.2662444 4.2662024 4.2661574 4.2661131 4.2660792 4.2660407 4.2659996 4.265965 4.2659302 4.2658956 4.2658581 4.2658244 4.2657968 4.2657651 4.2657345 4.2657095 4.2656804 4.265658 4.2656325 4.2656125 4.2655881 4.2655611 4.2655342 4.2655116 4.265492 4.2654701 4.2654483 4.2654247 4.2653986 4.2653696 4.2653377 4.2653054 4.2652762 4.2652481 4.2652194 4.2651966 4.2651707 4.2651519 4.2651376 4.2651197 4.265099 4.2650872 4.2650745 4.2650648 4.2650574 4.2650506 4.2650435 4.2650355 4.2650258 4.2650183 4.2650108 4.2650038 4.2649918
GPInformationControllerFreeEndTimeREC 10 10 3 3 13.374603 13.344557 13.246632 13.244277 13.006149 12.826559 12.819769 12.687519 12.617926 12.561752 12.492455 12.435767 12.400535 12.373973 12.344957 12.310391 12.276272 12.072882 11.800467 11.738271 11.671956 11.58347 11.564241 11.439775 11.408494 11.195881 11.124659 10.960371 10.862082 10.786494 10.683608 10.577746 10.485355 10.400335 10.309354 10.219849 10.059602 9.6789387 9.6223969 9.5478607 9.431905 9.3715455 9.3015981 9.0727609 8.8703594 8.8547938 8.7437046 8.7324059 8.7132188 8.652967 8.5088285 8.4665163 8.3812619 8.2405368 8.2229258 7.9503391 7.9164829 7.9015302 7.8297471 7.7025608 7.6074697 7.5326741 7.4960453 7.4781452 7.4715832 7.4637364 7.453835 7.4445936 7.3638299 7.3504123 7.2777498 7.2508846 7.1933468 7.1899605 7.0999014 7.0971727 7.0947241 7.0936453 7.0783 7.0712833 7.0666134 7.0644894 7.0633057 7.0557583 7.039752 6.9704157 6.9603401 6.9593029 6.9590668 6.9608229 6.9489622 6.8631155 6.8495475 6.7574362 6.7365036 6.7189452 6.6908957 6.6410145 6.5668143 6.5627334 6.5580039 6.5543851 6.5093618 6.5002526 6.5013409 6.5018676 6.5019352 6.5021102 6.5022529 6.5023172 6.5022128 6.5021365 6.4777399 6.4043129 6.326677 6.2161451 6.1827731 6.0822292 6.062584 6.0159753 6.0002846 5.9438333 5.8694551 5.8391073 5.8236661 5.7728632 5.7706996 5.7583632 5.7393361 5.737528 5.7271065 5.6989687 5.6667943 5.6693411 5.5326341 5.4961339 5.4441328 5.3952111 5.3740271 5.3501486 5.3153759 5.3073051 5.1890566 5.1030333 5.0036645 4.9774191 4.8965072 4.8315166 4.8106461 4.811566 4.807028 4.8017985 4.8012914 4.8014676 4.7613567 4.7598455 4.7572075 4.7526363 4.7479472 4.7476933 4.7438664 4.7436738 4.7436757 4.7430988 4.7382577 4.7226731 4.6979665 4.6766025 4.6661707 4.6641464 4.6640597 4.6609404 4.6540034 4.6471257 4.6446858 4.6446736 4.6417488 4.6348809 4.6267717 4.6202106 4.6162304 4.614364 4.6137965 4.6137663 4.6137414 4.613419 4.611893 4.6072407 4.5973647 4.5823283 4.5651317 4.5493111 4.5369375 4.5290631 4.528428 4.5198452 4.5073168 4.5045624 4.5034721 4.5031084 4.5030809 4.5031294 4.5030374 4.502693 4.5021184 4.501396 4.5005775 4.4996581 4.4986139 4.4974664 4.4963404 4.4954574 4.4950067 4.4949358 4.4948671 4.4943558 4.4933094 4.4920712 4.4910846 4.4905625 4.4904376 4.4905118 4.4906185 4.4906923 4.4907421 4.4907911 4.4890317 4.4870801 4.487114 4.4836277 4.4792186 4.4761498 4.474521 4.47288 4.4705497 4.4695839 4.4693411 4.4661306 4.4648675 4.4624063 4.4447835 4.4190954 4.3982609 4.3888406 4.385715 4.3663418 4.3548507 4.3356796 4.324602 4.3215395 4.319347 4.3192155 4.3182844 4.3180807 4.3178903 4.3173445 4.3164271 4.2937552 4.2668955 4.2425281 4.2013455 4.1280953 4.0561564 3.985244 3.9428631 3.9171188 3.9033202 3.8968775 3.8841024 3.8359689 3.8144861 3.7460279 3.7257118 3.7254372 3.6860994 3.6832581 3.682219 3.6819745 3.6813827 3.6806099 3.6804139 3.6741365 3.6707421 3.6715057 3.6682738 3.6679815 3.661743 3.6290356 3.5863328 3.5614462 3.5488916 3.5443094 3.5352007 3.5274753 3.5205779 3.516288 3.5144497 3.5074677 3.507478 3.504595 3.5044353 3.5049342 3.5021595 3.4988136 3.4936169 3.4818949 3.451817 3.395384 3.3243569 3.2673173 3.2349123 3.2204443 3.2151849 3.2027022 3.191923 3.1831326 3.1700321 3.1689104 3.1425384 3.1426854 3.1281696 3.1157999 3.1172174 3.1157102 3.1150947 3.1163813 3.1142136 3.1096815 3.1050344 3.0756709 3.0194054 2.9447228 2.8581371 2.7941717 2.7525535 2.7248236 2.7110307 2.6924886 2.6646453 2.6285046 2.6059755 2.5912916 2.5457942 2.5215841 2.5181023 2.5180955 2.5176084 2.5168204 2.5169172 2.5173208 2.5172835 2.5165106 2.5152057 2.5100602 2.5005794 2.4841632 2.4636065 2.4462534 2.4358783 2.4300209 2.4300575 2.4287995 2.4282821 2.4261396 2.4260982 2.4197271 2.3908157 2.3902713 2.3889314 2.38845 2.3883366 2.3878752 2.3877722 2.3876229 2.3876716 2.3852656 2.3803808 2.3777483 2.3773574 2.3764474 2.3736156 2.3723018 2.3718085 2.3715102 2.3713285 2.3712798 2.3712997 2.3712765 2.3711328 2.3708532 2.3704472 2.3699638 2.3694153 2.3688603 2.3683296 2.3679075 2.3676279 2.3674433 2.3673747 2.3673806 2.367406
GPInformationControllerFreeEndTimeREC 10 20 3 3 13.374603 13.344557 13.246626 13.244271 12.987815 12.822355 12.82009 12.690284 12.600744 12.527711 12.461996 12.417681 12.381563 12.348978 12.317297 12.286869 12.084103 11.878244 11.809267 11.751048 11.667024 11.649758 11.529384 11.513548 11.336888 11.285276 11.157838 11.069527 10.972784 10.852911 10.743405 10.647082 10.552467 10.463349 10.385256 10.313275 10.247452 10.135683 9.8728678 9.7859281 9.6417606 9.5412269 9.499561 9.4450913 9.3310163 9.2169504 9.1618745 9.0914478 8.90905 8.83026 8.8270968 8.7564402 8.7541182 8.7536964 8.7438209 8.7412316 8.7340727 8.6511808 8.5304439 8.4799906 8.4474508 8.4321786 8.4092523 8.3903751 8.3680156 8.3516904 8.3456081 8.3449751 8.3466291 8.2786474 8.2442349 8.2436242 8.2344797 8.2320755 8.1985423 8.084433 8.0817312 8.080773 8.0800633 8.0429516 8.0233864 7.9732752 7.961683 7.9514925 7.9069895 7.8384653 7.8158787 7.807982 7.7995257 7.7923188 7.7647546 7.7221459 7.6515424 7.5411096 7.4693847 7.2798025 7.2590822 7.2564448 7.04805 7.0243211 7.021052 6.8908987 6.8637783 6.6781379 6.6377286 6.6211705 6.6091089 6.6018358 6.5462955 6.5447621 6.5447313 6.5445497 6.5445262 6.5441525 6.542148 6.5384301 6.5372436 6.5368267 6.5315494 6.53095 6.5004046 6.4914172 6.4932226 6.4927807 6.4598871 6.4593036 6.4589215 6.4498745 6.449253 6.4471351 6.4452799 6.43883 6.436009 6.4359324 6.4359895 6.4329601 6.4051303 6.3896483 6.3759477 6.3351565 6.2320731 6.1566305 6.1014076 6.0920133 6.0150053 6.0073488 6.0061524 5.9066455 5.8965189 5.793534 5.777685 5.7656287 5.7638653 5.7579182 5.757451 5.7543508 5.7462899 5.7212895 5.6758779 5.6416472 5.6002224 5.5437971 5.515486 5.4616634 5.4199867 5.4069516 5.392981 5.3739245 5.3440485 5.3236966 5.3083593 5.3021763 5.2719663 5.263314 5.240718 5.2283389 5.2224053 5.2205232 5.2094963 5.1997632 5.198389 5.1978754 5.1970906 5.1969752 5.196737 5.1960214 5.1918024 5.1861752 5.1826335 5.1811578 5.1718659 5.1375938 5.1180972 5.101946 5.0854771 5.0643733 5.0438872 5.0279786 5.0247655 5.0246119 5.0231521 5.0197883 5.0167464 5.0119401 4.9999834 4.9881454 4.9878473 4.9772773 4.9587155 4.9450195 4.9366867 4.9285584 4.9102876 4.9027384 4.8953384 4.8848978 4.8722688 4.872135 4.8640666 4.8404595 4.8403836 4.8299557 4.828615 4.8222186 4.8210696 4.8202446 4.8200914 4.8168057 4.8167922 4.8058814 4.8009318 4.8007394 4.8010537 4.8008637 4.7990565 4.7967872 4.7942436 4.7905126 4.7859758 4.7812278 4.7735329 4.7681016 4.7666842 4.7683208 4.7682494 4.7628334 4.7559947 4.7548308 4.7527935 4.749839 4.7418779 4.7411469 4.7411753 4.7397241 4.7389945 4.7382287 4.7379025 4.7376974 4.7375404 4.7369747 4.7361619 4.7353989 4.734813 4.7344117 4.7341565 4.7340012 4.7339176 4.7339166 4.7337499 4.7321271 4.7301181 4.7273409 4.7250506 4.7246671 4.7247297 4.724742 4.72471 4.7250756 4.7252669 4.7122012 4.6739999 4.6437979 4.6338425 4.6337285 4.625296 4.6190387 4.6159096 4.6126987 4.6127149 4.6111958 4.5845316 4.5843456 4.5573121 4.5493809 4.5481674 4.5476901 4.5478348 4.5475688 4.5485209 4.536385 4.5256143 4.4817751 4.4398193 4.4048054 4.3788644 4.3643087 4.3506696 4.3442497 4.3423852 4.3399147 4.3381709 4.3218356 4.3171252 4.2975046 4.2745461 4.2549859 4.2504396 4.2491289 4.248875 4.2467933 4.2419557 4.2418381 4.241088 4.24113 4.2411389 4.2394626 4.23933 4.2387261 4.238686 4.2384433 4.2378419 4.2375731 4.2375725 4.2374768 4.2371227 4.2365504 4.2358662 4.2358769 4.2359331 4.2357311 4.2345039 4.2313986 4.2313503 4.2248376 4.2162695 4.216066 4.2156542 4.2148339 4.2126032 4.2106963 4.2097317 4.209561 4.2095435 4.2090771 4.2074835 4.2055095 4.2045158 4.2040183 4.2037909 4.2037078 4.2036908 4.2036818 4.2031527 4.2027369 4.2024737 4.2023366 4.2022035 4.2020651 4.2021024 4.2021022 4.2020359 4.2009191 4.198899 4.1954603 4.1895649 4.1824741 4.1796295 4.1788989 4.1643228 4.1637691 4.1628021 4.1628025 4.1532004 4.1531296 4.1518663 4.1481072 4.1327816 4.1259388 4.1244327 4.1236633 4.1237868 4.1243868 4.1255158 4.1196749 4.099769 4.0721913 4.0325522 4.0000692 3.9810753 3.9711179 3.965645
GPInformationControllerFreeEndTimePAA 10 5 3 3 13.374603 13.344558 13.246656 13.142375 13.103228 13.06938 12.94938 12.769042 12.738152 12.689617 12.603746 12.578067 12.559669 12.464507 12.413316 12.316287 12.200607 12.105985 11.976256 11.948902 11.928423 11.891471 11.856214 11.814846 11.76821 11.707161 11.631844 11.557939 11.488599 11.477312 11.110717 10.997649 10.960378 10.936281 10.880951 10.860167 10.69704 10.663096 10.650324 10.562471 10.527862 10.481724 10.448919 10.41841 10.382439 10.333121 10.2792 10.225266 10.162414 10.08317 9.9906438 9.8870627 9.8439196 9.4402392 9.2716191 9.0011603 8.983834 8.939214 8.7516218 8.6823299 8.5213077 8.4702215 8.4474949 8.2476271 8.1780547 8.1725751 8.076027 8.0508252 7.9622181 7.9610929 7.8075841 7.6603914 7.6457579 7.3340589 7.2622922 7.2200975 7.1445806 7.0954651 6.8971344 6.8442024 6.6412255 6.5518977 6.4853763 6.3135892 6.2243197 6.1773383 6.1704863 6.1699405 6.1511602 6.1494975 6.1093584 6.0741509 6.0606232 6.0611506 6.0613836 6.0529616 6.0442177 6.0357397 6.0265139 6.0158816 6.004641 5.9952396 5.988891 5.984318 5.9705188 5.9640384 5.9641732 5.9463759 5.9257083 5.8549411 5.8310215 5.8282162 5.8256661 5.8249688 5.8203168 5.8062283 5.8025576 5.8018509 5.7734606 5.7339101 5.6964715 5.6730972 5.6649405 5.6587542 5.6495884 5.6432186 5.6428029 5.6182808 5.5928097 5.5852246 5.5845826 5.5700964 5.5648778 5.5603038 5.5495883 5.5356457 5.5197425 5.5189769 5.5259538 5.5287891 5.5217536 5.5110631 5.5050138 5.5025238 5.4368704 5.3767668 5.3175923 5.2821227 5.2650535 5.2559224 5.248582 5.243631 5.2411759 5.2400276 5.2398572 5.2393901 5.2369108 5.2348828 5.2347474 5.2347794 5.234782 5.2352441 5.2352002 5.2324931 5.2287969 5.2267845 5.2259577 5.2119728 5.2010099 5.1950191 5.1890254 5.1835543 5.1782241 5.1734624 5.1668177 5.1573187 5.1451486 5.1318568 5.1200446 5.11172 5.1071808 5.1055146 5.0964066 5.0930367 5.0916455 5.0822742 5.0662911 5.0503297 5.0385562 5.0329689 5.0288833 5.025209 5.024861 5.0055218 4.9830118 4.9830115 4.9798379 4.9778504 4.9762468 4.975204 4.9747043 4.9746342 4.9744681 4.9729593 4.9705111 4.9693869 4.9674676 4.9649811 4.9622649 4.9493468 4.9299381 4.9195594 4.9128718 4.9056896 4.8980643 4.8945476 4.8935124 4.8926836 4.8920055 4.8916108 4.8910512 4.8899697 4.88871 4.8878147 4.8873115 4.8865957 4.8849792 4.8824478 4.8797841 4.8778937 4.8770906 4.8766986 4.876115 4.8752251 4.874294 4.8735902 4.8731963 4.8730616 4.8730839 4.8731499 4.8731715 4.8731148 4.8730018 4.872881 4.8727901 4.8727441 4.8727222 4.8727144 4.8727148 4.8727197 4.8727269 4.8727348 4.8727425 4.8727494 4.8727465 4.8726986 4.8725464 4.8722321 4.8717265 4.8709889 4.8699805 4.8686927 4.867206 4.8656765 4.8642899 4.8631889 4.8624262 4.8619734 4.8617549 4.8616687 4.8616543 4.8616641 4.8616674 4.8616526 4.8616238 4.8615941 4.8615775 4.8615814 4.861593 4.8616082 4.8616239 4.8616409 4.8616596 4.8616778 4.8616958 4.8617132 4.8617301 4.8617455 4.861759 4.8617701 4.8617784 4.8617834 4.861785 4.8617832 4.8617783 4.8617707 4.8617606 4.8617484 4.8617342 4.8617183 4.8617013 4.8616839 4.8616671 4.861652 4.8616397 4.8616312 4.8616273 4.8616281 4.8616335 4.8616428 4.861655 4.861669 4.8616839 4.8616988 4.8617131 4.8617263 4.8617382 4.8617488 4.8617579 4.8617655 4.8617717 4.8617764 4.8617798 4.8617821 4.8617835 4.8617842 4.8617845 4.8617845 4.8617845 4.8617847 4.861785 4.8617856 4.8617862 4.861787 4.8617877 4.8617883 4.8617886 4.8617886 4.8617882 4.8617874 4.8617861 4.8617844 4.8617824 4.86178 4.8617774 4.8617748 4.8617723 4.86177 4.8617681 4.8617668 4.861766 4.861766 4.8617666 4.8617678 4.8617697 4.8617719 4.8617745 4.8617774 4.8617803 4.8617832 4.861786 4.8617886 4.861791 4.8617931 4.8617949 4.8617964 4.8617976 4.8617985 4.8617993 4.8617998 4.8618001 4.8618004 4.8618005 4.8618006 4.8618007 4.8618007 4.8618007 4.8618007 4.8618007 4.8618006 4.8618005 4.8618003 4.8618001 4.8617998 4.8617995 4.861799 4.8617986 4.8617981 4.8617975 4.861797 4.8617965 4.8617961 4.8617958 4.8617955 4.8617954 4.8617954 4.8617955 4.8617958 4.8617961 4.8617966 4.8617972
GPInformationControllerFreeEndTimePAA 10 10 3 3 13.374603 13.344557 13.246632 13.123543 13.094236 13.049075 12.939238 12.757806 12.727874 12.662333 12.647385 12.633017 12.514597 12.474873 12.395258 12.285082 12.19284 12.126205 12.03382 11.909707 11.892785 11.839897 11.773059 11.740149 11.701612 11.62167 11.580494 11.379191 11.377173 11.188813 11.08338 10.990059 10.937223 10.917873 10.882079 10.82241 10.777884 10.569058 10.48364 10.476834 10.414547 10.363353 10.296403 10.242819 9.9847272 9.9138272 9.9086503 9.8948148 9.7600627 9.7485081 9.7012997 9.67205 9.589729 9.4983933 9.4469091 9.3755886 9.2859605 9.190359 9.1120435 9.1076042 8.8152946 8.8057312 8.5413144 8.4661625 8.3944834 8.3658697 8.273112 8.2464498 8.1872455 8.1928385 8.1296755 8.032217 8.035064 7.9803391 7.9228434 7.8776046 7.825131 7.8056022 7.7327212 7.6568571 7.5777703 7.5618978 7.5447359 7.513821 7.4347256 7.3782858 7.3694132 7.365127 7.3424915 7.3163715 7.3152694 7.3098476 7.3098115 7.2981156 7.294367 7.2932956 7.2831897 7.2300981 7.170423 7.132861 7.1252247 7.124631 7.1235527 7.1223857 7.1221344 7.1210698 7.1089492 7.0811514 7.0546325 7.0444669 7.0441836 7.0419746 7.039638 7.0388829 7.0384151 7.0390036 7.0380174 7.0299533 7.0131111 6.9859857 6.9548518 6.9361447 6.9312637 6.9299069 6.9100332 6.8927116 6.8814856 6.8737404 6.8678591 6.8516416 6.8204338 6.7748877 6.7441242 6.7349268 6.7215908 6.710393 6.6933191 6.6748096 6.6525273 6.6152492 6.6231071 6.4832376 6.4661993 6.465049 6.4477932 6.4477594 6.4099731 6.3577927 6.3307727 6.3134929 6.3040575 6.3029002 6.3028677 6.2994403 6.2927119 6.2922527 6.2909787 6.2893209 6.2884304 6.2884379 6.285135 6.2818423 6.2814443 6.2771495 6.2769264 6.2742668 6.2705373 6.2694786 6.2685419 6.2657425 6.2605642 6.2553957 6.2521938 6.2519715 6.2519507 6.2517733 6.2514879 6.2515072 6.2515015 6.2511313 6.2494033 6.2476189 6.2464984 6.2456241 6.2449354 6.2446132 6.2445194 6.2444199 6.2444193 6.2441918 6.2432795 6.2431674 6.2422146 6.2421549 6.2416831 6.241709 6.2390968 6.2354953 6.2344347 6.2337614 6.2277416 6.2170157 6.2120137 6.2106757 6.1892905 6.1671281 6.1538354 6.1401692 6.1188138 6.091102 6.0727157 6.0645395 6.0604482 6.060092 6.0573152 6.049944 6.0487087 6.0471257 6.0432592 6.0419645 6.0420332 6.0416612 6.0415288 6.0414601 6.0413793 6.0391439 6.0338829 6.0309774 6.0308788 6.0306621 6.03048 6.0305 6.0302916 6.0296056 6.0288808 6.0279982 6.0129484 5.982013 5.9742647 5.9738925 5.9738287 5.9737614 5.9620287 5.9335235 5.8856939 5.8267078 5.7730788 5.7332694 5.7294571 5.7179782 5.716757 5.7151253 5.714135 5.7135065 5.7124175 5.7120432 5.7117105 5.7098263 5.7088245 5.7088163 5.7079735 5.7073218 5.7072809 5.7072407 5.7071565 5.7071319 5.7071194 5.7067035 5.704946 5.7033921 5.7031687 5.7031504 5.7030496 5.7029945 5.7029945 5.7029276 5.702664 5.7024525 5.7019355 5.6999947 5.6985305 5.6984673 5.6984389 5.698443 5.6984099 5.6984151 5.6979669 5.6977972 5.6975904 5.6961497 5.6516233 5.6418317 5.6267657 5.6178772 5.5969508 5.5689731 5.5347316 5.5100886 5.4854189 5.4618996 5.4565046 5.458213 5.4579365 5.457228 5.4577523 5.4503215 5.4437307 5.4364998 5.4350696 5.4066356 5.3398774 5.2803886 5.2421554 5.2069704 5.1726188 5.1455304 5.126943 5.0963339 5.0419569 4.9630207 4.8990825 4.8363251 4.8177294 4.817621 4.8145265 4.8073838 4.800414 4.7837278 4.7680841 4.7538066 4.7428731 4.7413603 4.7196668 4.713978 4.7138189 4.7138134 4.7138028 4.7137999 4.7138152 4.7136525 4.7130924 4.7121371 4.7109013 4.7103966 4.7104535 4.7104935 4.7104349 4.7105774 4.7103392 4.7082333 4.7064005 4.7058963 4.7058995 4.7052531 4.702841 4.6950569 4.6741099 4.6374683 4.5973005 4.5641353 4.5563334 4.5555605 4.5473727 4.5301111 4.5078082 4.4866634 4.4712585 4.463315 4.4610778 4.461064 4.4605948 4.4603099 4.4602901 4.4601308 4.4600808 4.4597041 4.4588712 4.4582369 4.4582866 4.4576659 4.4563909 4.4550042 4.4537571 4.4531874 4.453153 4.4531389 4.4530396 4.4529991 4.4530634 4.4528501 4.4516716 4.4492082 4.4462248 4.4440553 4.4432261 4.4430678 4.442607 4.4416546 4.4411614 4.4411712 4.4394897
GPInformationControllerFreeEndTimePAA 10 20 3 3 13.374603 13.344557 13.246626 13.117655 13.080321 12.948638 12.773595 12.743352 12.723828 12.710852 12.602041 12.548693 12.475575 12.37255 12.258936 12.20372 12.166269 12.13181 11.902426 11.877236 11.861572 11.848689 11.715266 11.645059 11.614655 11.564883 11.494702 11.463474 11.337322 11.252578 11.197423 11.124755 11.035451 10.934794 10.743588 10.742156 10.716921 10.6343 10.538444 10.44441 10.37868 10.31749 10.287185 10.26518 10.236966 10.201461 10.150401 10.073263 10.067675 10.067285 10.05512 10.052441 9.9870277 9.9238026 9.900506 9.8921611 9.8837976 9.8584849 9.807427 9.7895575 9.5331156 9.470401 9.3568401 9.3236214 9.24747 9.2415091 9.2391298 9.2381149 9.2378401 9.2376949 9.2370348 9.2357266 9.2284224 9.2137348 9.198056 9.1944308 9.1727196 9.0799609 9.058244 9.0473696 9.0080189 9.0048708 8.769004 8.7590433 8.6952275 8.6800978 8.6694002 8.6594546 8.6592343 8.6526435 8.65075 8.6505266 8.6489978 8.6481467 8.6477435 8.6462322 8.6441996 8.6441464 8.6390657 8.6340879 8.6329334 8.631896 8.6303365 8.6215742 8.6134013 8.6122976 8.6114563 8.6085747 8.6069612 8.6064441 8.6059562 8.5904868 8.5830855 8.577534 8.5624902 8.5256927 8.4748809 8.4679989 8.4522668 8.4023444 8.3512821 8.3343492 8.2968504 8.2967105 8.2710382 8.2460251 8.1883609 8.1728224 8.121659 8.1028968 8.0999903 8.0994052 8.0989658 8.0985755 8.098467 8.0984922 8.0984239 8.0983245 8.098282 8.0978478 8.096977 8.0967604 8.096477 8.0951942 8.0947393 8.0946715 8.0942461 8.0941698 8.0938392 8.0932269 8.0925996 8.0920998 8.0919194 8.0919149 8.0912175 8.0898317 8.0890403 8.0886201 8.0877236 8.0865363 8.0865068 8.0846769 8.0812632 8.0812665 8.0676159 8.0460164 8.0284447 7.9405459 7.9178731 7.878427 7.8064408 7.7772298 7.7541444 7.7472812 7.7468846 7.7471994 7.7431937 7.727109 7.6663302 7.6213675 7.5909061 7.5588574 7.5306242 7.4143013 7.3700084 7.3554166 7.3431701 7.3267423 7.3166143 7.3121268 7.3064402 7.2882883 7.2511557 7.2198264 7.0987436 7.0751839 7.0652281 7.044545 7.0369377 7.0246101 7.0106465 6.9536857 6.9037213 6.8770116 6.7974915 6.7546103 6.7217843 6.6630387 6.619371 6.5787913 6.5280678 6.4726365 6.4311252 6.3896344 6.3443377 6.3037155 6.2762536 6.2667386 6.2654908 6.2655016 6.2657043 6.2666277 6.2653518 6.257275 6.2511838 6.2498016 6.2454125 6.231514 6.2117331 6.1872537 6.1615722 6.1361864 6.1117825 6.0907476 6.0750252 6.065177 6.0593767 6.0546884 6.0484078 6.0387304 6.0180205 5.9965761 5.9510318 5.9337169 5.9334233 5.933824 5.9308647 5.9298811 5.9141913 5.8800752 5.821508 5.7449466 5.6643046 5.6001634 5.5639423 5.5625811 5.5309536 5.5189005 5.5038663 5.4748256 5.4154185 5.3637397 5.3527321 5.3493428 5.3494889 5.3467955 5.3395252 5.3174139 5.2891072 5.260264 5.2347127 5.2147111 5.1971258 5.1862065 5.1270289 5.0969704 5.0891304 5.0848999 5.0788643 5.0744612 5.0720472 5.0692387 5.0656757 5.062429 5.0602499 5.0349157 5.0018927 4.9822157 4.9734279 4.9686049 4.9613858 4.9535871 4.9486335 4.9476813 4.9468481 4.9453893 4.9454085 4.9415231 4.9296019 4.9142895 4.9025925 4.8976414 4.8966509 4.8966175 4.8965358 4.8957626 4.8946323 4.8944153 4.8948895 4.8951867 4.8946685 4.8935428 4.890329 4.8706608 4.8298231 4.8157079 4.8157133 4.8142597 4.8141978 4.8134542 4.812074 4.8091834 4.8027172 4.7951028 4.7925228 4.7924892 4.7906687 4.7887992 4.7884707 4.788535 4.7885886 4.7884854 4.7882585 4.7881959 4.7881101 4.7878925 4.7875659 4.7872211 4.787011 4.7868588 4.7867827 4.7868056 4.7867333 4.7867001 4.78656 4.7859609 4.7854446 4.7854664 4.7849126 4.7831377 4.7814393 4.7806136 4.7802859 4.7801603 4.7801538 4.7801175 4.7800854 4.7801292 4.7801762 4.7801648 4.7795617 4.7787254 4.7751469 4.7718751 4.771399 4.7709685 4.7718629 4.7722685 4.7664247 4.7478833 4.7117349 4.6600041 4.6096834 4.5831675 4.5698176 4.5674975 4.5668221 4.5648092 4.5638887 4.56309 4.5627193 4.5626469 4.5623635 4.5623177 4.5568704 4.5449371 4.5401026 4.5390412 4.5388184 4.5387239 4.5373133 4.5324904 4.5250177 4.5159116 4.5103345 4.5102465 4.5017321 4.4835711 4.4753399 4.4753271 4.4722446


==> empty/RMSE_overview_controllers_6_T_40_horizon_20_time_rescaling_beta_0_5_L_2_M_2_all_experiments_4.txt <==
controller sigma_0 sigma_1 lengthscale_0 lengthscale_1 t_0 t_0.1 t_0.2 t_0.3 t_0.4 t_0.5 t_0.6 t_0.7 t_0.8 t_0.9 t_1 t_1.1 t_1.2 t_1.3 t_1.4 t_1.5 t_1.6 t_1.7 t_1.8 t_1.9 t_2 t_2.1 t_2.2 t_2.3 t_2.4 t_2.5 t_2.6 t_2.7 t_2.8 t_2.9 t_3 t_3.1 t_3.2 t_3.3 t_3.4 t_3.5 t_3.6 t_3.7 t_3.8 t_3.9 t_4 t_4.1 t_4.2 t_4.3 t_4.4 t_4.5 t_4.6 t_4.7 t_4.8 t_4.9 t_5 t_5.1 t_5.2 t_5.3 t_5.4 t_5.5 t_5.6 t_5.7 t_5.8 t_5.9 t_6 t_6.1 t_6.2 t_6.3 t_6.4 t_6.5 t_6.6 t_6.7 t_6.8 t_6.9 t_7 t_7.1 t_7.2 t_7.3 t_7.4 t_7.5 t_7.6 t_7.7 t_7.8 t_7.9 t_8 t_8.1 t_8.2 t_8.3 t_8.4 t_8.5 t_8.6 t_8.7 t_8.8 t_8.9 t_9 t_9.1 t_9.2 t_9.3 t_9.4 t_9.5 t_9.6 t_9.7 t_9.8 t_9.9 t_10 t_10.1 t_10.2 t_10.3 t_10.4 t_10.5 t_10.6 t_10.7 t_10.8 t_10.9 t_11 t_11.1 t_11.2 t_11.3 t_11.4 t_11.5 t_11.6 t_11.7 t_11.8 t_11.9 t_12 t_12.1 t_12.2 t_12.3 t_12.4 t_12.5 t_12.6 t_12.7 t_12.8 t_12.9 t_13 t_13.1 t_13.2 t_13.3 t_13.4 t_13.5 t_13.6 t_13.7 t_13.8 t_13.9 t_14 t_14.1 t_14.2 t_14.3 t_14.4 t_14.5 t_14.6 t_14.7 t_14.8 t_14.9 t_15 t_15.1 t_15.2 t_15.3 t_15.4 t_15.5 t_15.6 t_15.7 t_15.8 t_15.9 t_16 t_16.1 t_16.2 t_16.3 t_16.4 t_16.5 t_16.6 t_16.7 t_16.8 t_16.9 t_17 t_17.1 t_17.2 t_17.3 t_17.4 t_17.5 t_17.6 t_17.7 t_17.8 t_17.9 t_18 t_18.1 t_18.2 t_18.3 t_18.4 t_18.5 t_18.6 t_18.7 t_18.8 t_18.9 t_19 t_19.1 t_19.2 t_19.3 t_19.4 t_19.5 t_19.6 t_19.7 t_19.8 t_19.9 t_20 t_20.1 t_20.2 t_20.3 t_20.4 t_20.5 t_20.6 t_20.7 t_20.8 t_20.9 t_21 t_21.1 t_21.2 t_21.3 t_21.4 t_21.5 t_21.6 t_21.7 t_21.8 t_21.9 t_22 t_22.1 t_22.2 t_22.3 t_22.4 t_22.5 t_22.6 t_22.7 t_22.8 t_22.9 t_23 t_23.1 t_23.2 t_23.3 t_23.4 t_23.5 t_23.6 t_23.7 t_23.8 t_23.9 t_24 t_24.1 t_24.2 t_24.3 t_24.4 t_24.5 t_24.6 t_24.7 t_24.8 t_24.9 t_25 t_25.1 t_25.2 t_25.3 t_25.4 t_25.5 t_25.6 t_25.7 t_25.8 t_25.9 t_26 t_26.1 t_26.2 t_26.3 t_26.4 t_26.5 t_26.6 t_26.7 t_26.8 t_26.9 t_27 t_27.1 t_27.2 t_27.3 t_27.4 t_27.5 t_27.6 t_27.7 t_27.8 t_27.9 t_28 t_28.1 t_28.2 t_28.3 t_28.4 t_28.5 t_28.6 t_28.7 t_28.8 t_28.9 t_29 t_29.1 t_29.2 t_29.3 t_29.4 t_29.5 t_29.6 t_29.7 t_29.8 t_29.9 t_30 t_30.1 t_30.2 t_30.3 t_30.4 t_30.5 t_30.6 t_30.7 t_30.8 t_30.9 t_31 t_31.1 t_31.2 t_31.3 t_31.4 t_31.5 t_31.6 t_31.7 t_31.8 t_31.9 t_32 t_32.1 t_32.2 t_32.3 t_32.4 t_32.5 t_32.6 t_32.7 t_32.8 t_32.9 t_33 t_33.1 t_33.2 t_33.3 t_33.4 t_33.5 t_33.6 t_33.7 t_33.8 t_33.9 t_34 t_34.1 t_34.2 t_34.3 t_34.4 t_34.5 t_34.6 t_34.7 t_34.8 t_34.9 t_35 t_35.1 t_35.2 t_35.3 t_35.4 t_35.5 t_35.6 t_35.7 t_35.8 t_35.9 t_36 t_36.1 t_36.2 t_36.3 t_36.4 t_36.5 t_36.6 t_36.7 t_36.8 t_36.9 t_37 t_37.1 t_37.2 t_37.3 t_37.4 t_37.5 t_37.6 t_37.7 t_37.8 t_37.9 t_38 t_38.1 t_38.2 t_38.3 t_38.4 t_38.5 t_38.6 t_38.7 t_38.8 t_38.9 t_39 t_39.1 t_39.2 t_39.3 t_39.4 t_39.5 t_39.6 t_39.7 t_39.8 t_39.9 t_40
GPVarianceControllerREC 10 5 4 4 13.374603 13.327869 13.04722 13.039612 12.666087 12.473273 12.391634 12.224283 12.039545 11.906728 11.820403 11.760908 11.705265 11.645098 11.581868 11.518576 11.345815 11.129368 10.757789 10.717138 10.642971 10.527667 10.470162 10.410946 10.309522 10.176112 10.035202 9.8886604 9.7307945 9.562541 9.3930206 9.2338078 9.0884711 8.9490082 8.8039969 8.6519191 8.5006709 8.357322 8.2241197 8.2229016 7.4262072 7.3281267 7.1516208 7.0885553 7.0987617 7.0276365 6.9535229 6.8876992 6.8336637 6.7212625 6.586974 6.4428883 6.2651207 6.1177491 6.0424261 5.9739994 5.8486761 5.6796227 5.5018871 5.3197634 5.1474692 5.0005035 4.5672204 4.4622313 4.3356139 4.3000801 4.297837 4.2583525 4.1853979 4.1769307 4.0780745 3.8681558 3.8167195 3.6322141 3.5027503 3.4616168 3.4065639 3.3540656 3.3259117 3.2986889 3.2328572 3.1285078 3.0167228 2.8656501 2.732342 2.5907479 2.4541371 2.3806179 2.3693386 2.3698571 2.3630144 2.3190544 2.2943507 2.2652161 2.2363023 2.1860389 2.1251996 2.0428999 1.916854 1.8133365 1.76936 1.7465075 1.7297235 1.7181202 1.6878177 1.6356219 1.5850252 1.5157323 1.4494292 1.4123486 1.3925091 1.3866689 1.3798588 1.3822474 1.3779935 1.3657788 1.3319399 1.2822105 1.2153611 1.1315355 1.0484227 0.97720101 0.91734671 0.88410947 0.87345473 0.86525997 0.84508024 0.82332228 0.79571538 0.75770444 0.71273469 0.68889487 0.67285779 0.66514293 0.66062129 0.66062253 0.656585 0.6563603 0.64897195 0.64099518 0.63790356 0.62649152 0.62194525 0.5769008 0.55728908 0.54696706 0.54039095 0.53638654 0.53529689 0.52142755 0.50899915 0.49946473 0.49160372 0.47841471 0.47280904 0.47124031 0.47118562 0.46720381 0.45242444 0.44485655 0.43962258 0.43288056 0.42396929 0.41599675 0.41071063 0.40581506 0.40066199 0.39541989 0.39108963 0.38891478 0.3886009 0.38899831 0.38910118 0.38759051 0.38361115 0.38156259 0.37996691 0.37926964 0.37917421 0.37922579 0.37922285 0.37943183 0.37901685 0.37927859 0.37782603 0.371337 0.36599539 0.36342892 0.36216718 0.3617428 0.36193825 0.36131842 0.3615237 0.36294478 0.36235217 0.35821692 0.35436424 0.35408385 0.35388891 0.35098213 0.34616652 0.34095335 0.33620009 0.33218329 0.32841854 0.3264191 0.32618039 0.32600394 0.32611253 0.32665398 0.32727768 0.32772359 0.32798287 0.32817464 0.32831226 0.32838469 0.32836274 0.32821554 0.32792733 0.32750475 0.32697173 0.32635865 0.32569344 0.32499636 0.32427893 0.32355207 0.32322864 0.3232693 0.32329456 0.32326322 0.32326935 0.32335646 0.32348346 0.3235718 0.32358046 0.3235562 0.32356287 0.32348142 0.32294591 0.32172272 0.32008016 0.31855492 0.31755435 0.3171934 0.31729426 0.31751767 0.31757514 0.31737402 0.31700797 0.31663542 0.31636698 0.31623344 0.31620778 0.31623038 0.31622425 0.31612768 0.31595985 0.31582427 0.31579635 0.31585759 0.31593193 0.31593456 0.31580117 0.3155069 0.31507321 0.31455594 0.31402106 0.31352565 0.31311192 0.31280797 0.31262478 0.31254834 0.31253393 0.3125105 0.31239678 0.31212207 0.31164405 0.31095874 0.31010036 0.309132 0.30812967 0.30716498 0.3062908 0.3055359 0.30490729 0.30439679 0.30398924 0.30366866 0.30342177 0.30323867 0.30311246 0.303038 0.30301047 0.30302418 0.30307189 0.30314485 0.30323369 0.30332952 0.303425 0.30351521 0.30359777 0.30367226 0.30373934 0.30379984 0.30385416 0.303902 0.30394254 0.30397491 0.30399869 0.30401416 0.30402236 0.30402498 0.30402408 0.30402183 0.30402018 0.30402056 0.30402358 0.30402893 0.30403534 0.30404088 0.30404331 0.30404066 0.30403156 0.30401555 0.3039931 0.30396541 0.30393417 0.30390122 0.30386827 0.30383676 0.30380772 0.30378189 0.30375972 0.30374147 0.30372726 0.30371717 0.30371123 0.30370938 0.30371153 0.30371745 0.30372681 0.30373917 0.30375402 0.30377077 0.30378883 0.30380758 0.30382647 0.30384499 0.30386266 0.30387908 0.30389393 0.30390699 0.30391815 0.30392741 0.3039349 0.30394084 0.30394552 0.30394929 0.30395247 0.30395536 0.30395818 0.30396107 0.30396406 0.30396708 0.30397002 0.30397271 0.30397497 0.30397665 0.30397765 0.30397792 0.30397747 0.30397638 0.30397475 0.30397273 0.30397047 0.30396815 0.30396593 0.30396395 0.30396235 0.30396125 0.30396074 0.30396088 0.30396173 0.30396331 0.3039656 0.30396858 0.30397218 0.30397633 0.30398093 0.30398587 0.30399104 0.30399632 0.30400158 0.30400674 0.3040117 0.30401639 0.30402076 0.30402478 0.30402844 0.30403176 0.30403476
GPVarianceControllerREC 10 10 4 4 13.374603 13.327869 13.047099 13.039483 12.428441 12.338309 12.251101 12.017598 11.85153 11.763218 11.717979 11.675074 11.61726 11.555387 11.498564 11.446933 11.19675 11.073543 10.675794 10.56482 10.477845 10.35068 10.307013 10.25956 10.155025 10.029379 9.9077484 9.7741026 9.6153696 9.4472907 9.2867808 9.1364438 8.9927704 8.8498987 8.7038955 8.555569 8.4092759 8.2682867 8.1352773 8.1419521 7.3156721 7.2124445 7.0563469 6.9874863 6.9953468 6.9373149 6.9088503 6.883847 6.8027304 6.6933728 6.5740852 6.4037286 6.1880246 6.0476949 5.9897482 5.9332617 5.828564 5.6790873 5.5033147 5.3193868 5.1508407 5.0126329 4.5428613 4.4606755 4.3138102 4.2814792 4.280329 4.2408381 4.1667649 4.1686173 4.0743526 3.8487594 3.7992683 3.5612488 3.4626182 3.411068 3.3360472 3.2817741 3.238791 3.213468 3.1806913 3.0620996 2.9057179 2.7482558 2.6010945 2.4007091 2.2866104 2.2320973 2.2275047 2.2272885 2.2077331 2.198028 2.163719 2.1292678 2.1018979 2.0294942 1.9653122 1.8642049 1.6900698 1.5750277 1.5283514 1.5115083 1.4996767 1.4873333 1.4616557 1.4250645 1.3868701 1.3363397 1.2897632 1.2600368 1.242284 1.2378933 1.2307948 1.23429 1.2279607 1.2129006 1.180108 1.1344514 1.0675376 0.98430896 0.91097373 0.85597193 0.81409043 0.79485798 0.78980442 0.78654327 0.77430304 0.74899025 0.71711626 0.6824043 0.64801893 0.63378697 0.6215328 0.61781012 0.61363834 0.61450288 0.61267221 0.61224005 0.6049612 0.60017267 0.59894595 0.59585322 0.59441899 0.53066009 0.5013003 0.48805689 0.48051198 0.478027 0.48083509 0.47618514 0.46055008 0.45057201 0.44084309 0.43170756 0.42829209 0.42816819 0.42656202 0.40409855 0.40046467 0.39679329 0.39171341 0.38383435 0.37629807 0.37250972 0.3667463 0.36300418 0.36049108 0.35793968 0.35619687 0.35537403 0.35461743 0.35300534 0.35059167 0.3477962 0.34427816 0.33883639 0.33385562 0.33034589 0.32885336 0.32848827 0.32847437 0.32847583 0.32850645 0.32852286 0.32835185 0.32802937 0.32777311 0.32779636 0.32818286 0.32870256 0.32929032 0.32823413 0.32620569 0.32229137 0.3171502 0.3155347 0.31550633 0.31419685 0.31487858 0.31249097 0.30646222 0.302465 0.30217573 0.30199127 0.30028731 0.29722034 0.29357689 0.29032217 0.28846234 0.28814164 0.28799288 0.28688291 0.28615837 0.2860021 0.28493466 0.28391645 0.28375472 0.28352711 0.28336426 0.28337889 0.28355112 0.28371713 0.28352146 0.28269853 0.28144773 0.28009569 0.27880031 0.27756061 0.27628581 0.27485316 0.27315672 0.27119995 0.26974646 0.2696995 0.27021801 0.27050493 0.27051062 0.27047423 0.27055383 0.27067582 0.27050937 0.26953786 0.26769131 0.26595758 0.26493946 0.26440542 0.26404705 0.26371592 0.26336501 0.26299425 0.26260304 0.26220331 0.26180196 0.26145347 0.26121737 0.26112514 0.2611621 0.26128082 0.26142621 0.26155604 0.26164935 0.26170373 0.26172717 0.2617277 0.26170579 0.26166683 0.26163219 0.26162932 0.26166805 0.261719 0.26172441 0.26163675 0.26145078 0.26120465 0.26095862 0.26076612 0.2606528 0.26061078 0.26060631 0.26059839 0.26055968 0.26048864 0.26040566 0.26033679 0.26029679 0.26028339 0.26028434 0.26028817 0.26028985 0.26028943 0.26028807 0.26028597 0.26028344 0.26028294 0.26028927 0.26030768 0.26034142 0.26039071 0.26045342 0.26052669 0.26060861 0.26069862 0.26079674 0.26090249 0.26101389 0.26112761 0.26124024 0.26134867 0.26145064 0.26154544 0.26163316 0.26171407 0.26178815 0.26185497 0.26191366 0.26196327 0.26200331 0.26203409 0.26205704 0.26207445 0.26208874 0.26210181 0.26211486 0.26212834 0.26214212 0.2621558 0.26216901 0.26218152 0.26219325 0.26220426 0.26221455 0.26222416 0.26223311 0.26224152 0.26224954 0.26225747 0.26226568 0.26227455 0.26228451 0.26229588 0.26230878 0.26232327 0.26233923 0.26235636 0.26237427 0.26239256 0.26241088 0.262429 0.26244674 0.26246399 0.26248069 0.26249688 0.26251255 0.26252774 0.26254244 0.26255666 0.26257039 0.26258344 0.26259571 0.26260713 0.26261758 0.26262695 0.26263523 0.26264243 0.26264863 0.26265398 0.2626586 0.26266265 0.2626663 0.2626696 0.26267264 0.26267547 0.26267816 0.26268074 0.26268321 0.26268562 0.26268799 0.26269037 0.26269278 0.26269525 0.26269783 0.26270055 0.26270344 0.26270653 0.26270984 0.26271336 0.26271709 0.26272101 0.26272509 0.26272929 0.2627336 0.26273801 0.26274243 0.26274686 0.26275128 0.26275568 0.26276002 0.26276434 0.26276862 0.26277285 0.26277701
GPVarianceControllerREC 10 20 4 4 13.374603 13.327869 13.047069 13.039446 12.273481 12.196123 11.999462 11.770999 11.674828 11.637495 11.605987 11.556136 11.500416 11.454729 11.41761 11.379571 11.33397 10.917708 10.530401 10.309006 10.243683 10.101271 10.063183 10.019715 9.9278781 9.8207291 9.714315 9.5923271 9.4503848 9.3023447 9.1596815 9.0243545 8.8941266 8.7622304 8.6231369 8.4780904 8.3329725 8.1919957 8.0582064 8.0613745 7.2337701 7.1215269 6.9739754 6.9048554 6.9052814 6.8416793 6.8364612 6.799999 6.7302178 6.6589758 6.5221864 6.3146124 6.1232787 5.9892947 5.9172509 5.8779828 5.8059043 5.6583171 5.4876021 5.311448 5.1327433 5.0018917 4.5291034 4.4627409 4.3060147 4.2777657 4.2735603 4.2310943 4.1369626 4.1433921 4.0589657 3.8375692 3.7829799 3.5474909 3.4663087 3.3879603 3.3219861 3.2848697 3.217057 3.1801123 3.1716077 3.0449988 2.8429485 2.6527509 2.4795438 2.2533291 2.1491106 2.0827452 2.0780842 2.0800679 2.0667875 2.0567177 2.0310329 1.9884953 1.9569264 1.8770422 1.8019573 1.6686022 1.5154933 1.4061453 1.3473911 1.3353978 1.3232537 1.3048874 1.2829627 1.2631927 1.2437989 1.2141121 1.2074989 1.170097 1.1655233 1.1594806 1.161126 1.1618075 1.1518407 1.1276182 1.0855716 1.0323131 0.95205116 0.86641705 0.80526786 0.75865704 0.72644467 0.71480418 0.71155962 0.71039226 0.70136583 0.67082042 0.64176942 0.61895784 0.59701408 0.59079765 0.58446266 0.58111135 0.57817799 0.5800905 0.57786241 0.57492805 0.56808423 0.56536658 0.56395728 0.56312371 0.51205545 0.47818511 0.45628662 0.4342645 0.42175663 0.42358816 0.42445244 0.42163265 0.41310154 0.40319769 0.40030342 0.39905449 0.39963535 0.39507661 0.37551949 0.37440858 0.36944129 0.36033233 0.35181222 0.34544235 0.34042399 0.33684801 0.33528221 0.33416378 0.33303895 0.33217757 0.33166911 0.33103324 0.32885071 0.31699703 0.30967337 0.30547372 0.30327922 0.30241776 0.30220147 0.30220441 0.3021473 0.30235188 0.30257795 0.30282992 0.30303213 0.30312196 0.30332454 0.30396929 0.30896069 0.30638251 0.30255441 0.29887934 0.29468564 0.28771802 0.27895108 0.27142528 0.27092045 0.27226702 0.27162285 0.26770208 0.26296294 0.2613917 0.26130653 0.26120897 0.25975029 0.25596011 0.25565049 0.24650559 0.24514857 0.24323619 0.23855762 0.23651786 0.23695164 0.23642763 0.23385266 0.23228677 0.23083969 0.22917302 0.22763327 0.22646164 0.22578774 0.22584382 0.2262081 0.22639244 0.22631989 0.22612514 0.22600239 0.22603342 0.22610414 0.2253496 0.22546853 0.22496012 0.22267116 0.21972198 0.2178773 0.217081 0.21683204 0.21682001 0.21623119 0.21261689 0.2117485 0.21240626 0.21325507 0.21358486 0.21348897 0.21324152 0.21296908 0.21272002 0.21250331 0.21222766 0.21188811 0.2115747 0.21137599 0.2113043 0.21129257 0.21123586 0.21103364 0.21065014 0.21012483 0.20956274 0.20908712 0.20877554 0.20863235 0.20858676 0.2085653 0.20853903 0.20850987 0.20848855 0.20848034 0.20848137 0.20848048 0.20846484 0.20842679 0.20836883 0.20830641 0.20826223 0.20825731 0.20829929 0.20837736 0.20847007 0.20855469 0.20862401 0.20867901 0.20872242 0.20876092 0.20879635 0.20883026 0.20886355 0.20889706 0.20893538 0.20898066 0.20903363 0.20909115 0.20914608 0.20919054 0.2092164 0.20922092 0.20920571 0.20917577 0.20913935 0.20910316 0.20906967 0.20904001 0.20901477 0.20899339 0.20897347 0.20895267 0.20892997 0.20890545 0.20887973 0.20885386 0.20882931 0.20880795 0.20879113 0.20877913 0.20877222 0.20877005 0.20877148 0.20877526 0.20877987 0.20878475 0.20878906 0.208792 0.20879352 0.20879382 0.20879303 0.20879119 0.20878836 0.20878451 0.2087797 0.20877408 0.20876806 0.20876182 0.20875524 0.2087488 0.20874325 0.20873906 0.20873609 0.20873416 0.20873306 0.2087324 0.2087318 0.20873098 0.20872971 0.20872785 0.20872538 0.20872232 0.20871868 0.20871449 0.20870982 0.20870473 0.20869923 0.20869336 0.20868701 0.20868036 0.20867318 0.2086655 0.20865767 0.20864925 0.20864033 0.20863099 0.2086218 0.20861253 0.20860243 0.208592 0.20858118 0.20857053 0.20855916 0.20854474 0.20852646 0.20849989 0.20844067 0.20821944 0.20907878 0.20907832 0.20907786 0.20907743 0.20907703 0.20907668 0.20907647 0.20907649 0.20907673 0.20907722 0.2090779 0.20907883 0.20907997 0.20908126 0.20908266 0.20908431 0.20908639 0.20908899 0.20909235 0.20909662 0.20910235 0.20911028 0.2091212 0.20913686 0.20916288 0.20921085 0.20931529 0.21006451 0.20907598 0.20907579
GPVarianceControllerPAA 10 5 4 4 13.374603 13.327869 13.04722 12.697376 12.511996 12.429427 12.355751 12.280925 12.219238 12.175569 12.146499 12.129651 12.121621 12.117735 12.114413 12.109815 12.103127 12.093697 12.080841 12.064608 12.046653 12.029968 12.008113 11.988269 11.812258 11.668695 11.5644 11.459176 11.363681 11.266211 11.162308 11.06298 10.982235 10.926635 10.888512 10.851831 10.802328 10.735572 10.663194 10.602422 10.559529 10.46758 10.018077 9.9601699 9.926985 9.8458652 9.711748 9.6048622 9.4882672 9.3187244 9.1203809 8.9404876 8.7690445 8.5877916 8.4607227 8.3850589 8.0200455 7.8671247 7.7862626 7.6139127 7.4845874 7.3902729 7.2291414 7.1345775 7.0815927 7.0267779 6.9667692 6.9009679 6.8362746 6.7628322 6.6744431 6.5756984 6.564943 6.498016 6.3498135 6.2493783 6.2248427 6.1760631 6.0893198 6.0114179 5.8921889 5.7578013 5.6773256 5.6567842 5.626035 5.6199965 5.6234654 5.6277953 5.6325427 5.6328794 5.6133315 5.5833086 5.5540426 5.4738209 5.3103043 5.1877101 5.0635157 4.9344362 4.8255975 4.7412368 4.6467515 4.5485047 4.2994113 4.2777359 4.1462737 4.0469593 4.0155549 4.0148089 4.0131682 4.0024336 3.9564486 3.8997493 3.8407239 3.7861115 3.706227 3.5478002 3.3761726 3.3222201 3.1180186 3.0614684 3.0066583 2.9700223 2.9327768 2.8941906 2.7937416 2.657768 2.5854722 2.5581425 2.5560807 2.5624908 2.5603428 2.5408919 2.5175961 2.5010291 2.4847966 2.4553376 2.4074485 2.3602381 2.3187595 2.2775907 2.250638 2.2382661 2.216536 2.2044702 2.1390079 2.0756572 2.0442222 2.0356359 2.0322752 2.0315682 2.0311439 2.0289046 2.0276768 2.0205742 1.9960112 1.9646477 1.9327298 1.9267137 1.925731 1.9216993 1.8758859 1.8208257 1.8087409 1.8086257 1.7909844 1.7739063 1.7662887 1.7593947 1.7418378 1.7105238 1.6945099 1.6895452 1.6804997 1.6624004 1.6383798 1.6173425 1.6032545 1.5944431 1.5889978 1.5852888 1.5808848 1.572831 1.5571442 1.547229 1.5442389 1.5435878 1.5434959 1.5436393 1.5439458 1.544396 1.5449734 1.5456479 1.5463748 1.5471021 1.5477783 1.5483578 1.5488895 1.5493705 1.549704 1.5498511 1.5498982 1.5499417 1.5499911 1.5499435 1.5496912 1.5492551 1.548795 1.5484983 1.5484054 1.5482915 1.5478423 1.5471008 1.5464796 1.5462347 1.5462853 1.5464349 1.5465402 1.5465423 1.5464585 1.5463655 1.5463422 1.546371 1.5462727 1.5457701 1.5447152 1.5433382 1.5421896 1.5417128 1.5419635 1.5426719 1.5434583 1.5440077 1.5441564 1.5439196 1.543456 1.5429709 1.5426068 1.5423813 1.5422051 1.5419504 1.5415219 1.5408981 1.5401409 1.5393756 1.538747 1.5383676 1.5382742 1.5384147 1.5386647 1.5388675 1.5388786 1.5386042 1.5380221 1.5371835 1.5361917 1.5351689 1.5342226 1.5334232 1.5327985 1.5323416 1.5320256 1.531817 1.5316856 1.5316084 1.5315699 1.5315603 1.5315731 1.5316032 1.531646 1.5316967 1.5317509 1.5318044 1.5318538 1.5318965 1.5319311 1.5319584 1.5319808 1.5320019 1.532025 1.5320518 1.532081 1.5321083 1.532127 1.5321298 1.5321106 1.532066 1.5319963 1.5319059 1.5318021 1.5316935 1.5315885 1.5314935 1.5314113 1.5313417 1.5312818 1.5312274 1.5311737 1.5311177 1.5310579 1.530995 1.530931 1.5308689 1.5308115 1.5307611 1.5307194 1.5306872 1.5306646 1.5306512 1.5306464 1.5306491 1.5306585 1.5306734 1.5306928 1.5307157 1.5307411 1.5307679 1.5307953 1.5308227 1.5308495 1.5308753 1.5308996 1.5309222 1.5309429 1.5309612 1.5309769 1.5309894 1.5309984 1.5310034 1.5310041 1.5310006 1.530993 1.5309818 1.5309676 1.5309512 1.5309335 1.5309151 1.5308969 1.5308794 1.530863 1.5308478 1.5308335 1.5308204 1.5308083 1.5307971 1.5307868 1.5307773 1.5307689 1.5307616 1.5307557 1.5307512 1.5307482 1.5307467 1.5307468 1.5307484 1.5307515 1.5307558 1.5307614 1.5307679 1.5307753 1.5307833 1.5307917 1.5308004 1.5308092 1.5308179 1.5308264 1.5308345 1.5308422 1.5308492 1.5308556 1.5308611 1.5308658 1.5308695 1.5308723 1.5308742 1.5308753 1.5308755 1.5308751 1.5308741 1.5308727 1.5308709 1.530869 1.530867 1.530865 1.530863 1.5308612 1.5308595 1.530858 1.5308566 1.5308555 1.5308546 1.530854 1.5308536 1.5308535 1.5308537 1.5308543 1.5308551 1.5308563 1.5308579 1.5308597 1.5308619 1.5308643
GPVarianceControllerPAA 10 10 4 4 13.374603 13.327869 13.047099 12.569221 12.472526 12.397201 12.308079 12.237205 12.190184 12.15712 12.135267 12.123942 12.119209 12.116406 12.112053 12.103571 12.089428 12.069947 12.047526 12.025724 12.007687 11.994891 11.980638 11.951822 11.757008 11.630054 11.51998 11.408701 11.295175 11.155695 11.015109 10.89514 10.802454 10.733653 10.669969 10.593728 10.50476 10.420215 10.354233 10.306512 10.269432 10.197562 9.8161121 9.7640704 9.7180468 9.5965242 9.4913562 9.4101306 9.2525891 9.0584443 8.8923684 8.7252941 8.5305902 8.3400279 8.1872286 8.1118597 7.8567668 7.6486047 7.609634 7.4169464 7.2706958 7.189007 6.9965278 6.8769018 6.8098167 6.7653376 6.6678924 6.607458 6.5526791 6.4627384 6.3755848 6.2999489 6.3133585 6.2270211 6.0757805 6.0433104 6.0036282 5.9342038 5.866654 5.75338 5.5730644 5.4330007 5.3487606 5.3129605 5.28054 5.2790757 5.2690083 5.2739305 5.2780689 5.2745271 5.2345566 5.1772147 5.1218528 5.0568561 4.956187 4.884582 4.8010938 4.7082837 4.639368 4.5890202 4.5178207 4.4525432 4.1589562 4.072785 3.9530042 3.9188733 3.918574 3.9194037 3.9168955 3.8809535 3.8361281 3.7775535 3.7730231 3.6602802 3.5264759 3.3293944 3.1497117 3.0350865 2.9731028 2.9264066 2.8733477 2.8406583 2.6295147 2.6294632 2.3854776 2.2185577 2.0922151 2.0207821 2.0109281 2.013902 2.019973 2.0153882 1.9723295 1.9293837 1.8392066 1.8164404 1.8004843 1.7443807 1.6896007 1.6224557 1.5798451 1.5790906 1.5245871 1.5061157 1.4735015 1.4025409 1.3454072 1.3434841 1.3439364 1.3444375 1.3443141 1.3446143 1.3382481 1.3183166 1.2946846 1.2829741 1.2768332 1.2704908 1.2656068 1.2529927 1.2472118 1.2462363 1.2462967 1.2461666 1.2455927 1.2439345 1.2434151 1.2429599 1.2408481 1.2394455 1.2393692 1.2355529 1.2235526 1.2028668 1.1809857 1.1647834 1.1529641 1.1427464 1.1336919 1.1264674 1.1203844 1.1132355 1.0968742 1.0860233 1.0840279 1.083726 1.0836204 1.0835157 1.0833638 1.083169 1.0829592 1.0827619 1.0825929 1.0824541 1.082335 1.0822144 1.0820638 1.0819086 1.0817548 1.0815733 1.0813854 1.0812408 1.0810276 1.0804985 1.0795838 1.0785141 1.077638 1.0771707 1.0770468 1.076846 1.0760277 1.0746644 1.0735171 1.0730291 1.072986 1.0729782 1.0727798 1.0724281 1.0721045 1.0719534 1.0719535 1.0719203 1.071653 1.0711291 1.0705639 1.0701988 1.0699989 1.0696198 1.068659 1.0669066 1.0644441 1.0616221 1.0589238 1.0567641 1.0553482 1.0546193 1.0543524 1.0543067 1.0543251 1.0543459 1.0543488 1.0543099 1.0541983 1.0539986 1.0537236 1.0534127 1.0531151 1.0528715 1.052702 1.0526029 1.05255 1.0525086 1.0524477 1.0523506 1.0522187 1.052069 1.0519225 1.0517946 1.0516911 1.0516096 1.0515441 1.0514908 1.0514502 1.0514254 1.0514177 1.0514239 1.0514349 1.051438 1.0514219 1.0513797 1.0513117 1.0512237 1.0511242 1.0510216 1.0509226 1.0508304 1.0507451 1.0506642 1.0505845 1.0505036 1.0504195 1.050332 1.050243 1.0501555 1.0500731 1.0499983 1.0499334 1.0498788 1.0498328 1.0497931 1.0497573 1.049723 1.049689 1.0496544 1.0496188 1.0495824 1.0495452 1.0495077 1.0494708 1.0494352 1.0494015 1.0493706 1.049343 1.0493192 1.0492992 1.0492832 1.0492712 1.0492629 1.0492579 1.0492557 1.0492554 1.0492558 1.0492557 1.0492541 1.0492499 1.0492424 1.0492315 1.049217 1.0491991 1.0491783 1.0491552 1.0491303 1.049104 1.0490769 1.0490494 1.0490219 1.0489948 1.0489686 1.0489437 1.0489201 1.048898 1.0488774 1.0488583 1.0488405 1.0488236 1.0488077 1.0487925 1.048778 1.048764 1.0487504 1.0487372 1.0487245 1.0487123 1.0487008 1.0486899 1.0486799 1.0486708 1.0486626 1.0486555 1.0486493 1.0486442 1.04864 1.0486366 1.0486338 1.0486315 1.0486296 1.0486277 1.0486257 1.0486235 1.0486207 1.0486173 1.0486133 1.0486085 1.0486029 1.0485965 1.0485895 1.0485818 1.0485735 1.0485649 1.0485561 1.048547 1.0485378 1.0485285 1.0485194 1.0485103 1.0485015 1.0484929 1.0484846 1.0484767 1.0484691 1.0484617 1.0484547 1.0484479 1.0484414 1.0484351 1.0484291 1.0484234 1.0484181 1.048413 1.0484083 1.0484039 1.0483999 1.0483961 1.0483926 1.0483894 1.0483864 1.0483836 1.0483811 1.0483787 1.0483763 1.048374
GPVarianceControllerPAA 10 20 4 4 13.374603 13.327869 13.047069 12.520164 12.451092 12.352244 12.266098 12.209968 12.169271 12.142422 12.12799 12.121246 12.11812 12.114584 12.106269 12.090074 12.066539 12.040194 12.016527 11.998996 11.98755 11.980091 11.968111 11.929302 11.723255 11.603278 11.478137 11.359129 11.212848 11.052271 10.899362 10.765987 10.662106 10.56838 10.463938 10.351968 10.25413 10.182327 10.129347 10.085097 10.045203 9.9968128 9.7404882 9.6887893 9.635167 9.4739144 9.4098 9.310796 9.1197954 8.9585283 8.8070319 8.6143264 8.4108024 8.2348232 8.0819344 7.9446702 7.7886187 7.5153492 7.3063841 7.2137673 6.9946551 6.8654322 6.6936475 6.5487059 6.4819835 6.43112 6.3056253 6.2678535 6.1863923 6.080542 6.0107326 5.9274397 5.9155825 5.9145298 5.7023409 5.6013676 5.5451215 5.4685268 5.4281464 5.2672762 5.0485444 4.903862 4.7721416 4.6852572 4.6507061 4.6502694 4.6520755 4.6568441 4.6621873 4.6676406 4.6697847 4.654204 4.5986072 4.5373273 4.4678638 4.3458836 4.2833402 4.2319668 4.1829958 4.1476846 4.1028528 4.0790838 3.7608631 3.7594013 3.4510013 3.4169398 3.3886916 3.3865404 3.3897951 3.3941563 3.3905222 3.3820437 3.3921306 3.3737688 3.2520456 3.1155206 2.9482399 2.8128542 2.7451635 2.7090412 2.6709414 2.6513286 2.353802 2.3422208 2.0753356 1.9551047 1.7426475 1.6191016 1.552835 1.5487579 1.5557919 1.5682352 1.5757562 1.5716726 1.5507114 1.5029153 1.5030716 1.4626118 1.4595792 1.3972447 1.3778703 1.3778988 1.3768659 1.379294 1.3632613 1.2889289 1.1884474 1.1566059 1.1542098 1.1533758 1.1525057 1.151001 1.1507205 1.1431558 1.1316748 1.1249516 1.0609662 1.0586429 1.0556216 1.0555519 1.0538841 1.0508194 1.0470447 1.0473157 1.0473339 1.0436694 1.0407726 1.0405369 1.0396534 1.0361338 1.0338038 1.0337646 1.0241898 1.0048584 0.9861687 0.97088848 0.95672018 0.94190253 0.92704198 0.91538771 0.91089369 0.91096462 0.91044351 0.90867441 0.90905108 0.9091915 0.90931662 0.90936098 0.90924268 0.90896312 0.9086022 0.90824625 0.90794871 0.90772041 0.90754864 0.90740799 0.9072609 0.90707336 0.90682228 0.90677677 0.90674994 0.9065795 0.90669295 0.90646012 0.90532109 0.90366013 0.90226511 0.90143181 0.90104728 0.90090443 0.90086725 0.90089604 0.90096791 0.90096414 0.90072855 0.90019251 0.89935985 0.89829868 0.89719789 0.896321 0.89591087 0.89590872 0.89586855 0.89523581 0.89392615 0.89242005 0.89136429 0.89085162 0.89025622 0.88880501 0.88615928 0.8823479 0.87768285 0.87312757 0.86938067 0.86666139 0.86503286 0.86428742 0.86405607 0.86405834 0.86414083 0.86422957 0.8642793 0.86427128 0.86420534 0.86409885 0.86398354 0.86387959 0.86379512 0.86373509 0.8636917 0.86364775 0.86358501 0.86348994 0.86335584 0.86318341 0.86297735 0.86274702 0.8625038 0.86225553 0.8620094 0.86176994 0.86153745 0.86131306 0.86111218 0.86093798 0.8607951 0.86068482 0.8605917 0.8605117 0.86044255 0.86038159 0.86032619 0.86027608 0.86023273 0.86019758 0.86017262 0.86015646 0.86014259 0.86006497 0.85958424 0.85969478 0.8594323 0.85914024 0.8588329 0.85853588 0.85825179 0.8579871 0.85774791 0.85752658 0.85732391 0.85714991 0.85699552 0.85685286 0.85672395 0.85660814 0.85650134 0.85640359 0.85631634 0.85623772 0.85616745 0.85610554 0.85605161 0.85600538 0.85596654 0.85593436 0.8559081 0.8558872 0.85587151 0.85586073 0.85585418 0.85585093 0.85584986 0.8558498 0.85584923 0.85584659 0.85584056 0.85583015 0.85581504 0.85579439 0.8557686 0.85573789 0.85570282 0.85566478 0.85561867 0.85556325 0.85550061 0.85542453 0.85533171 0.85522348 0.85509624 0.85494146 0.85476403 0.85456831 0.85436275 0.85415861 0.85393773 0.85368429 0.85341224 0.85309163 0.85265802 0.85199739 0.85084734 0.84853974 0.84021766 0.85438471 0.854369 0.85435562 0.85434448 0.85433534 0.85432809 0.85432249 0.85431828 0.85431526 0.85431319 0.85431179 0.85431074 0.85430968 0.85430815 0.85430572 0.85430187 0.85429636 0.85428932 0.85427947 0.85426515 0.85424525 0.85421947 0.85418141 0.85412178 0.85402768 0.85381364 0.85300872 0.85417559 0.85415678 0.85413849 0.85412161 0.85410419 0.85408671 0.85407015 0.85405403 0.85403915 0.85402569 0.85401337 0.85400223 0.85399153 0.85398123 0.85397216 0.85396423 0.85395733 0.85395134 0.85394606 0.85394146 0.85393735 0.85393361 0.85393028 0.85392739 0.85392492 0.85392281 0.85392103 0.85391949 0.85391817
GPInformationControllerFixedEndTimeREC 10 5 4 4 13.374603 13.327869 13.04722 12.545952 12.543616 12.469568 12.198182 12.025683 11.89624 11.803961 11.724356 11.649568 11.587623 11.539244 11.500242 11.464472 11.248758 11.011661 10.770602 10.719876 10.600498 10.550596 10.444628 10.386274 10.330259 10.235751 10.10909 9.9806288 9.8525314 9.7182463 9.5793187 9.4429736 9.3138436 9.1591966 8.7722605 8.3207214 8.2513598 8.1876329 8.0128999 7.7946422 7.6719834 7.6527505 7.2379305 7.1679928 7.0869355 7.0073943 6.9574514 6.9198758 6.8850119 6.811917 6.7442613 6.6647812 6.5441838 6.3742372 6.1916623 6.0339533 5.9194004 5.8199504 5.676678 5.5630651 4.9904635 4.8920984 4.7405765 4.5611212 4.4372752 4.1741522 4.0856817 4.0192076 4.0142929 4.0204047 3.9015284 3.8809237 3.7944151 3.5879811 3.5674826 3.5424314 3.434754 3.2660267 3.0986237 2.948521 2.8536073 2.8096346 2.7756452 2.7286997 2.6877099 2.6719484 2.6558421 2.6219042 2.5845512 2.5621138 2.5417256 2.329854 2.2901034 2.2802343 2.2802776 2.2833296 2.2752753 2.2611359 2.2311647 2.2240564 2.2078266 2.169289 2.1273501 2.0935735 2.0719769 2.0333557 1.9627579 1.8940489 1.8388268 1.812076 1.7984165 1.7848021 1.7711009 1.7651786 1.7365815 1.7196128 1.6787973 1.676975 1.6744154 1.6543532 1.6418767 1.6379889 1.6379732 1.6283719 1.5842037 1.4780218 1.3256179 1.1683674 1.0569468 1.0138573 1.0039682 1.0025127 1.0022689 1.0019376 0.99917018 0.98605028 0.95505032 0.88891106 0.85566025 0.84318389 0.83664718 0.835532 0.83554593 0.83393069 0.83149114 0.82800077 0.81995491 0.80275348 0.74593451 0.70008574 0.65429611 0.60307017 0.57064132 0.56036765 0.55671396 0.54777229 0.53646143 0.52710835 0.52004829 0.51188117 0.50336511 0.49737517 0.49280038 0.49000229 0.48978256 0.48760214 0.48508444 0.48487257 0.48450599 0.48395799 0.4803499 0.47968396 0.4795625 0.4795717 0.48058076 0.47956893 0.47170469 0.46874135 0.47006501 0.47152483 0.47196141 0.47156846 0.47093644 0.47080114 0.47141944 0.47193024 0.47179162 0.47104117 0.46994205 0.46862261 0.46703844 0.46507775 0.46262256 0.45992105 0.45773726 0.45657755 0.45622543 0.45607749 0.45542788 0.45361177 0.45026451 0.44581951 0.44127965 0.43732619 0.43421374 0.43208002 0.43092835 0.43052159 0.43048059 0.4304438 0.43017703 0.42966795 0.42922456 0.42921478 0.4285101 0.42567774 0.42204039 0.41897032 0.41717499 0.41664755 0.4166146 0.41624636 0.41531475 0.4142624 0.41362519 0.41347503 0.41349471 0.41329686 0.41263681 0.41151056 0.41012474 0.40875501 0.40760706 0.40676454 0.40621087 0.40587679 0.40568285 0.40556626 0.40549165 0.40544891 0.4054429 0.40547991 0.40555728 0.40566096 0.40577027 0.40586505 0.4059313 0.40596432 0.40596957 0.40596176 0.40596258 0.40599724 0.40609041 0.40626244 0.40652666 0.40688858 0.40734625 0.40789054 0.40850416 0.4091604 0.40982357 0.41045284 0.4110089 0.41146068 0.41178951 0.41198956 0.41206576 0.41203028 0.41189861 0.4116856 0.41140235 0.41105513 0.41064679 0.41017995 0.40966043 0.4090993 0.40851286 0.40792062 0.40734238 0.40679546 0.40629281 0.40584228 0.40544675 0.40510502 0.40481287 0.4045642 0.40435203 0.40416926 0.40400925 0.40386615 0.40373509 0.40361231 0.40349519 0.40338234 0.4032735 0.40316949 0.40307192 0.40298295 0.40290483 0.40283953 0.40278837 0.40275176 0.4027291 0.40271886 0.40271875 0.40272601 0.40273772 0.40275111 0.40276375 0.40277367 0.40277943 0.40278002 0.40277477 0.40276319 0.40274485 0.40271933 0.40268617 0.40264501 0.4025957 0.40253839 0.40247368 0.40240261 0.40232659 0.4022473 0.40216652 0.40208595 0.40200709 0.40193113 0.40185892 0.40179096 0.40172744 0.40166831 0.40161335 0.40156221 0.40151453 0.40146993 0.4014281 0.40138881 0.40135189 0.40131731 0.40128507 0.40125527 0.40122801 0.4012034 0.40118152 0.40116237 0.40114586 0.40113185 0.40112008 0.40111022 0.40110192 0.40109476 0.40108836 0.40108233 0.40107632 0.40107001 0.40106313 0.40105544 0.40104675 0.40103689 0.40102573 0.4010132 0.40099923 0.40098382 0.40096702 0.40094891 0.40092965 0.4009094 0.40088839 0.40086683 0.40084496 0.40082301 0.40080117 0.40077964 0.40075857 0.40073806 0.40071823 0.40069912 0.40068078 0.40066324 0.40064652 0.40063061 0.40061553 0.40060128 0.40058785 0.40057525 0.40056347 0.4005525 0.40054232 0.4005329 0.40052422 0.40051621 0.40050882 0.40050198 0.40049562 0.40048964 0.40048397 0.40047851 0.40047318 0.4004679 0.40046258
GPInformationControllerFixedEndTimeREC 10 10 4 4 13.374603 13.327869 13.047099 12.369815 12.317988 12.261374 11.941423 11.80796 11.719252 11.650242 11.57205 11.511335 11.469592 11.438068 11.411494 11.381983 11.345586 11.304529 11.262423 11.222828 10.73334 10.267211 10.086638 10.062135 9.9098988 9.8624052 9.7982248 9.6734343 9.5519283 9.4382043 9.3748839 9.3369848 9.1883921 8.3616292 8.3060257 8.2855186 8.1762627 8.1092609 7.5522917 7.4034709 7.1506286 7.0541551 7.0197618 6.7855084 6.7444854 6.6284222 6.5941196 6.5306675 6.5000749 6.4536733 6.4410336 6.2934918 6.1566161 6.0800357 5.9957057 5.8239149 5.6250877 5.5282695 5.4829103 5.403568 5.2517757 5.1148967 5.0284009 4.972389 4.9350664 4.9082014 4.7846245 4.6235032 4.5089617 4.450834 4.4472333 4.39287 4.3825102 4.3229522 4.2950667 4.1680487 4.0629382 3.9835327 3.8803979 3.7445265 3.6018967 3.5028411 3.4342875 3.3899514 3.3548193 3.3232932 3.2925569 3.2484043 3.1869997 3.0508024 2.9555146 2.8909577 2.8768995 2.8815542 2.8873141 2.8554858 2.8345154 2.7885021 2.6802711 2.584232 2.4393805 2.3036669 2.1682902 2.0256575 1.9345404 1.8959441 1.8654708 1.8282446 1.7937663 1.7637844 1.7478422 1.7398879 1.7342276 1.6959023 1.6657096 1.5993834 1.5833529 1.5815934 1.5810634 1.5784155 1.5696277 1.5478428 1.5088654 1.4515987 1.382944 1.303352 1.2129801 1.1413509 1.1041866 1.0852174 1.0781174 1.0772626 1.0796094 1.0808941 1.0675343 1.0440701 1.0231787 1.0198877 1.0144682 1.0113355 1.0116575 1.0121516 1.0108003 1.0028283 0.98312735 0.94253958 0.87057628 0.77991615 0.68797316 0.60579365 0.54562654 0.51976301 0.51454608 0.51242977 0.50838196 0.50311845 0.49838412 0.48910542 0.48092979 0.46763322 0.46047714 0.45412244 0.45023326 0.43593829 0.43560985 0.43570107 0.43538576 0.43427582 0.43122674 0.42519003 0.41623251 0.40282355 0.38499749 0.36484425 0.34680135 0.33634074 0.33326329 0.33325766 0.33254108 0.3316166 0.33083349 0.33077334 0.33080303 0.32749735 0.31753773 0.31395839 0.31366949 0.31366309 0.31373724 0.31383951 0.3135834 0.31287869 0.31261007 0.31211969 0.31169218 0.30991741 0.30617061 0.30450553 0.30422033 0.30403329 0.30358019 0.30342033 0.30115382 0.29580517 0.29173719 0.29075959 0.29093483 0.29126844 0.29143835 0.29122497 0.29023268 0.28865665 0.28754884 0.28743952 0.28728721 0.28599716 0.28426489 0.28323098 0.28299819 0.28304974 0.28304209 0.28324837 0.28393153 0.28456234 0.28483767 0.28490777 0.28491633 0.28491426 0.28491269 0.28491246 0.28493304 0.28503865 0.28520302 0.2852632 0.28507789 0.28457793 0.28377987 0.2828187 0.28197248 0.28153967 0.28155385 0.28174303 0.28184344 0.28184406 0.28194289 0.28213765 0.28214838 0.28198308 0.28187743 0.28192358 0.28196938 0.28186835 0.28162504 0.28129552 0.28090479 0.28045055 0.27994272 0.27943153 0.27899429 0.27868688 0.27850482 0.2783899 0.27826967 0.27809632 0.27786477 0.27760564 0.27735944 0.2771521 0.27699006 0.27687024 0.27678954 0.27674711 0.2767417 0.27676875 0.27681946 0.2768818 0.27694232 0.27698778 0.2770065 0.2769897 0.2769334 0.2768403 0.2767204 0.27658952 0.27646529 0.27636246 0.27628921 0.27624587 0.2762262 0.27622021 0.27621733 0.27620873 0.27618823 0.2761519 0.27609715 0.27602186 0.27592393 0.27580142 0.27565311 0.27547896 0.27528062 0.27506148 0.27482645 0.27458145 0.2743327 0.27408601 0.27384629 0.27361737 0.27340205 0.27320227 0.27301933 0.27285396 0.27270641 0.27257642 0.27246336 0.27236634 0.27228437 0.27221649 0.2721618 0.27211936 0.27208813 0.27206679 0.27205371 0.27204695 0.2720444 0.27204401 0.27204395 0.27204285 0.27203988 0.27203476 0.27202771 0.27201926 0.27201016 0.27200116 0.27199299 0.27198618 0.27198106 0.27197772 0.27197597 0.27197536 0.2719752 0.27197462 0.27197264 0.27196828 0.27196069 0.2719492 0.27193341 0.2719132 0.27188877 0.27186054 0.27182916 0.27179539 0.27176006 0.27172401 0.27168804 0.27165289 0.27161917 0.27158742 0.27155805 0.27153136 0.27150757 0.27148677 0.27146898 0.27145413 0.27144208 0.2714326 0.27142541 0.2714202 0.27141659 0.27141425 0.27141281 0.27141198 0.27141149 0.27141115 0.27141082 0.27141044 0.27141 0.27140951 0.27140902 0.27140859 0.27140826 0.27140805 0.27140796 0.27140794 0.27140792 0.2714078 0.27140743 0.27140668 0.27140539 0.27140345 0.27140075 0.2713972 0.27139279 0.27138751 0.27138142 0.27137461 0.27136719 0.27135931 0.27135111 0.27134277 0.27133444
GPInformationControllerFixedEndTimeREC 10 20 4 4 13.374603 13.327869 13.047069 12.306036 12.122445 12.114768 12.025555 11.862911 11.716025 11.602573 11.511165 11.439727 11.386834 11.345632 11.315583 11.290966 11.266165 10.607578 10.482666 10.107488 10.015051 9.9698535 9.8063795 9.7526096 9.7252001 9.6764151 9.5727572 9.4727629 9.4075867 9.3359427 9.2399352 9.1478261 9.079731 9.0171188 8.3021023 8.0811985 7.8321693 7.8274128 7.7953177 7.659398 7.5517556 7.5005315 7.4674455 7.3101098 7.0609861 7.0065853 6.918836 6.8135088 6.6722675 6.4777913 6.3285182 6.2845675 6.1876924 6.0543986 5.9472244 5.7923594 5.6141017 5.477769 5.3970821 5.3484867 5.3055171 5.2395924 5.1298245 4.9938932 4.9407327 4.3989296 4.3731706 4.0917824 4.0401182 4.0339285 3.6767233 3.6701094 3.6389141 3.6367301 3.5270543 3.4893348 3.4552591 3.4006537 3.2890678 3.0889158 2.9116064 2.7979741 2.727938 2.7252795 2.5217566 2.5072352 2.4811531 2.459183 2.4415673 2.4289774 2.3450815 2.3294595 2.2114661 2.2017231 2.1984896 2.1820263 2.1629966 2.1328946 2.0861672 2.0229599 1.9130809 1.7765071 1.6617032 1.5853693 1.5567134 1.5523709 1.5545747 1.5357321 1.4987758 1.4718062 1.4481937 1.422428 1.3714245 1.1987056 1.1706102 1.1319828 1.1298393 1.1273487 1.1221477 1.1202024 1.1084731 1.1141779 1.0743922 1.0673727 1.0450236 1.0472892 1.043543 1.0431515 1.0408651 1.0365296 1.033548 1.0334366 1.0310961 1.0304434 1.0303282 1.0299364 1.0287807 1.0283869 1.0276528 1.0252132 1.0251018 1.0238459 1.0213953 1.0218276 1.0197981 1.0190495 1.0188289 1.0184144 1.0181549 1.0180689 1.0180552 1.0180456 1.0179913 1.0179464 1.0179184 1.0178471 1.0178469 1.0171866 1.0149453 1.0130687 1.011332 1.0101341 1.0097295 1.0093832 1.0084297 1.0066954 1.0046994 1.0034962 1.0032565 1.0023711 0.99954101 0.99592613 0.99316844 0.99166581 0.99117798 0.99114374 0.99072606 0.98933419 0.98694946 0.98394978 0.98073857 0.9774654 0.97398689 0.96997418 0.96507922 0.95919517 0.95275416 0.94680076 0.94266624 0.94125438 0.94096762 0.93573167 0.92788493 0.92444549 0.92403816 0.92418757 0.92389683 0.92322523 0.92247849 0.92183092 0.9213316 0.92099762 0.92085072 0.92088019 0.92099886 0.92106054 0.9209298 0.92053969 0.91990252 0.91908926 0.91820321 0.91735613 0.91664421 0.91612462 0.91580269 0.91564147 0.91559061 0.91561353 0.91569324 0.91581557 0.91594478 0.91601112 0.915924 0.91560733 0.91503513 0.91424455 0.91332187 0.91237529 0.91150949 0.91080772 0.91031942 0.91005046 0.90995763 0.90995428 0.9099337 0.90980617 0.90953115 0.9091247 0.90863993 0.90813704 0.9076609 0.90723306 0.90685476 0.90651437 0.90619491 0.90587967 0.9055559 0.90521672 0.90486157 0.90449528 0.90412621 0.9037639 0.90341696 0.90309161 0.902791 0.9025153 0.9022624 0.90202884 0.90181089 0.90160536 0.90141028 0.90122522 0.90105122 0.90089045 0.90074561 0.90061925 0.90051313 0.90042775 0.90036218 0.90031417 0.90028056 0.90025773 0.90024218 0.90023088 0.90022148 0.90021239 0.90020258 0.90019154 0.90017903 0.90016505 0.90014976 0.90013347 0.90011657 0.90009945 0.90008244 0.90006563 0.90004889 0.90003177 0.90001354 0.8999933 0.89997006 0.89994291 0.89991109 0.89987414 0.8998319 0.89978457 0.8997326 0.89967668 0.89961762 0.89955629 0.89949356 0.89943027 0.8993672 0.89930508 0.89924459 0.89918637 0.89913104 0.89907913 0.89903111 0.89898735 0.89894808 0.89891338 0.89888319 0.89885727 0.89883529 0.89881679 0.89880129 0.89878825 0.89877718 0.89876764 0.89875924 0.89875167 0.89874468 0.89873811 0.89873184 0.89872579 0.8987199 0.89871414 0.89870844 0.89870276 0.89869699 0.89869103 0.89868475 0.89867799 0.89867059 0.8986624 0.89865326 0.89864306 0.89863171 0.89861917 0.89860545 0.8985906 0.89857471 0.89855791 0.89854037 0.89852227 0.89850381 0.89848521 0.89846668 0.89844842 0.89843063 0.89841347 0.8983971 0.89838163 0.89836717 0.89835375 0.89834142 0.89833016 0.89831994 0.89831071 0.8983024 0.89829491 0.89828816 0.89828205 0.8982765 0.89827142 0.89826672 0.89826234 0.89825822 0.8982543 0.89825053 0.89824688 0.89824329 0.89823973 0.89823615 0.89823253 0.89822881 0.89822495 0.89822093 0.89821669 0.8982122 0.89820745 0.8982024 0.89819705 0.89819139 0.89818542 0.89817918 0.89817267 0.89816593 0.89815902 0.89815197 0.89814483 0.89813766 0.89813052 0.89812345 0.89811651 0.89810973 0.89810317 0.89809685 0.8980908 0.89808504
GPInformationControllerFixedEndTimePAA 10 5 4 4 13.374603 13.327869 13.04722 12.697376 12.511996 12.429427 12.35575 12.280925 12.219238 12.175569 12.146499 12.129652 12.121621 12.117735 12.114413 12.109815 12.103128 12.093697 12.080841 12.064609 12.046654 12.029969 12.008114 11.993722 11.930165 11.733911 11.602597 11.497349 11.393972 11.308783 11.220769 11.121394 11.022487 10.943977 10.895001 10.781436 10.545801 10.288365 10.260674 10.1581 10.01212 9.8670773 9.7128273 9.5435664 9.2556581 9.1302187 8.9383275 8.7424733 8.648229 8.5985221 8.5444527 8.4836555 8.4260523 8.3734429 8.3247428 8.2623988 7.5340734 7.3824851 7.3856358 7.3910702 7.3812702 6.9994587 6.9654384 6.9535637 6.9380723 6.8987011 6.8566152 6.8158931 6.7541157 6.6626687 6.5578605 6.4493026 6.3280565 6.3471702 5.9948409 5.8736268 5.8629646 5.8204847 5.3540325 5.3010724 5.2923663 5.273712 5.1254118 5.0404555 5.008106 4.9944018 4.9769496 4.95157 4.9297828 4.8956623 4.8389257 4.7709801 4.701169 4.6279718 4.5708092 4.4751749 4.4737248 4.4507826 4.4512809 4.4430877 4.3769118 4.2752669 4.1495425 4.0870273 4.0479842 4.008765 3.7186097 3.7043324 3.7035131 3.7074947 3.7101804 3.7135471 3.7131945 3.6977703 3.6794984 3.663734 3.6484254 3.6529025 3.648176 3.6458742 3.647426 3.6262528 3.6070923 3.5733897 3.5449408 3.5163838 3.4759981 3.4342742 3.4134868 3.4104047 3.4098334 3.4081848 3.4067581 3.4058998 3.3788889 3.3306421 3.3218508 3.2561798 3.1880244 3.1432739 3.0890686 3.0338809 2.9966489 2.9642704 2.9225485 2.8760973 2.8130121 2.7497489 2.6995355 2.6825113 2.6829477 2.6835616 2.6751246 2.6647274 2.6617798 2.6628048 2.6526431 2.6406689 2.6297946 2.6256825 2.6249036 2.6201419 2.6179528 2.6158347 2.6115956 2.6083197 2.6032645 2.5946206 2.5851253 2.5784955 2.5769302 2.5765762 2.5765003 2.5601247 2.5304868 2.5192947 2.5173301 2.5046929 2.5011205 2.5033354 2.5078374 2.510808 2.5100488 2.5050824 2.495606 2.4789762 2.4541896 2.4277651 2.4098475 2.4043401 2.4052278 2.4061969 2.4081245 2.4104924 2.407408 2.3987758 2.3906774 2.3855987 2.3819655 2.3779624 2.372555 2.3661888 2.3607236 2.3564871 2.3520202 2.3451238 2.33431 2.3200037 2.3043826 2.2897734 2.2784261 2.2722921 2.2704045 2.2698785 2.269366 2.2688745 2.2677687 2.265187 2.2626129 2.2611599 2.2599392 2.2576618 2.2551121 2.2542051 2.2542197 2.2544869 2.254721 2.2547296 2.2546348 2.2543975 2.2539691 2.2537135 2.2532374 2.2519592 2.2507897 2.2505923 2.2504352 2.2491627 2.247538 2.2468515 2.2468599 2.2468336 2.2466746 2.2465576 2.2463326 2.245846 2.2451381 2.2443872 2.2438272 2.2435234 2.2433066 2.2429541 2.2423112 2.2412547 2.2397033 2.2377373 2.2355923 2.2334499 2.2313851 2.2295919 2.2284437 2.2282058 2.2286882 2.2292408 2.2291692 2.2281826 2.2264738 2.2244459 2.2224377 2.2206575 2.2192333 2.2182467 2.2177374 2.2176952 2.2180389 2.2186074 2.21919 2.2195977 2.2197365 2.2196356 2.2194205 2.2192478 2.2192261 2.2193582 2.2195444 2.2196565 2.2196168 2.2194229 2.2191253 2.2187966 2.2185082 2.2183101 2.2182174 2.2182086 2.2182399 2.2182681 2.2182694 2.218244 2.2182084 2.2181812 2.2181738 2.218188 2.2182187 2.2182584 2.2182979 2.2183263 2.2183311 2.2183003 2.2182284 2.2181202 2.2179915 2.217864 2.217758 2.2176857 2.2176487 2.2176386 2.2176394 2.2176317 2.2175944 2.2175078 2.2173549 2.2171243 2.2168118 2.2164223 2.2159695 2.2154741 2.2149607 2.2144539 2.2139738 2.2135344 2.2131422 2.2127972 2.2124952 2.2122292 2.2119914 2.2117744 2.2115714 2.2113768 2.2111863 2.2109973 2.210809 2.2106228 2.2104415 2.2102692 2.2101102 2.2099686 2.2098474 2.209748 2.2096704 2.2096127 2.2095722 2.2095456 2.209529 2.2095194 2.2095141 2.2095114 2.20951 2.2095092 2.2095084 2.2095071 2.2095039 2.2094976 2.2094861 2.2094675 2.2094398 2.2094013 2.2093507 2.2092878 2.2092129 2.2091271 2.2090323 2.2089305 2.208824 2.208715 2.2086055 2.2084969 2.2083904 2.2082869 2.2081866 2.2080899 2.2079968 2.2079073 2.2078214 2.2077393 2.2076611 2.2075871 2.2075176 2.2074532 2.2073941 2.2073407 2.2072933 2.2072518 2.2072161 2.2071859 2.2071608 2.2071401 2.2071233 2.2071095 2.2070983 2.2070889 2.2070808
GPInformationControllerFixedEndTimePAA 10 10 4 4 13.374603 13.327869 13.047099 12.569221 12.472526 12.397202 12.308078 12.237206 12.190185 12.157122 12.135266 12.123943 12.119209 12.116407 12.112053 12.103571 12.08943 12.069947 12.047525 12.025723 12.007688 11.994892 11.980638 11.956292 11.87055 11.654465 11.555451 11.436607 11.330992 11.20369 11.054139 10.91703 10.805829 10.725979 10.664222 10.603825 10.240819 10.043938 10.025154 9.9028309 9.7547246 9.6302775 9.4947411 9.3205305 9.074974 8.98794 8.7880417 8.5854572 8.4806002 8.4208272 8.3672651 8.3113401 8.2520918 8.1851247 8.1132765 8.0371257 7.9584684 7.060264 6.9985697 6.9829796 6.9796093 6.7633725 6.7021597 6.6689776 6.4428075 6.2953322 6.2534266 6.1994331 6.1214455 6.0710077 6.0033248 5.8918601 5.7689384 5.6743031 5.6714379 5.3985759 5.2671102 5.2682151 5.1212807 4.9927032 4.9759544 4.9754156 4.9332231 4.8111815 4.7533879 4.7098352 4.7019963 4.6705648 4.636052 4.5866549 4.5017204 4.4121756 4.3404376 4.279785 4.2262449 4.1804005 4.0511476 3.8834685 3.8605653 3.8487631 3.8210967 3.8148602 3.7883266 3.7822552 3.7749011 3.7586464 3.74164 3.5798173 3.541439 3.5262216 3.5229188 3.5264325 3.5273335 3.500406 3.4661869 3.4373591 3.3881144 3.2995568 3.2165404 3.2121815 3.0473123 2.9597733 2.9544529 2.8671783 2.7514748 2.6866772 2.6414704 2.5852093 2.5238666 2.476799 2.446186 2.286519 2.2707127 2.2560882 2.2553694 2.2553729 2.2600535 2.2697458 2.2703441 2.2593002 2.2414974 2.2006234 2.079402 2.0148103 1.9896135 1.951421 1.939682 1.9433331 1.944298 1.938715 1.9337595 1.906227 1.8155703 1.7324422 1.7210609 1.7224687 1.7254041 1.7196837 1.7158152 1.7192362 1.7183056 1.6994952 1.6750982 1.6304954 1.5640698 1.4969427 1.4221271 1.3852004 1.3785412 1.3733015 1.3596413 1.3462838 1.3278735 1.2776375 1.2235478 1.1565661 1.1316207 1.0635274 1.0629961 1.0570239 1.0616017 1.0606232 1.0642707 1.0674118 1.0721697 1.0643298 1.0278853 0.95714447 0.84903555 0.78061892 0.74819315 0.73123732 0.72761206 0.72700221 0.72285044 0.71587402 0.70754412 0.6930884 0.6685054 0.63686534 0.61065387 0.58339084 0.57771833 0.57742866 0.57762749 0.57684838 0.57660099 0.57282101 0.57124987 0.57101311 0.57074897 0.56588748 0.55351125 0.54164171 0.53503858 0.52601848 0.5119258 0.50766727 0.50897776 0.50986446 0.50906467 0.50794734 0.50653648 0.50423406 0.50138352 0.49921892 0.49865639 0.4983529 0.49537262 0.49356873 0.49306298 0.48967203 0.4849045 0.48191217 0.48151163 0.4798717 0.4713951 0.46432279 0.45997296 0.45713256 0.4553135 0.45406934 0.45306 0.45217731 0.45149152 0.45101102 0.45060984 0.45016979 0.44975212 0.44957438 0.44966272 0.44970272 0.44936294 0.4486414 0.44784992 0.44731844 0.44714687 0.44721063 0.44732965 0.44738047 0.44728481 0.44704039 0.44676577 0.44661136 0.44658999 0.4465619 0.44640698 0.44613719 0.44584246 0.4455825 0.44534567 0.4450884 0.44478858 0.44446637 0.44418125 0.4440168 0.44404354 0.44426824 0.44461058 0.44493306 0.44510661 0.44507607 0.44488381 0.44462706 0.44438347 0.44417262 0.44397446 0.44376816 0.4435529 0.44334569 0.44317071 0.44304932 0.44299168 0.44299116 0.44302471 0.44306028 0.44306807 0.44303058 0.44294816 0.44283834 0.44272789 0.44263995 0.44258403 0.44255562 0.44254383 0.44253919 0.44253662 0.44253421 0.44253046 0.4425227 0.44250762 0.44248317 0.44245016 0.44241237 0.44237521 0.44234371 0.44232112 0.44230847 0.4423049 0.44230838 0.44231623 0.44232545 0.44233297 0.44233612 0.44233328 0.44232444 0.4423112 0.44229609 0.44228156 0.44226906 0.44225873 0.44224977 0.44224109 0.442232 0.44222255 0.44221343 0.44220565 0.44220017 0.44219751 0.44219765 0.44220009 0.44220406 0.44220874 0.44221348 0.44221786 0.44222165 0.44222474 0.44222706 0.44222851 0.44222903 0.44222854 0.44222701 0.44222447 0.44222098 0.44221671 0.44221187 0.44220676 0.44220173 0.44219717 0.44219343 0.44219081 0.44218948 0.44218946 0.44219064 0.4421928 0.44219562 0.44219875 0.44220188 0.44220475 0.44220719 0.44220911 0.44221052 0.44221147 0.44221206 0.44221238 0.44221253 0.44221258 0.44221262 0.44221272 0.44221295 0.44221336 0.44221402 0.44221495 0.44221617 0.44221766 0.44221936 0.44222122 0.44222315 0.44222509 0.44222696 0.44222868 0.44223021 0.44223151 0.44223256 0.44223334 0.44223387 0.44223415 0.44223422 0.44223412 0.4422339 0.44223362
GPInformationControllerFixedEndTimePAA 10 20 4 4 13.374603 13.327869 13.047069 12.520164 12.451092 12.352229 12.266106 12.209974 12.169255 12.142418 12.127996 12.121246 12.118121 12.114583 12.106261 12.090059 12.066564 12.040175 12.016504 11.999004 11.98755 11.980093 11.968113 11.931536 11.928438 11.810509 11.569676 11.467146 11.345844 11.212755 11.041238 10.863189 10.691027 10.544983 10.436868 10.343723 10.297124 9.9253169 9.8237456 9.8132216 9.6833976 9.5657137 9.4766427 9.3445756 9.1008436 8.9960694 8.7802514 8.5939041 8.5025707 8.4084592 8.2721494 8.1405799 8.0475672 7.9776449 7.7939537 7.2567674 7.1496458 6.953032 6.7216931 6.6990435 6.6930078 6.6863035 6.4022392 6.3454923 6.3295125 6.3087785 6.2821548 6.239965 6.1820772 6.1066636 6.0145984 5.9173807 5.8695571 5.7838809 5.676102 5.5388565 5.5185607 5.5081845 5.1889283 5.1739167 5.177689 5.1692952 4.9794773 4.9222881 4.8903319 4.8576328 4.825427 4.8209538 4.8121246 4.785879 4.7657335 4.7414818 4.6853707 4.5879801 4.4543133 4.3043347 4.2970466 4.1690209 4.170499 4.1639788 3.8756293 3.8523095 3.7141918 3.4813462 3.4630748 3.4366655 3.4394434 3.4405121 3.4354353 3.3964928 3.3644383 3.3216301 3.3126871 3.3026662 3.2138002 3.1390473 3.138917 3.1334708 3.1325818 3.132212 3.0594117 2.9846069 2.9093332 2.8720759 2.860497 2.8519642 2.834025 2.8166287 2.8154403 2.8172404 2.8174263 2.816871 2.8167198 2.8163495 2.8176093 2.8181632 2.8180421 2.8178757 2.8175616 2.8172527 2.8171481 2.8088852 2.7559934 2.6923255 2.6368272 2.6213324 2.6193798 2.6201631 2.6208759 2.6209265 2.6073689 2.5976656 2.5974258 2.5954751 2.589629 2.5819731 2.5814164 2.5813011 2.5812682 2.5811884 2.5811767 2.5808992 2.5808712 2.5799529 2.5663134 2.552022 2.5494056 2.5464596 2.5408959 2.5351723 2.5308455 2.527155 2.5217947 2.5177119 2.5167113 2.5181837 2.5190752 2.5168949 2.5156642 2.5122658 2.4920271 2.4808402 2.4779764 2.4752177 2.4739236 2.4733543 2.4674885 2.4565097 2.4476043 2.4441379 2.4437501 2.4428053 2.4391172 2.4330508 2.4275271 2.4252459 2.4250425 2.4241727 2.4235098 2.4235039 2.422497 2.4222818 2.4223174 2.4218238 2.4191084 2.414551 2.4092081 2.4031862 2.3966452 2.3901962 2.3848817 2.3811724 2.3781403 2.3757009 2.3740938 2.3721891 2.3686734 2.3657966 2.3653415 2.3653855 2.3649332 2.3624387 2.3613154 2.3612579 2.3612451 2.361239 2.3611471 2.3608961 2.3608516 2.3607368 2.3607492 2.360506 2.3604312 2.3606393 2.3599541 2.3565819 2.3475408 2.3366275 2.3353399 2.3314535 2.3223797 2.3165502 2.3134896 2.3111572 2.3096496 2.3093593 2.3092982 2.3087682 2.3076739 2.3060228 2.3041225 2.3027162 2.3021981 2.3020488 2.301798 2.3014174 2.3004161 2.2987041 2.2972639 2.2967279 2.2967236 2.2966271 2.2963154 2.296295 2.2962185 2.2959766 2.2955555 2.2951283 2.2949844 2.2951856 2.2954833 2.2956313 2.2955409 2.2952726 2.2949837 2.2947775 2.2946181 2.2944154 2.2940861 2.293542 2.2926945 2.2915173 2.2901024 2.288591 2.2871904 2.2860983 2.2854102 2.2850819 2.2849727 2.2849256 2.2848288 2.2846442 2.2844052 2.2841873 2.2840545 2.284006 2.2839585 2.2837869 2.2834003 2.2827978 2.2820648 2.2813212 2.2806658 2.2801459 2.2797586 2.2794691 2.2792355 2.279028 2.2788387 2.2786798 2.2785737 2.2785371 2.2785671 2.278634 2.2786841 2.2786536 2.2784875 2.2781573 2.2776694 2.2770621 2.2763922 2.2757181 2.2750861 2.2745244 2.2740427 2.2736368 2.2732944 2.2729998 2.2727373 2.2724932 2.272257 2.2720224 2.2717877 2.271556 2.2713345 2.2711327 2.2709604 2.2708248 2.2707288 2.2706703 2.2706424 2.2706355 2.2706393 2.2706451 2.270647 2.2706421 2.2706304 2.2706134 2.2705932 2.2705722 2.2705522 2.2705346 2.2705206 2.2705108 2.2705056 2.2705051 2.2705083 2.2705136 2.2705184 2.2705196 2.2705138 2.2704983 2.270471 2.270431 2.2703786 2.2703152 2.2702428 2.2701638 2.2700806 2.2699954 2.2699099 2.2698255 2.2697433 2.269664 2.2695884 2.269517 2.2694506 2.2693899 2.2693356 2.2692882 2.2692482 2.2692158 2.2691908 2.2691726 2.2691603 2.2691529 2.2691491 2.2691478 2.269148 2.2691486 2.2691492 2.2691494 2.2691491 2.2691482 2.269147 2.2691456 2.2691444 2.2691434 2.2691428 2.2691427 2.269143
GPInformationControllerFreeEndTimeREC 10 5 4 4 13.374603 13.327869 13.04722 13.039612 12.666087 12.473273 12.391634 12.224283 12.039545 11.906728 11.820403 11.760908 11.705265 11.645098 11.581868 11.518576 11.389964 10.926664 10.761522 10.716967 10.595833 10.548698 10.442402 10.123153 10.113568 9.9354248 9.9227704 9.538667 9.4341586 9.2701695 9.0894992 9.0028075 8.9153515 8.7875549 8.6405043 8.6259931 7.8640976 7.7120221 7.5011771 7.4061039 7.3761639 7.3514893 7.3396988 7.3219846 7.2711561 7.1084627 7.0802538 6.943626 6.8038056 6.7492585 6.7015501 6.5936615 6.4121343 6.2519387 6.1954717 6.1942946 5.9870989 5.9873034 5.9276618 5.8331808 5.5998691 5.501155 5.4775443 5.2913379 5.2419508 5.2428406 5.2466671 5.2120837 5.1913816 5.1524395 5.1152652 5.0660719 5.0057941 4.9325444 4.8118945 4.7492247 4.4256541 4.4202345 4.2622029 4.2401011 4.1273425 4.0581997 3.9492506 3.8710713 3.8638843 3.8050667 3.7988082 3.7893314 3.7813431 3.7670335 3.7545363 3.7210575 3.6802571 3.6880082 3.6141538 3.5488274 3.478312 3.3895169 3.3339297 3.3145133 3.3045339 3.2907702 3.2670413 3.1623796 3.1534278 3.1038442 3.077309 3.0516997 3.0427756 3.0407811 3.0388702 3.0362507 3.0265768 3.0137908 2.9986473 2.9798208 2.9504433 2.8934273 2.8262473 2.7796169 2.7347316 2.7160443 2.6577539 2.6456916 2.6313049 2.602729 2.5552532 2.5417471 2.4987294 2.4274846 2.3957476 2.3913191 2.3884113 2.3883157 2.3873387 2.3738417 2.3448395 2.3094017 2.2497395 2.178896 2.1014674 2.0347407 1.996306 1.9813026 1.9786609 1.9733402 1.9531052 1.9114507 1.8832352 1.8150679 1.7821202 1.7534075 1.7470257 1.7434312 1.7360362 1.7319371 1.7314296 1.731267 1.7311213 1.730458 1.7286327 1.728277 1.7282878 1.7256768 1.7233392 1.6937275 1.6069339 1.5776809 1.5648259 1.5438826 1.5392512 1.5143247 1.4999282 1.4601238 1.4521179 1.4521831 1.4509664 1.4411232 1.4403853 1.4402831 1.43987 1.4378744 1.4379455 1.4375212 1.4372596 1.4355606 1.4343298 1.4336924 1.4332267 1.4329709 1.4327077 1.4323258 1.4312546 1.428606 1.4245935 1.4224714 1.4221196 1.4222572 1.4221216 1.422439 1.4233031 1.4234656 1.4224405 1.4146199 1.4034058 1.392491 1.3827837 1.3745889 1.3681894 1.3633123 1.3594698 1.3563068 1.3537146 1.3516796 1.3504541 1.3499365 1.3497801 1.3494553 1.3486363 1.3474237 1.346166 1.3451821 1.3445867 1.3442806 1.3440704 1.343793 1.3433644 1.3427744 1.3420697 1.3413346 1.340667 1.3401444 1.3397949 1.3395888 1.3394607 1.3393461 1.3392081 1.3390431 1.338869 1.3387078 1.3385723 1.3384612 1.3383624 1.3382602 1.3381421 1.3380036 1.3378487 1.3376881 1.337536 1.3374049 1.3373017 1.3372245 1.3371624 1.3370982 1.337013 1.3368916 1.3367276 1.3365247 1.3362955 1.3360575 1.3358282 1.3356201 1.3354394 1.3352857 1.3351542 1.3350383 1.3349316 1.3348282 1.3347242 1.334617 1.3345056 1.3343908 1.3342749 1.3341616 1.3340551 1.3339595 1.3338779 1.3338118 1.3337614 1.3337253 1.3337012 1.3336866 1.3336791 1.3336766 1.3336773 1.3336799 1.3336832 1.3336863 1.3336886 1.3336895 1.3336889 1.3336869 1.3336834 1.3336789 1.3336733 1.3336667 1.3336589 1.3336494 1.3336376 1.3336231 1.3336056 1.333585 1.3335616 1.3335357 1.3335081 1.3334794 1.3334501 1.3334207 1.3333916 1.3333629 1.3333347 1.3333072 1.3332802 1.3332538 1.3332282 1.3332035 1.3331799 1.3331578 1.3331373 1.3331188 1.3331024 1.3330883 1.3330765 1.3330669 1.3330594 1.3330538 1.3330498 1.3330471 1.3330455 1.3330446 1.3330443 1.3330442 1.3330443 1.3330445 1.3330445 1.3330443 1.3330439 1.3330433 1.3330423 1.3330409 1.3330392 1.333037 1.3330343 1.333031 1.3330272 1.3330228 1.3330178 1.3330122 1.333006 1.3329994 1.3329924 1.332985 1.3329773 1.3329695 1.3329616 1.3329536 1.3329457 1.3329379 1.3329303 1.3329229 1.3329159 1.3329092 1.332903 1.3328973 1.3328921 1.3328874 1.3328832 1.3328796 1.3328765 1.3328738 1.3328716 1.3328698 1.3328682 1.332867 1.332866 1.3328651 1.3328643 1.3328637 1.332863 1.3328624 1.3328617 1.332861 1.3328602 1.3328593 1.3328584 1.3328572 1.332856 1.3328546 1.332853 1.3328513 1.3328494 1.3328473 1.3328451 1.3328427 1.3328402 1.3328376 1.3328349 1.3328321 1.3328292 1.3328263 1.3328234
GPInformationControllerFreeEndTimeREC 10 10 4 4 13.374603 13.327869 13.047099 13.039483 12.428441 11.992504 11.985593 11.673489 11.522641 11.424324 11.416726 11.410975 11.275963 11.262144 11.255762 11.100559 11.058779 10.990554 10.886601 10.767093 10.642217 10.573233 10.535279 10.326511 10.023867 9.8753157 9.8327198 9.8037466 9.7582674 9.7134976 9.1663084 9.1135912 9.0217026 8.9751968 8.948736 8.9432224 8.9198519 8.7881258 8.7690269 8.5992871 8.4420781 8.3337977 8.2206028 8.099712 8.0011943 7.945297 7.6428064 7.5775383 7.5242457 7.4731044 7.4200874 7.3615398 7.3176893 7.2881527 7.2655749 7.239319 7.2157379 7.1746973 7.1286753 7.0391987 6.8770753 6.7623233 6.63741 6.4520905 6.3274679 6.1664436 6.0727557 6.0404166 6.0316339 6.0005726 5.7802904 5.7615609 5.7420768 5.6818714 5.6582285 5.6637267 5.6631673 5.6531669 5.6461102 5.6232621 5.5663838 5.5233014 5.4287365 5.2912456 5.1888336 5.1268338 5.1200866 4.8858664 4.8711209 4.8613052 4.6075603 4.5670419 4.5331805 4.4118353 4.4096719 4.3998623 4.3870746 4.3770693 4.3624711 4.3638275 4.3503363 4.2977859 4.2474854 4.1988349 4.1514443 4.0865052 3.9942466 3.9167439 3.8746616 3.8438183 3.7988145 3.5870183 3.520017 3.4219968 3.3540911 3.3550737 3.2948526 3.2762044 3.2756928 3.2763095 3.2737178 3.2691057 3.2633711 3.2555878 3.1918545 3.1479372 3.1302771 3.104466 3.0605671 3.0443572 3.0105414 2.9897629 2.9711922 2.9514683 2.863919 2.7835304 2.775772 2.7745116 2.7546719 2.7488087 2.7488597 2.7460483 2.7410134 2.7253975 2.713539 2.7028549 2.6906772 2.647101 2.5735081 2.5109081 2.4550107 2.3957292 2.3645046 2.3564746 2.3533657 2.3474142 2.3279568 2.2727331 2.2370751 2.2051111 2.1331677 2.1108072 2.1060725 2.1072127 2.107519 2.1074887 2.1075137 2.1056793 2.1001572 2.0892399 2.070645 2.0502108 2.0293978 1.9931933 1.9372196 1.898352 1.8717611 1.8310314 1.7744345 1.7506173 1.7136042 1.6939536 1.6713823 1.6554073 1.6494821 1.6489036 1.6486746 1.6480679 1.6480457 1.647549 1.6469285 1.6445351 1.6441936 1.644097 1.6417748 1.6378246 1.6356012 1.6355612 1.6355693 1.6351312 1.6349585 1.6351476 1.6353885 1.6352981 1.6345192 1.6337388 1.6334078 1.6334171 1.6333978 1.6330438 1.6322767 1.6317558 1.6314701 1.6310814 1.6304702 1.6297231 1.6288822 1.6279838 1.6272667 1.6269535 1.6269307 1.6268879 1.626696 1.6264801 1.6263942 1.6264283 1.6264492 1.6263407 1.6261168 1.6258928 1.625769 1.6257507 1.6257549 1.625667 1.6253925 1.6248847 1.6241582 1.6232993 1.6230439 1.6227255 1.6218557 1.6207021 1.6198025 1.6193921 1.6193381 1.6194411 1.6195499 1.6195695 1.6193325 1.6184745 1.616371 1.6132868 1.6106628 1.6096213 1.6094577 1.6094287 1.6094428 1.6094314 1.6092588 1.6088631 1.6083346 1.6078465 1.6075548 1.6074804 1.6074862 1.6073604 1.6069794 1.6064291 1.6059331 1.6056496 1.6055783 1.6055617 1.6054682 1.6052405 1.604912 1.6045419 1.6041835 1.6038747 1.6036723 1.6035368 1.6034416 1.6033719 1.603319 1.6032774 1.6031861 1.6030055 1.602837 1.602868 1.6031088 1.6033952 1.6035833 1.6036354 1.6035828 1.603468 1.6033189 1.603028 1.6027566 1.6026267 1.6026215 1.6026297 1.6025632 1.6024109 1.6022179 1.6020351 1.6018828 1.6017708 1.601703 1.6016739 1.6016758 1.6016936 1.6016952 1.6016452 1.6015451 1.6014216 1.6013077 1.6012235 1.6011691 1.6011321 1.6011011 1.6010713 1.6010474 1.6010365 1.6010366 1.6010449 1.6010553 1.6010617 1.6010635 1.6010596 1.601053 1.6010456 1.6010387 1.6010333 1.6010329 1.6010382 1.6010431 1.6010338 1.600988 1.6008766 1.6006705 1.6003501 1.5999146 1.5993865 1.5988093 1.5982386 1.5977289 1.5973195 1.5970253 1.5968349 1.5967186 1.5966422 1.5965788 1.5965153 1.5964509 1.5963912 1.5963432 1.5963113 1.5962958 1.5962926 1.5962948 1.5962944 1.5962857 1.5962661 1.596237 1.5962023 1.5961666 1.5961335 1.5961054 1.5960832 1.5960662 1.5960535 1.5960436 1.5960354 1.5960285 1.5960234 1.5960214 1.5960238 1.5960311 1.5960425 1.5960554 1.5960658 1.5960689 1.5960601 1.5960357 1.5959935 1.5959339 1.5958591 1.5957731 1.5956811 1.5955883 1.5954992 1.5954173 1.5953443 1.595281 1.5952269 1.5951812 1.595143 1.5951114 1.595086 1.5950661 1.5950513 1.5950409
GPInformationControllerFreeEndTimeREC 10 20 4 4 13.374603 13.327869 13.047069 13.039446 12.273481 12.196123 11.99946 11.771002 11.674828 11.637493 11.605988 11.556142 11.500411 11.454735 11.417612 11.379574 11.33397 11.283177 10.854311 10.434728 10.21378 10.169291 10.063636 9.9650378 9.940014 9.8676694 9.7458027 9.640827 9.5294032 9.3783584 9.2125465 9.0592567 8.9137145 8.7675596 8.627154 8.4902523 8.3470499 8.1177032 7.2830833 7.111472 6.8572757 6.6843535 6.6422114 6.5950899 6.4051238 6.3692952 6.2138981 5.9418943 5.8932598 5.8547207 5.8423886 5.6368897 5.5121627 5.4483569 5.4114197 5.3505325 5.2969866 5.2717948 5.2643092 5.2181512 5.1094138 5.037124 5.0229247 5.0069904 4.9841577 4.973652 4.903893 4.7995797 4.7864588 4.776125 4.7719679 4.7558459 4.7333416 4.7124778 4.6999569 4.6997975 4.6954732 4.6711923 4.593783 4.4555614 4.4531876 4.4441462 4.4107536 4.3724559 4.3507139 4.338349 4.3251063 4.3056896 4.3058218 4.3055505 4.3049937 4.3047738 4.2821468 4.2377168 4.2284917 4.2028339 4.1942804 4.1731681 4.051907 3.959979 3.9313186 3.8459579 3.8460159 3.7641948 3.7539164 3.6814214 3.6813573 3.6329337 3.586458 3.5776853 3.5502796 3.5474304 3.5410404 3.5300581 3.5149223 3.5146718 3.5107696 3.502951 3.4963744 3.4941 3.493571 3.4840444 3.4621796 3.4580887 3.4550497 3.4539594 3.4507296 3.4232746 3.3953591 3.3869421 3.3774076 3.3753972 3.371991 3.3654726 3.3552067 3.2940211 3.290528 3.2878436 3.2878299 3.286216 3.2849158 3.280792 3.2757949 3.2550026 3.1853483 3.1259649 3.088347 3.0684939 3.0580059 2.9966232 2.9130176 2.8417415 2.7807416 2.7577878 2.758071 2.6845219 2.6807151 2.6783811 2.6687263 2.6395598 2.6043204 2.5732262 2.5358218 2.5395776 2.4876938 2.4488296 2.4320674 2.4199473 2.4100003 2.4110047 2.4116356 2.4103217 2.4094674 2.408619 2.4062582 2.4056688 2.4046355 2.3973085 2.3951613 2.3938176 2.3938638 2.3921243 2.3859786 2.3781699 2.3647917 2.3400108 2.3036153 2.2625141 2.2201836 2.1882987 2.1725324 2.1683509 2.1642388 2.1502401 2.1094813 2.0746732 2.004373 1.9999947 1.9460055 1.9159511 1.9004195 1.8947294 1.8922284 1.8912715 1.8863003 1.8765751 1.8716346 1.8710061 1.8612701 1.8295379 1.8036255 1.7781542 1.7632089 1.7563582 1.7522998 1.7512169 1.7506391 1.7405777 1.7125545 1.7068467 1.7036536 1.6805153 1.6787194 1.6787231 1.6780459 1.6690246 1.6597393 1.6558936 1.651176 1.6409184 1.6277067 1.6056421 1.5731224 1.5303729 1.4855264 1.4503153 1.4277112 1.4090919 1.3956445 1.3768277 1.3505108 1.3423693 1.3366977 1.2916791 1.2597288 1.2597743 1.2582444 1.2555394 1.2528227 1.2525619 1.2526119 1.2527626 1.2527471 1.2527667 1.2522252 1.2514896 1.2490434 1.2470259 1.2448465 1.2435946 1.2430959 1.2431044 1.2431489 1.2420659 1.2416993 1.2382422 1.2379121 1.2306105 1.2290377 1.2290055 1.2286341 1.2275866 1.2269227 1.2263691 1.2251964 1.2232054 1.2210061 1.2190959 1.2170411 1.215137 1.2148383 1.2148225 1.214819 1.2147662 1.2119498 1.2112702 1.2061523 1.2020141 1.2009017 1.2005681 1.2005205 1.2005207 1.2003105 1.2003482 1.2000156 1.2000505 1.2000594 1.2039189 1.20451 1.2021855 1.2016193 1.2006328 1.2000891 1.2003834 1.1998991 1.1988243 1.1977854 1.1974217 1.1976404 1.1980595 1.1971372 1.1948123 1.1948719 1.1917929 1.1906676 1.1904914 1.1904894 1.1905148 1.1905128 1.1904716 1.1904492 1.1904504 1.1904384 1.1904038 1.1902182 1.1895729 1.1885618 1.1883521 1.1884038 1.1882797 1.1877464 1.186922 1.1861308 1.185427 1.184602 1.183801 1.1834277 1.1834008 1.1831966 1.1828668 1.1827555 1.1774824 1.173469 1.1708542 1.1674357 1.1615812 1.1535549 1.1447635 1.1360978 1.128269 1.1224088 1.1188885 1.1171641 1.1167047 1.1168115 1.1170404 1.1171626 1.1170466 1.1166593 1.116045 1.1153153 1.1146135 1.1139481 1.1133787 1.1128956 1.1124745 1.1121017 1.1117686 1.1114695 1.1111999 1.1109556 1.1107314 1.1105197 1.1103101 1.1100885 1.1098384 1.1095422 1.1091833 1.1087495 1.1082346 1.1076434 1.1069842 1.1062766 1.1055457 1.1048198 1.1041259 1.1035121 1.1029556 1.1027092 1.1024209 1.102152 1.101853 1.1015426 1.1013986 1.101211 1.1010056 1.100777 1.1007021 1.1005807 1.100417 1.1002297
GPInformationControllerFreeEndTimePAA 10 5 4 4 13.374603 13.327869 13.04722 12.697376 12.511996 12.429427 12.193636 11.833992 11.742902 11.679931 11.602859 11.507711 11.371731 11.315611 11.174722 10.963532 10.899916 10.810536 10.663316 10.467486 10.269787 10.166498 10.160051 10.09316 10.045458 9.9893255 9.9133978 9.7773596 9.6554707 9.6448217 9.3783853 9.1427212 8.9981724 8.9224812 8.8795424 8.8290524 8.7707873 8.6082617 8.4030067 8.2844071 8.2697972 8.1145053 8.0467771 8.0246433 8.0007283 7.9801166 7.9661953 7.9387315 7.8901798 7.8192689 7.7330827 7.6450442 7.5623362 7.4825121 7.4017291 7.31486 7.3011801 6.7586026 6.6776308 6.517437 6.4537631 6.3874831 6.3190469 6.2949766 6.2750106 6.2487173 6.2302887 6.1423164 6.0854195 5.9691356 5.9541996 5.9309067 5.7868636 5.6435875 5.5721881 5.5147765 5.4317342 5.3392641 5.2451461 5.1766942 4.8735612 4.7735819 4.5997413 4.5369793 4.5197471 4.5122588 4.5046905 4.4490297 4.4157578 4.4141141 4.4132385 4.4100484 4.4034319 4.3828867 4.3442934 4.3114711 4.2936399 4.287745 4.2838096 4.2376242 4.192718 4.1565937 4.1321458 4.1132453 4.0772954 4.0288043 3.9949396 3.987718 3.9853702 3.9853639 3.9841456 3.9835667 3.9832503 3.9831669 3.9842695 3.9849357 3.9852775 3.9852282 3.9834026 3.9787742 3.9705198 3.9552008 3.9281392 3.8879481 3.8408476 3.7984533 3.7700519 3.7564458 3.7529262 3.7529164 3.7510999 3.7503442 3.7503784 3.7503339 3.750289 3.7499211 3.7498475 3.7491968 3.7485864 3.7486014 3.7483116 3.7465869 3.7464226 3.7461739 3.7432945 3.7339243 3.7272214 3.722742 3.7171975 3.7107341 3.7066838 3.7064108 3.7065486 3.7064209 3.7057883 3.7060459 3.7074354 3.7053337 3.6811683 3.6400885 3.5722816 3.491013 3.4463142 3.4195798 3.4104157 3.4101004 3.4099361 3.3990104 3.3700168 3.3358339 3.3164019 3.3101063 3.3095954 3.3011234 3.2812117 3.2786111 3.2800928 3.278453 3.2782001 3.2761772 3.2750071 3.274712 3.2694402 3.2633661 3.2590681 3.2408615 3.227633 3.2255069 3.2255179 3.2254626 3.2236278 3.2190438 3.2111057 3.1985692 3.1805249 3.1621685 3.1514607 3.1480981 3.1475746 3.1470788 3.1457059 3.1438706 3.1427069 3.142489 3.1408065 3.1345891 3.1270596 3.1233803 3.1228262 3.1222783 3.1193001 3.113554 3.1042173 3.0994385 3.0979873 3.0979536 3.0983623 3.0984263 3.0981791 3.0978643 3.0975982 3.097486 3.0970987 3.093412 3.0809788 3.0626312 3.0521442 3.0520992 3.040096 3.0136759 2.9915665 2.9791094 2.9764044 2.9735743 2.9706365 2.9680209 2.964723 2.9593986 2.9530957 2.949639 2.9491961 2.9490553 2.9486602 2.9486495 2.9485952 2.9485562 2.9483526 2.9473539 2.9451516 2.9418328 2.9388821 2.9377842 2.9377371 2.9374866 2.9369636 2.9363958 2.9358115 2.9351976 2.9346739 2.934062 2.933708 2.9336567 2.9336739 2.9337092 2.9336905 2.9331686 2.9322406 2.9309194 2.9278488 2.9222352 2.9149342 2.907366 2.9010822 2.8973331 2.8962698 2.8964417 2.8965192 2.8965537 2.8967012 2.8962523 2.8948334 2.893195 2.8921818 2.8919168 2.8915507 2.8912049 2.8909823 2.8905676 2.889804 2.8887972 2.8875856 2.8861266 2.8858848 2.8857293 2.8852628 2.8846064 2.8841182 2.8838861 2.8838303 2.8838311 2.8838266 2.883759 2.8835777 2.8832586 2.8828321 2.8823687 2.8819433 2.8816048 2.8813649 2.8811956 2.8810297 2.8807744 2.8803409 2.8796798 2.8788018 2.8777726 2.8766886 2.8756455 2.8747144 2.8739311 2.8732995 2.8727997 2.8723969 2.872047 2.8717042 2.8713317 2.8709147 2.8704657 2.870019 2.8696173 2.8692963 2.8690747 2.8689511 2.8689068 2.8689113 2.8689304 2.8689334 2.8688979 2.8688125 2.8686754 2.8684911 2.8682659 2.868005 2.8677115 2.8673872 2.8670347 2.8666597 2.866272 2.8658849 2.8655137 2.865173 2.8648751 2.864628 2.8644347 2.8642937 2.8641997 2.8641444 2.8641183 2.864112 2.8641171 2.8641272 2.8641375 2.8641455 2.8641496 2.8641494 2.8641448 2.8641356 2.8641218 2.8641032 2.8640802 2.8640532 2.8640236 2.8639932 2.8639642 2.8639388 2.8639189 2.8639054 2.8638982 2.863896 2.8638967 2.8638976 2.8638957 2.8638882 2.8638728 2.8638475 2.8638114 2.863764 2.8637057 2.8636375 2.8635606 2.8634771 2.8633892 2.8632993 2.8632102 2.8631241 2.8630433 2.8629698 2.8629047 2.862849 2.8628028 2.862766
GPInformationControllerFreeEndTimePAA 10 10 4 4 13.374603 13.327869 13.047099 12.569221 12.472526 12.397202 12.166891 11.7733 11.713444 11.660582 11.430911 11.324859 11.313866 11.292693 10.820908 10.55555 10.424979 10.363044 10.315195 10.268501 10.226619 10.189642 10.08915 9.9663949 9.919422 9.869886 9.8123729 9.7111157 9.6348751 9.5525381 9.4360301 9.2994326 9.1801025 9.0769891 8.8832414 8.854181 8.1575338 8.1303701 8.0870783 8.0082318 7.9254528 7.8543278 7.7959339 7.7611251 7.744137 7.7201263 7.6788496 7.6231549 7.5605858 7.4942666 7.436779 7.3519361 7.1877306 7.138388 7.0899744 6.9668406 6.7158759 6.500284 6.384853 6.1565036 6.1102951 5.9905398 5.9534331 5.937932 5.6542269 5.6187665 5.6136465 5.6149847 5.5723269 5.5548776 5.5163453 5.464579 5.4093404 5.335918 5.2307597 5.0714224 5.0015221 4.9834605 4.959331 4.9163405 4.8501867 4.6848195 4.5684377 4.5272921 4.3220359 4.3114655 4.2249383 4.220703 4.2178885 4.2230401 4.2292316 4.2271714 4.1816639 4.1227313 4.0344716 3.9686629 3.9274607 3.9111456 3.8938323 3.7712621 3.7151444 3.694367 3.6870387 3.6846558 3.6575821 3.6073519 3.5646045 3.562963 3.5295622 3.5242113 3.5106431 3.5070809 3.5060745 3.5059606 3.5035451 3.4948946 3.4894546 3.4875343 3.4812687 3.4531111 3.4107817 3.3799205 3.3586476 3.3436016 3.3350451 3.33145 3.3303059 3.3300664 3.3299817 3.3290245 3.3260913 3.3223752 3.3198169 3.3182363 3.3167911 3.3154918 3.3140072 3.3136917 3.3132876 3.3125725 3.3090313 3.3048874 3.3035044 3.3035056 3.299985 3.2988999 3.2985042 3.2984971 3.2984777 3.2975205 3.2935513 3.2785308 3.2525405 3.2259043 3.2045899 3.1912617 3.185278 3.1835934 3.183426 3.1835111 3.1826488 3.1795503 3.1741761 3.1678801 3.1623645 3.1587084 3.1570042 3.1565986 3.156691 3.1564707 3.1566978 3.1558045 3.1542344 3.1530799 3.1526166 3.152559 3.1523435 3.1514797 3.1497864 3.1475529 3.1453865 3.1437967 3.142928 3.1425869 3.1422927 3.1421461 3.1377527 3.1247221 3.104389 3.0796256 3.0541849 3.0330138 3.0198985 3.0146402 3.0139692 3.014852 3.0163827 3.0187925 3.020961 3.021848 3.0191816 3.010209 2.9999653 2.9935807 2.9906369 2.9894847 2.9891333 2.9891554 2.9891778 2.989099 2.9891403 2.9889219 2.9867573 2.9849133 2.9783885 2.8883376 2.8864767 2.8863963 2.8863577 2.8862208 2.8856849 2.8853517 2.8845386 2.8833704 2.8832981 2.8794715 2.8707062 2.8637327 2.8607486 2.8599874 2.8599736 2.8598641 2.8598603 2.8600931 2.8600425 2.8595303 2.8587488 2.8581762 2.858177 2.8581315 2.8574667 2.8568511 2.8566157 2.8565991 2.8566839 2.8567328 2.8567093 2.8567483 2.8568195 2.8566081 2.856037 2.8555935 2.8555539 2.8551311 2.8536059 2.8520469 2.851423 2.8513342 2.8513081 2.8508082 2.8485942 2.8447665 2.8410007 2.8384291 2.83629 2.8342745 2.8322405 2.8301654 2.8280656 2.8260027 2.824056 2.8223629 2.8210608 2.8201751 2.8196108 2.8192463 2.8190051 2.8188535 2.8187725 2.8187394 2.8187235 2.818689 2.8186015 2.8184441 2.8182358 2.8180257 2.8178506 2.817685 2.8174388 2.8170208 2.8164178 2.815714 2.8150381 2.8144952 2.8141343 2.8139515 2.8139014 2.8139067 2.8138676 2.8136798 2.8132617 2.8125769 2.811641 2.8103578 2.8087361 2.8068246 2.8047059 2.8024815 2.8002558 2.7981239 2.7961663 2.7944461 2.792988 2.7917335 2.7906404 2.789678 2.7888209 2.78805 2.7873503 2.7867109 2.786123 2.7855809 2.7850799 2.7846171 2.7841908 2.7837999 2.783444 2.7831224 2.7828344 2.7825788 2.7823543 2.7821592 2.7819913 2.7818484 2.7817278 2.781627 2.7815432 2.7814738 2.7814164 2.7813687 2.7813286 2.7812945 2.7812648 2.7812383 2.7812138 2.7811904 2.7811674 2.781144 2.7811197 2.7810937 2.7810657 2.7810352 2.7810019 2.7809653 2.7809254 2.7808821 2.7808354 2.7807853 2.7807321 2.7806761 2.7806176 2.7805571 2.780495 2.7804319 2.7803682 2.7803046 2.7802417 2.7801799 2.7801199 2.780062 2.7800068 2.7799547 2.7799059 2.7798606 2.779819 2.7797811 2.779747 2.7797164 2.7796892 2.7796652 2.779644 2.7796254 2.7796091 2.7795946 2.7795818 2.7795704 2.77956 2.7795504 2.7795413 2.7795327 2.7795243 2.7795159 2.7795074 2.7794986 2.7794894 2.7794797 2.7794694 2.7794584 2.7794467 2.7794341 2.7794206
GPInformationControllerFreeEndTimePAA 10 20 4 4 13.374603 13.327869 13.047069 12.520164 12.451092 12.172902 11.812722 11.749075 11.652057 11.543254 11.518558 11.329738 11.132159 10.979056 10.815194 10.646371 10.499333 10.380774 10.189886 9.9842132 9.9501516 9.8424418 9.7854011 9.7080773 9.6609941 9.585573 9.4531468 9.3404857 9.3452731 8.735353 8.5381608 8.443341 8.3915485 8.3155116 8.2323972 8.1094307 7.9214917 7.867268 7.8584068 7.8024204 7.7439302 7.5457938 7.5114691 7.4631672 7.1052915 7.0112527 6.965145 6.961109 6.9581275 6.9545828 6.9538316 6.9535959 6.9145783 6.88367 6.8685723 6.8504049 6.8141148 6.7544529 6.6793086 6.5909545 6.5074663 6.4287577 6.3515322 6.1472016 6.1145829 6.0967109 5.729801 5.6412237 5.6205924 5.3653356 5.3672762 5.3664784 5.3624861 5.3580996 5.3579858 5.3569883 5.3551353 5.3218734 5.251277 5.164585 5.104341 5.0778166 5.0690818 5.0660673 5.0648108 5.0645119 5.0645753 5.0639456 5.0621894 5.0598716 5.0577222 5.0562191 5.0555304 5.0551901 5.0528604 5.047372 5.0432713 5.0426534 5.0391454 5.0236016 5.0061862 4.9900733 4.9623131 4.9172498 4.8733778 4.8557548 4.8499866 4.7811312 4.7380525 4.7257338 4.725825 4.7258465 4.7204182 4.7075522 4.6717631 4.6355321 4.6322795 4.6336894 4.6328582 4.6277579 4.6212476 4.6138788 4.6060622 4.5651765 4.5564212 4.5566662 4.5544518 4.5447522 4.5107303 4.4419191 4.3814755 4.347845 4.3252561 4.3043786 4.2834188 4.2658044 4.2395533 4.223564 4.1448925 4.0986487 4.0894238 4.0680793 4.05494 4.0468934 4.0314173 4.0162451 3.9917727 4.0018492 3.9723873 3.9542751 3.9406287 3.9310016 3.9283544 3.9282748 3.9264531 3.9242982 3.919848 3.9092808 3.8963794 3.8868593 3.8783386 3.8647181 3.845616 3.8312641 3.8256437 3.8246079 3.824585 3.8211513 3.8076601 3.7854718 3.7830893 3.7317606 3.6478481 3.5723802 3.5060292 3.4488513 3.4115239 3.4055853 3.4085217 3.4146752 3.4192781 3.4189127 3.4149582 3.4100931 3.4095498 3.4052248 3.394198 3.3905067 3.3899624 3.3891368 3.3876938 3.3870983 3.3864763 3.3838231 3.3793349 3.3757157 3.3754762 3.371495 3.3585766 3.3496364 3.3478992 3.3478706 3.3476742 3.3460456 3.3419627 3.3358805 3.3289844 3.3226865 3.3182452 3.3161334 3.3157244 3.3156706 3.3154764 3.3151594 3.3148426 3.3146609 3.314655 3.3141813 3.3121215 3.3064777 3.2953926 3.2810305 3.2690867 3.2632045 3.2621243 3.2620909 3.2621861 3.2636845 3.2656756 3.2653458 3.2484318 3.2215953 3.2044886 3.1859821 3.1831003 3.1801922 3.179393 3.1790422 3.1786273 3.1741305 3.163945 3.15095 3.1408147 3.137157 3.1367677 3.1365875 3.1354286 3.1338247 3.1332228 3.1328921 3.1320996 3.1309378 3.1300622 3.1296014 3.1293209 3.1290596 3.1239617 3.1175245 3.1151889 3.114717 3.11426 3.1141192 3.1136721 3.1110397 3.1022579 3.0897429 3.0760992 3.0613447 3.0519661 3.0486812 3.0479856 3.0482012 3.0483296 3.0483794 3.048382 3.0480695 3.0472683 3.0468321 3.0468074 3.0468011 3.0467593 3.0467455 3.0467652 3.0465491 3.0463269 3.0463287 3.0460217 3.0455159 3.0454417 3.0450008 3.0433298 3.0418217 3.0412731 3.0411663 3.0411471 3.0411306 3.0410515 3.040745 3.0399767 3.0387663 3.0375526 3.0375876 3.0364118 3.0352794 3.0359295 3.0339744 3.0263532 3.0142317 3.0008756 2.9894374 2.9818877 2.9776776 2.9759479 2.9747395 2.9736489 2.9730566 2.971896 2.9696614 2.9677595 2.9662385 2.9648001 2.9632064 2.961345 2.9592173 2.956984 2.9548269 2.952901 2.951285 2.949996 2.9490215 2.9483426 2.9479337 2.9477428 2.9476767 2.9476105 2.9474238 2.9470462 2.9464874 2.9458335 2.945211 2.944732 2.9444473 2.9443272 2.9442819 2.9442117 2.9440602 2.9438369 2.9436001 2.9434179 2.9426969 2.9411653 2.9387336 2.9355476 2.9319531 2.9283849 2.9252337 2.9227471 2.9209937 2.9196524 2.9186181 2.9177886 2.9169168 2.9159216 2.914868 2.9138 2.9127741 2.9118109 2.9108878 2.9099568 2.9089924 2.9080363 2.9071996 2.9065982 2.9055674 2.9046158 2.9039582 2.9034575 2.902965 2.9025217 2.9022724 2.9022077 2.9020985 2.9023124 2.9023711 2.9023437 2.9023589 2.9021591 2.9017454 2.9015272 2.9015255 2.9015043 2.9016296 2.90178 2.9013376 2.900391 2.8997232 2.8994325 2.8991582 2.8991127 2.898822 2.898689


==> empty/RMSE_overview_controllers_6_T_40_horizon_20_time_rescaling_beta_0_5_L_2_M_2_all_experiments_5.txt <==
controller sigma_0 sigma_1 lengthscale_0 lengthscale_1 t_0 t_0.1 t_0.2 t_0.3 t_0.4 t_0.5 t_0.6 t_0.7 t_0.8 t_0.9 t_1 t_1.1 t_1.2 t_1.3 t_1.4 t_1.5 t_1.6 t_1.7 t_1.8 t_1.9 t_2 t_2.1 t_2.2 t_2.3 t_2.4 t_2.5 t_2.6 t_2.7 t_2.8 t_2.9 t_3 t_3.1 t_3.2 t_3.3 t_3.4 t_3.5 t_3.6 t_3.7 t_3.8 t_3.9 t_4 t_4.1 t_4.2 t_4.3 t_4.4 t_4.5 t_4.6 t_4.7 t_4.8 t_4.9 t_5 t_5.1 t_5.2 t_5.3 t_5.4 t_5.5 t_5.6 t_5.7 t_5.8 t_5.9 t_6 t_6.1 t_6.2 t_6.3 t_6.4 t_6.5 t_6.6 t_6.7 t_6.8 t_6.9 t_7 t_7.1 t_7.2 t_7.3 t_7.4 t_7.5 t_7.6 t_7.7 t_7.8 t_7.9 t_8 t_8.1 t_8.2 t_8.3 t_8.4 t_8.5 t_8.6 t_8.7 t_8.8 t_8.9 t_9 t_9.1 t_9.2 t_9.3 t_9.4 t_9.5 t_9.6 t_9.7 t_9.8 t_9.9 t_10 t_10.1 t_10.2 t_10.3 t_10.4 t_10.5 t_10.6 t_10.7 t_10.8 t_10.9 t_11 t_11.1 t_11.2 t_11.3 t_11.4 t_11.5 t_11.6 t_11.7 t_11.8 t_11.9 t_12 t_12.1 t_12.2 t_12.3 t_12.4 t_12.5 t_12.6 t_12.7 t_12.8 t_12.9 t_13 t_13.1 t_13.2 t_13.3 t_13.4 t_13.5 t_13.6 t_13.7 t_13.8 t_13.9 t_14 t_14.1 t_14.2 t_14.3 t_14.4 t_14.5 t_14.6 t_14.7 t_14.8 t_14.9 t_15 t_15.1 t_15.2 t_15.3 t_15.4 t_15.5 t_15.6 t_15.7 t_15.8 t_15.9 t_16 t_16.1 t_16.2 t_16.3 t_16.4 t_16.5 t_16.6 t_16.7 t_16.8 t_16.9 t_17 t_17.1 t_17.2 t_17.3 t_17.4 t_17.5 t_17.6 t_17.7 t_17.8 t_17.9 t_18 t_18.1 t_18.2 t_18.3 t_18.4 t_18.5 t_18.6 t_18.7 t_18.8 t_18.9 t_19 t_19.1 t_19.2 t_19.3 t_19.4 t_19.5 t_19.6 t_19.7 t_19.8 t_19.9 t_20 t_20.1 t_20.2 t_20.3 t_20.4 t_20.5 t_20.6 t_20.7 t_20.8 t_20.9 t_21 t_21.1 t_21.2 t_21.3 t_21.4 t_21.5 t_21.6 t_21.7 t_21.8 t_21.9 t_22 t_22.1 t_22.2 t_22.3 t_22.4 t_22.5 t_22.6 t_22.7 t_22.8 t_22.9 t_23 t_23.1 t_23.2 t_23.3 t_23.4 t_23.5 t_23.6 t_23.7 t_23.8 t_23.9 t_24 t_24.1 t_24.2 t_24.3 t_24.4 t_24.5 t_24.6 t_24.7 t_24.8 t_24.9 t_25 t_25.1 t_25.2 t_25.3 t_25.4 t_25.5 t_25.6 t_25.7 t_25.8 t_25.9 t_26 t_26.1 t_26.2 t_26.3 t_26.4 t_26.5 t_26.6 t_26.7 t_26.8 t_26.9 t_27 t_27.1 t_27.2 t_27.3 t_27.4 t_27.5 t_27.6 t_27.7 t_27.8 t_27.9 t_28 t_28.1 t_28.2 t_28.3 t_28.4 t_28.5 t_28.6 t_28.7 t_28.8 t_28.9 t_29 t_29.1 t_29.2 t_29.3 t_29.4 t_29.5 t_29.6 t_29.7 t_29.8 t_29.9 t_30 t_30.1 t_30.2 t_30.3 t_30.4 t_30.5 t_30.6 t_30.7 t_30.8 t_30.9 t_31 t_31.1 t_31.2 t_31.3 t_31.4 t_31.5 t_31.6 t_31.7 t_31.8 t_31.9 t_32 t_32.1 t_32.2 t_32.3 t_32.4 t_32.5 t_32.6 t_32.7 t_32.8 t_32.9 t_33 t_33.1 t_33.2 t_33.3 t_33.4 t_33.5 t_33.6 t_33.7 t_33.8 t_33.9 t_34 t_34.1 t_34.2 t_34.3 t_34.4 t_34.5 t_34.6 t_34.7 t_34.8 t_34.9 t_35 t_35.1 t_35.2 t_35.3 t_35.4 t_35.5 t_35.6 t_35.7 t_35.8 t_35.9 t_36 t_36.1 t_36.2 t_36.3 t_36.4 t_36.5 t_36.6 t_36.7 t_36.8 t_36.9 t_37 t_37.1 t_37.2 t_37.3 t_37.4 t_37.5 t_37.6 t_37.7 t_37.8 t_37.9 t_38 t_38.1 t_38.2 t_38.3 t_38.4 t_38.5 t_38.6 t_38.7 t_38.8 t_38.9 t_39 t_39.1 t_39.2 t_39.3 t_39.4 t_39.5 t_39.6 t_39.7 t_39.8 t_39.9 t_40
GPVarianceControllerREC 10 5 5 5 13.374603 13.321294 12.781736 12.745979 12.174028 11.791916 11.593754 11.374306 11.088181 10.878163 10.755027 10.675055 10.610017 10.539584 10.4552 10.362429 10.272233 10.190004 10.115899 10.136756 9.6601092 9.4102416 9.4066162 9.3230546 9.1830816 9.0631366 8.9187264 8.7250727 8.5017563 8.2761725 8.0485068 7.8152267 7.5868673 7.3691077 7.1524137 6.9299762 6.7064332 6.4902655 6.2879046 6.1063374 5.9544574 5.9358101 5.351782 5.2322123 5.1402587 5.086838 5.0479308 5.0308655 4.9916799 4.909934 4.8362005 4.7655019 4.6659485 4.5337867 4.4040989 4.3111481 4.2639371 4.238219 4.1831849 4.0498146 3.8600571 3.65823 3.462494 3.2916344 3.1010903 2.9454311 2.9200035 2.88906 2.8691595 2.8468664 2.8086039 2.7433787 2.6299952 2.541424 2.4673886 2.385415 2.3280682 2.2869968 2.2462034 2.2066897 2.1810117 2.1611579 2.1058692 1.9913983 1.8583428 1.7059172 1.5675349 1.4317078 1.3781797 1.3525208 1.3471225 1.3399289 1.3286816 1.3165293 1.282372 1.2472061 1.2055019 1.1494115 1.0889513 1.0293926 0.97585248 0.9444604 0.93590445 0.93433704 0.92400823 0.90237497 0.8624807 0.80342203 0.74998015 0.71300855 0.6754885 0.66557455 0.66136865 0.66089044 0.65527313 0.64590011 0.6383151 0.6315714 0.61715567 0.60057735 0.55380301 0.52128782 0.4975383 0.48643827 0.46655946 0.44218916 0.42459572 0.41677334 0.41414862 0.41217236 0.40698807 0.39925041 0.39272202 0.3873386 0.38122857 0.37102493 0.35906214 0.35723311 0.35651313 0.35556565 0.35513163 0.35423703 0.3491505 0.34147217 0.3328656 0.32893037 0.3249382 0.30948261 0.29877617 0.29383111 0.28882011 0.28557767 0.28407027 0.28360755 0.28362585 0.28328543 0.28047282 0.27469845 0.26146238 0.24798891 0.2429337 0.2421818 0.24213869 0.2421021 0.24143026 0.23846781 0.23557359 0.23526446 0.23217496 0.22472934 0.22081276 0.21578758 0.20698899 0.20235053 0.20086818 0.20112551 0.20167878 0.20193104 0.20192532 0.201808 0.20171925 0.20172051 0.20177648 0.20179555 0.20168793 0.20140914 0.20097799 0.20024029 0.19966227 0.19937944 0.19929645 0.19927595 0.1992726 0.1990785 0.198393 0.19719115 0.19569611 0.19428766 0.19372054 0.19340133 0.18629657 0.17549787 0.16988869 0.16811343 0.16795354 0.16829246 0.16867137 0.16900749 0.16924597 0.16934479 0.16927596 0.16902729 0.16860306 0.16802212 0.16731604 0.16652743 0.16570854 0.16491797 0.16421439 0.16364571 0.16323093 0.16295891 0.16280066 0.16271999 0.16268405 0.16267001 0.16266638 0.16267016 0.16268233 0.16270387 0.16273367 0.16276843 0.1628039 0.16283628 0.16286306 0.16288291 0.16289503 0.1628985 0.16289178 0.16287306 0.16284082 0.16279476 0.16273639 0.16266883 0.16259615 0.16252226 0.16244986 0.16237992 0.16231172 0.16224343 0.16217295 0.16209877 0.16202067 0.1619398 0.16185849 0.16177982 0.16170691 0.16164215 0.1615869 0.1615415 0.16150539 0.16147736 0.16145585 0.16143929 0.16142637 0.16141603 0.16140751 0.16140025 0.16139388 0.16138819 0.16138314 0.16137879 0.1613753 0.1613728 0.16137137 0.16137095 0.16137139 0.1613724 0.16137361 0.16137465 0.16137512 0.1613747 0.16137315 0.16137032 0.16136615 0.16136069 0.16135407 0.16134648 0.16133812 0.16132921 0.16131989 0.16131025 0.16130032 0.16129004 0.16127933 0.16126813 0.16125638 0.16124411 0.16123142 0.16121846 0.16120545 0.16119263 0.16118026 0.16116854 0.16115763 0.16114764 0.16113864 0.16113063 0.16112356 0.16111735 0.16111192 0.16110719 0.16110311 0.16109959 0.16109658 0.16109401 0.16109184 0.16109003 0.16108854 0.1610873 0.16108627 0.16108537 0.16108456 0.16108376 0.16108292 0.16108198 0.1610809 0.16107965 0.1610782 0.16107656 0.16107471 0.16107267 0.16107044 0.16106806 0.16106552 0.16106284 0.16106004 0.16105712 0.16105408 0.16105094 0.16104769 0.16104436 0.16104095 0.16103749 0.16103402 0.16103056 0.16102713 0.16102379 0.16102054 0.16101743 0.16101449 0.16101172 0.16100915 0.16100679 0.16100462 0.16100266 0.16100087 0.16099927 0.16099782 0.16099653 0.16099537 0.16099432 0.16099338 0.16099252 0.16099172 0.16099098 0.16099027 0.16098958 0.16098889 0.16098819 0.16098747 0.16098672 0.16098593 0.1609851 0.16098422 0.1609833 0.16098233 0.16098131 0.16098024 0.16097914 0.16097799 0.16097681 0.1609756 0.16097435 0.16097308 0.16097178 0.16097047 0.16096915 0.16096782 0.1609665 0.16096518 0.16096387 0.1609626 0.16096135 0.16096013 0.16095896 0.16095783 0.16095674 0.1609557 0.16095471 0.16095377
GPVarianceControllerREC 10 10 5 5 13.374603 13.321294 12.781389 12.740338 11.748127 11.510973 11.411 11.131117 10.844459 10.696258 10.623328 10.577574 10.526027 10.45009 10.359455 10.272367 10.194016 10.123884 10.060824 10.020132 9.5249812 9.2479908 9.2378345 9.1472451 9.0318085 8.9046193 8.7803467 8.5827622 8.3596978 8.1438795 7.8912727 7.636417 7.4130963 7.2036962 6.9744064 6.7388354 6.52612 6.334327 6.1503914 5.9759005 5.8260407 5.8306849 5.2130593 5.0988864 5.014304 4.9207382 4.9062245 4.8868117 4.8142813 4.7553772 4.7095392 4.6329326 4.5116358 4.3684235 4.216173 4.0853263 4.0196577 4.0025324 3.9673847 3.8400138 3.6536961 3.4731987 3.2970901 3.1345968 2.9469594 2.7881093 2.7629784 2.7253118 2.6937796 2.6749528 2.6367337 2.5735235 2.4852161 2.4095399 2.3188835 2.2336992 2.1896273 2.1588848 2.135846 2.1181427 2.1047134 2.0992291 2.0706775 1.9583449 1.7929718 1.6150022 1.4823668 1.363138 1.3109602 1.2883631 1.2793661 1.2737615 1.2646139 1.2476301 1.2236072 1.1898568 1.1468877 1.0995133 1.0462731 0.98206173 0.91708039 0.87692616 0.86690659 0.86758932 0.85918397 0.8414118 0.80770206 0.756031 0.70800252 0.67367195 0.63575719 0.6261223 0.62064891 0.61867469 0.61319047 0.60908632 0.60576761 0.59843436 0.58248947 0.55536985 0.51595684 0.47898904 0.46679989 0.46258494 0.44708538 0.43355616 0.42695185 0.42405716 0.42222236 0.41810241 0.4079453 0.39521608 0.38326078 0.37020749 0.35398769 0.32796496 0.31603949 0.31174272 0.31099152 0.30972888 0.30582249 0.3024739 0.29925015 0.29342677 0.28664187 0.27976829 0.27269638 0.26610468 0.2616227 0.26008102 0.26068655 0.26238805 0.26388076 0.26306439 0.25720903 0.24787882 0.23784735 0.22858687 0.223583 0.22191288 0.221388 0.22140567 0.2214484 0.22150904 0.22194825 0.22137846 0.21757517 0.21406529 0.21387875 0.2054267 0.19650125 0.18699029 0.18406985 0.18372874 0.18355679 0.1827962 0.18229374 0.18209608 0.17725227 0.17459427 0.17366545 0.1712984 0.1704187 0.1711493 0.17214944 0.17229554 0.17112812 0.16884292 0.16630153 0.16407918 0.1623948 0.16114916 0.16018519 0.15942332 0.15882271 0.15813713 0.15698292 0.15493829 0.15225096 0.15002819 0.1490675 0.14913333 0.14910292 0.14840988 0.14731108 0.14616241 0.14513199 0.14436099 0.14405358 0.14408503 0.14353884 0.14191081 0.14034578 0.13988345 0.13984371 0.13858404 0.13578566 0.13288605 0.13098633 0.13015833 0.12996947 0.12996404 0.12996064 0.12995557 0.12994939 0.12992637 0.12983812 0.12959039 0.12913811 0.12859917 0.12816066 0.12790322 0.12779633 0.12777036 0.12772958 0.12757788 0.12746189 0.12758261 0.12771012 0.12764795 0.12745887 0.12728797 0.12720646 0.12719007 0.12715931 0.12701561 0.12667034 0.12607445 0.12523111 0.12418347 0.12299516 0.1217396 0.12049702 0.11933962 0.11833 0.11752185 0.11693974 0.11657416 0.11638473 0.11631233 0.11629832 0.1162982 0.11628605 0.11625236 0.11619724 0.11612543 0.11604346 0.11595721 0.11587184 0.11579093 0.11571607 0.11564752 0.11558435 0.11552511 0.11546852 0.11541373 0.11536027 0.11530777 0.11525583 0.11520294 0.11514691 0.1150848 0.11501251 0.11492527 0.11481849 0.11468792 0.11453075 0.11434684 0.11413817 0.11390902 0.11366694 0.11342002 0.11317653 0.11294434 0.11272967 0.11253625 0.11236581 0.11221856 0.11209323 0.11198639 0.11189406 0.11181245 0.1117384 0.11166924 0.1116026 0.11153716 0.11147215 0.11140722 0.11134228 0.1112777 0.11121415 0.11115206 0.11109224 0.11103554 0.11098229 0.11093316 0.11088855 0.11084842 0.11081275 0.11078112 0.11075321 0.11072844 0.11070622 0.110686 0.11066721 0.11064907 0.11063103 0.11061244 0.11059273 0.11057136 0.11054777 0.11052163 0.11049264 0.11046063 0.11042583 0.11038851 0.1103491 0.11030819 0.1102664 0.11022432 0.11018274 0.11014222 0.11010314 0.11006582 0.11003044 0.10999697 0.10996525 0.10993519 0.10990661 0.10987954 0.10985368 0.1098289 0.10980522 0.10978248 0.10976067 0.10973972 0.10971958 0.10970026 0.10968188 0.10966451 0.10964815 0.10963276 0.10961849 0.10960526 0.10959299 0.10958151 0.10957076 0.10956065 0.10955103 0.10954175 0.10953268 0.10952366 0.10951461 0.10950548 0.10949619 0.10948661 0.10947673 0.10946651 0.10945594 0.10944502 0.10943377 0.10942226 0.10941064 0.10939894 0.10938722 0.10937557 0.10936407 0.10935272 0.10934152 0.10933057 0.1093199 0.10930953 0.1092995 0.10928979 0.10928038 0.1092713 0.10926253 0.10925406 0.1092459 0.10923803 0.10923044
GPVarianceControllerREC 10 20 5 5 13.374603 13.321294 12.781302 12.738394 11.306247 11.216505 11.088989 10.734618 10.545317 10.483505 10.460729 10.432263 10.375478 10.29923 10.226772 10.164303 10.107765 10.052664 9.9981104 9.7605142 9.2001547 8.8824344 8.8594342 8.7729033 8.6592552 8.5734395 8.4578773 8.2846549 8.0905341 7.8936151 7.6891048 7.4765701 7.2658062 7.0564851 6.8480744 6.6435481 6.4473762 6.2609533 6.0867037 5.9291664 5.794169 5.8121453 5.1823574 5.0747134 5.0030653 4.8816024 4.8770628 4.8318031 4.7338632 4.6988548 4.6581638 4.5676269 4.44588 4.3044499 4.1210498 3.9419338 3.8674735 3.8676995 3.8580649 3.7461314 3.5440854 3.3316756 3.1216902 2.9381252 2.7395852 2.5655398 2.5388389 2.5122612 2.4801057 2.4652098 2.4166744 2.3750831 2.2710707 2.1318609 2.0753116 1.9134792 1.8395134 1.7975079 1.7269559 1.66908 1.6348606 1.6204004 1.6234929 1.6151983 1.5848693 1.5247068 1.4372447 1.3198389 1.2629511 1.2429109 1.232493 1.2289535 1.2163849 1.195609 1.1724856 1.1407036 1.0989373 1.0502496 0.99608914 0.93343912 0.86367592 0.81076241 0.79425607 0.79726141 0.79425093 0.78065268 0.74997186 0.70025072 0.65232791 0.60298584 0.59374163 0.5793216 0.57675421 0.5739674 0.57313167 0.56680177 0.55323515 0.53022159 0.50474036 0.47279089 0.43828092 0.41082824 0.39130148 0.37633495 0.36779624 0.36588238 0.36763263 0.36527457 0.35246225 0.33095313 0.2999889 0.25927348 0.235819 0.22638703 0.2243595 0.22156258 0.21101818 0.21107701 0.21015532 0.20664783 0.20287302 0.20256097 0.19914606 0.19885466 0.18020453 0.16704435 0.16162639 0.16064311 0.16024537 0.1609122 0.16214334 0.16146432 0.15548381 0.14058439 0.13436606 0.132989 0.1322873 0.13161028 0.13009116 0.12801274 0.12322538 0.11930867 0.11594639 0.11303393 0.11117188 0.10996059 0.10907333 0.10804515 0.10664758 0.10536919 0.10466738 0.10445483 0.10437414 0.10412616 0.10369187 0.10300923 0.10274395 0.10271556 0.10288465 0.10304703 0.1031032 0.10308924 0.10308147 0.10306454 0.10275588 0.10164684 0.098909052 0.0953871 0.093210271 0.091757846 0.090792191 0.090340128 0.090363375 0.089428312 0.089153142 0.089714686 0.089617853 0.088175699 0.086564622 0.085871806 0.085280345 0.083850923 0.08161877 0.079048886 0.076399155 0.074463119 0.073676497 0.073525917 0.073549753 0.073623074 0.073759221 0.073937061 0.074142335 0.07436094 0.074577576 0.074768623 0.074918665 0.075027946 0.075092402 0.075093056 0.074981883 0.074721554 0.074363022 0.074056213 0.073909597 0.073893575 0.073927687 0.073977973 0.074041581 0.07411174 0.074173329 0.074214137 0.074230012 0.074225841 0.074208236 0.074140286 0.073856191 0.073094752 0.071797298 0.0703284 0.069151418 0.06846961 0.068218761 0.06820019 0.068225048 0.068196336 0.068105831 0.067981099 0.067845137 0.067715156 0.067596012 0.06748748 0.067386458 0.067281222 0.067157997 0.067007437 0.066834054 0.066653085 0.06647111 0.066272414 0.066022638 0.065684645 0.065245965 0.064716919 0.06412501 0.063511506 0.062906406 0.062337785 0.061829454 0.061414487 0.061103494 0.06088166 0.060744061 0.060669029 0.060629266 0.060604492 0.060578303 0.060540671 0.060487594 0.06042026 0.060342107 0.060255193 0.060160853 0.060059662 0.059951012 0.059846005 0.05974954 0.059664391 0.059588452 0.059527822 0.05948527 0.059458758 0.059448193 0.059450617 0.059463359 0.059483683 0.059508163 0.059532649 0.059555209 0.05957443 0.059590531 0.05960312 0.059610853 0.059613746 0.059611296 0.059602632 0.059587035 0.059564276 0.059536997 0.059509655 0.059482328 0.059455384 0.059429814 0.059405228 0.059384392 0.059367121 0.059353727 0.059344762 0.059339047 0.059335039 0.059331408 0.059326857 0.0593203 0.05931114 0.059298659 0.059283095 0.059265453 0.05924655 0.059225693 0.059201674 0.059177002 0.059152999 0.059129546 0.059104358 0.059077441 0.059051355 0.059028947 0.059009832 0.05899372 0.058980341 0.058969827 0.058962236 0.058957127 0.058954065 0.058953172 0.058954912 0.058958996 0.058964975 0.058972841 0.058981629 0.058991434 0.059000891 0.059010204 0.059020042 0.059030157 0.05904084 0.059052482 0.059064277 0.059077471 0.059091787 0.059106531 0.059123226 0.059141423 0.059161538 0.059183697 0.059208168 0.059231776 0.059256793 0.059295886 0.059369691 0.059553747 0.060389012 0.060583973 0.060579781 0.060575995 0.060572684 0.060569755 0.060567037 0.060564658 0.060562515 0.060560807 0.060559614 0.060559021 0.060558777 0.060558873 0.060559267 0.060559897 0.060560746 0.060561718 0.060562736 0.060563696 0.060564773 0.060565983 0.060567288 0.060568583 0.060569907 0.060571272 0.060572723 0.060574246 0.060575739 0.060577308
GPVarianceControllerPAA 10 5 5 5 13.374603 13.321294 12.781736 12.113772 11.595128 11.400371 11.285664 11.184441 11.093306 11.022997 10.974571 10.943218 10.924835 10.915275 10.91024 10.906535 10.902289 10.896349 10.887753 10.875669 10.859869 10.841412 10.793953 10.764069 10.606532 10.345986 10.140185 9.9790869 9.8704617 9.8071234 9.7504652 9.6832353 9.6060566 9.5287592 9.4637192 9.4150714 9.374765 9.3306148 9.2736422 9.2042548 9.1347095 8.9871595 8.5112261 8.4192349 8.3251676 8.2905841 8.1811025 7.91242 7.6993871 7.5569987 7.3977028 7.1822894 6.9597168 6.9001425 6.8161132 6.3876932 6.2410752 6.1396255 5.9736306 5.8232792 5.7164087 5.642986 5.5614715 5.5027098 5.4811196 5.4493775 5.3864562 5.3084212 5.217464 5.1079944 4.9841948 4.8628627 4.7626529 4.6897532 4.6370116 4.6085416 4.5908402 4.4625588 4.387639 4.3474309 4.3284688 4.2784183 4.045409 3.987561 3.9437873 3.9015361 3.8893317 3.8886316 3.8896623 3.8725788 3.8517455 3.8389722 3.8186155 3.7494036 3.620709 3.4855408 3.3329977 3.1607613 3.0056829 2.8791992 2.7714131 2.7054924 2.3923433 2.3366498 2.2375169 2.0637308 1.943779 1.9133716 1.9033101 1.8941572 1.8934432 1.8918016 1.8690799 1.7938407 1.7449512 1.6564823 1.5705038 1.5260276 1.4663447 1.4102292 1.344731 1.3249973 1.3249471 1.2992187 1.2654108 1.2289471 1.1852211 1.141201 1.106506 1.0832615 1.0715139 1.0690911 1.0685924 1.0631756 1.0533369 1.046863 1.0421264 1.0328229 1.0340879 1.0342724 1.030355 1.017229 0.99551226 0.96795118 0.94506275 0.93064753 0.92234564 0.91779972 0.91562495 0.91476848 0.91427742 0.91360089 0.91303008 0.91311573 0.91341712 0.91276497 0.91028579 0.90529955 0.89746707 0.88753755 0.87812656 0.87267024 0.87012714 0.86915777 0.86887805 0.86879729 0.86871038 0.86847036 0.86806968 0.86779146 0.8677681 0.86749453 0.86627974 0.86403782 0.8613292 0.85866462 0.85593129 0.85273882 0.84890202 0.8444528 0.83955027 0.83449879 0.82978266 0.8259244 0.82319198 0.82147684 0.8204748 0.81992919 0.81969651 0.8196536 0.81962208 0.81941126 0.81890824 0.81809154 0.81695742 0.81547772 0.81366058 0.81164042 0.80968416 0.80808406 0.80701571 0.80646754 0.80627822 0.80623767 0.80619043 0.80609445 0.80599691 0.80594306 0.8059175 0.80587076 0.80577015 0.80562088 0.80545849 0.80532746 0.80525641 0.80523987 0.80523834 0.80519872 0.80508258 0.80488423 0.80462929 0.80435828 0.80410748 0.80389873 0.80373948 0.80362778 0.80355827 0.80352459 0.80351766 0.80352402 0.80352737 0.8035132 0.80347408 0.80341229 0.8033384 0.80326692 0.80321071 0.80317671 0.80316421 0.80316585 0.80317073 0.80316821 0.80315102 0.80311676 0.80306748 0.8030079 0.80294322 0.80287783 0.80281477 0.80275533 0.80269942 0.80264646 0.80259585 0.80254704 0.80250007 0.80245574 0.80241547 0.80238109 0.80235417 0.80233545 0.80232455 0.80232005 0.80231982 0.80232152 0.80232318 0.80232344 0.80232167 0.80231786 0.80231232 0.80230537 0.80229715 0.80228751 0.80227603 0.80226214 0.80224533 0.80222535 0.80220238 0.80217704 0.80215042 0.80212386 0.80209876 0.80207627 0.80205719 0.80204182 0.80202998 0.80202112 0.80201444 0.80200909 0.80200428 0.80199934 0.80199383 0.80198748 0.80198019 0.801972 0.80196306 0.80195359 0.80194385 0.80193411 0.80192467 0.8019158 0.80190776 0.80190076 0.801895 0.80189054 0.80188734 0.80188528 0.80188419 0.80188379 0.80188383 0.80188403 0.80188416 0.80188399 0.80188336 0.80188215 0.80188026 0.80187765 0.8018743 0.80187022 0.80186546 0.8018601 0.80185427 0.8018481 0.80184176 0.80183543 0.80182928 0.80182348 0.80181813 0.80181333 0.80180909 0.80180542 0.80180227 0.80179956 0.8017972 0.80179508 0.80179312 0.80179123 0.80178935 0.80178744 0.80178546 0.80178342 0.80178135 0.80177927 0.80177723 0.80177527 0.80177344 0.80177178 0.80177031 0.80176905 0.801768 0.80176714 0.80176646 0.80176593 0.80176549 0.80176512 0.80176476 0.80176436 0.80176388 0.8017633 0.80176258 0.8017617 0.80176066 0.80175945 0.80175808 0.80175657 0.80175494 0.80175322 0.80175144 0.80174963 0.80174783 0.80174607 0.80174437 0.80174274 0.80174121 0.80173978 0.80173846 0.80173724 0.8017361 0.80173504 0.80173405 0.8017331 0.8017322 0.80173131 0.80173044 0.80172957 0.80172871 0.80172786 0.80172703 0.80172622 0.80172543 0.80172467 0.80172395 0.80172326 0.80172261 0.801722 0.80172143 0.80172089 0.80172038 0.80171989 0.80171941 0.80171894 0.80171845
GPVarianceControllerPAA 10 10 5 5 13.374603 13.321294 12.781389 11.725558 11.456372 11.340831 11.226483 11.117158 11.038391 10.986784 10.952212 10.930256 10.91825 10.912233 10.908211 10.902995 10.893788 10.878213 10.855279 10.826501 10.796012 10.768899 10.731827 10.694975 10.500664 10.234809 10.051836 9.8839768 9.7707737 9.6792723 9.5631047 9.4261064 9.3029372 9.2142715 9.1531705 9.0998394 9.0352195 8.9461166 8.8378286 8.7348764 8.6570792 8.5004256 8.0091148 7.925454 7.8982259 7.8564913 7.656301 7.453102 7.3234583 7.1632273 6.9282059 6.6956226 6.5233285 6.4631146 6.4279863 6.0355683 5.8329423 5.8313931 5.6285369 5.4477681 5.324139 5.2666826 5.1308447 5.054871 4.9907507 4.9636421 4.9164136 4.8395252 4.7688699 4.7055899 4.6281311 4.5330783 4.4439385 4.4451994 4.380332 4.2430082 4.165055 4.1290926 4.0735528 3.9699364 3.9061071 3.7576675 3.5122961 3.4606861 3.3870373 3.3663809 3.3530387 3.3389893 3.3439302 3.3428815 3.3417571 3.3434167 3.3429976 3.311445 3.2195535 3.1137335 3.0030783 2.8876238 2.7892654 2.708378 2.6348747 2.6022003 2.2864766 2.2671503 2.1644966 2.0181455 1.9187235 1.8887014 1.8823736 1.8839656 1.8867923 1.872618 1.8416653 1.8030689 1.7683162 1.701683 1.6020202 1.5786653 1.5019353 1.488702 1.4214219 1.3689661 1.3460891 1.3208305 1.2698827 1.1934961 1.1242754 1.0908004 1.0825117 1.0824714 1.0798868 1.0696391 1.0692108 1.0565424 1.0566808 1.0582227 1.0532004 1.0496586 1.0481352 1.0424684 1.0300107 1.0156676 0.99785838 0.97639533 0.96172446 0.95522909 0.95285733 0.95197333 0.9515312 0.95111164 0.95042968 0.94933231 0.9481724 0.94771255 0.94796672 0.94776144 0.94545718 0.9390412 0.92679578 0.90981175 0.89303993 0.88298633 0.8786192 0.87698546 0.87650236 0.87649055 0.87628818 0.87553108 0.87463179 0.87400028 0.87359721 0.87309397 0.87186131 0.86919612 0.86523699 0.86123018 0.85842609 0.85716707 0.8569022 0.85649274 0.85459849 0.85045691 0.84478531 0.83937172 0.83555477 0.83349707 0.83265711 0.83245777 0.83258399 0.8329242 0.83336516 0.8336847 0.83362315 0.83300499 0.83177581 0.82996367 0.82765795 0.82506004 0.82249219 0.82030702 0.81874118 0.8178289 0.81743053 0.81732986 0.81732506 0.81728919 0.81719508 0.81708464 0.81700232 0.81696017 0.81694704 0.81694387 0.81693021 0.81688959 0.81681776 0.81672879 0.81664972 0.81660355 0.81659239 0.81659357 0.81657146 0.81649646 0.81635693 0.81616089 0.81592901 0.81568508 0.81544955 0.81523245 0.81502895 0.81482222 0.81459261 0.81432566 0.81401883 0.81368737 0.81335984 0.8130669 0.81283123 0.81266312 0.81255902 0.81250217 0.81246904 0.81243504 0.81237972 0.81229038 0.81216259 0.81199952 0.81180999 0.81160374 0.81139011 0.81117734 0.81096952 0.81076879 0.81057548 0.81038879 0.8102073 0.81002999 0.80985665 0.80968844 0.80952784 0.80937806 0.80924276 0.80912511 0.80902735 0.80895084 0.8088955 0.80885889 0.8088375 0.80882737 0.80882447 0.80882516 0.80882621 0.80882489 0.80881903 0.80880694 0.8087877 0.80876105 0.8087279 0.80868985 0.80864902 0.80860795 0.80856921 0.80853496 0.80850634 0.80848365 0.80846625 0.80845281 0.80844156 0.80843052 0.80841777 0.80840162 0.8083809 0.80835501 0.80832385 0.80828772 0.80824701 0.8082024 0.80815456 0.8081041 0.80805182 0.80799878 0.80794599 0.80789432 0.80784452 0.80779768 0.80775455 0.80771581 0.80768229 0.80765427 0.8076316 0.80761409 0.8076014 0.80759292 0.80758791 0.8075856 0.80758518 0.80758589 0.80758705 0.80758811 0.80758863 0.80758836 0.80758716 0.80758506 0.80758216 0.80757869 0.8075749 0.80757102 0.80756721 0.80756357 0.80756011 0.8075568 0.80755351 0.80755005 0.80754619 0.80754171 0.80753641 0.8075301 0.80752263 0.80751392 0.807504 0.80749295 0.80748082 0.80746768 0.80745371 0.80743914 0.80742424 0.80740932 0.80739456 0.80738017 0.80736637 0.80735351 0.80734185 0.80733136 0.80732206 0.80731405 0.80730732 0.80730182 0.80729742 0.80729397 0.80729137 0.80728948 0.80728813 0.80728718 0.80728649 0.80728595 0.80728547 0.80728497 0.8072844 0.80728374 0.80728297 0.80728205 0.80728099 0.80727978 0.8072784 0.80727682 0.80727503 0.80727299 0.80727067 0.80726802 0.80726503 0.80726166 0.80725791 0.80725379 0.80724929 0.80724441 0.80723917 0.80723367 0.80722792 0.80722195 0.80721585 0.80720972 0.80720368 0.80719776 0.807192 0.80718648 0.8071813 0.80717647 0.80717202 0.80716794 0.80716425 0.80716096 0.80715805
GPVarianceControllerPAA 10 20 5 5 13.374603 13.321294 12.781302 11.541237 11.409384 11.28893 11.15807 11.065465 11.004425 10.962584 10.936896 10.922864 10.9154 10.910791 10.905105 10.893476 10.871495 10.838195 10.798237 10.759644 10.729323 10.709737 10.687266 10.633131 10.40949 10.177747 9.9795787 9.7981979 9.6645104 9.5117734 9.3250654 9.1346896 8.9778813 8.8700826 8.7839527 8.6881822 8.5700593 8.4454134 8.3413729 8.26568 8.2083625 8.0981566 7.7348846 7.6685869 7.6473306 7.5530382 7.3586947 7.2384458 7.0986979 6.8711501 6.6350525 6.4551077 6.2996973 6.1416834 6.0041151 5.9183564 5.6966919 5.4951412 5.4588398 5.3413977 5.1300923 5.0392518 4.8258859 4.7413367 4.6629474 4.6407606 4.5424876 4.4578126 4.4186379 4.3622321 4.2850616 4.2575466 4.2673435 4.0664914 3.8991754 3.8960291 3.8326845 3.7670496 3.7265451 3.665728 3.526549 3.3631172 3.1292107 3.0700453 3.0478727 3.0325055 3.0347216 3.0381094 3.0426314 3.0421593 3.0257394 2.9948127 2.960891 2.9240256 2.8505294 2.760067 2.7039386 2.6495307 2.5982713 2.5595692 2.5244571 2.5061443 2.2954067 2.3020205 2.2288804 2.163054 2.1542087 2.1529422 2.1503673 2.1486986 2.1491643 2.1631185 2.1720052 2.1420873 2.0777384 1.9579079 1.8069814 1.6882847 1.6203445 1.5835239 1.5548184 1.5386965 1.4660344 1.4352574 1.3436828 1.2260293 1.1179463 0.96943821 0.9160258 0.89927098 0.89853409 0.8945863 0.88113776 0.86745943 0.85391508 0.82906266 0.80509724 0.78823994 0.76738067 0.73950751 0.71058274 0.70657624 0.70324046 0.69669867 0.69000421 0.66971397 0.63102529 0.5821501 0.55596969 0.5514431 0.55139412 0.54678669 0.54278581 0.54265262 0.5405752 0.53461697 0.53096226 0.522079 0.5183647 0.51331137 0.50751809 0.50737844 0.50536982 0.50435404 0.50382736 0.50068758 0.50083142 0.501996 0.50050678 0.49933768 0.49975836 0.49823564 0.49351352 0.48633885 0.47774029 0.46918623 0.46217155 0.4571563 0.4538082 0.45138604 0.44901606 0.44523025 0.43923037 0.43199697 0.4255507 0.42075152 0.41715741 0.41443126 0.41264645 0.41165485 0.41118778 0.41104794 0.41111755 0.41127967 0.41137191 0.41130292 0.41112356 0.41095995 0.41091396 0.41100497 0.41113119 0.41114062 0.41098763 0.41077801 0.410623 0.41052948 0.41041785 0.41021433 0.40990708 0.40958146 0.40932571 0.40916843 0.40910437 0.40910502 0.40913237 0.40912515 0.40898891 0.40864057 0.40803086 0.40721408 0.40631652 0.4053949 0.40445037 0.40355557 0.40274275 0.40202767 0.40143934 0.40094482 0.40050896 0.40010847 0.39971449 0.39932483 0.39894278 0.3985802 0.39824735 0.39795904 0.39775125 0.39762292 0.39754854 0.39750481 0.39746881 0.39741883 0.39733622 0.39720717 0.39702585 0.39679688 0.39652367 0.39622054 0.39592212 0.39565684 0.39543394 0.39525069 0.39509803 0.39496751 0.39485395 0.39475249 0.39466093 0.394582 0.39451676 0.39446493 0.39442693 0.39440089 0.39438594 0.39438026 0.39438051 0.39438346 0.39438678 0.39438899 0.39438918 0.39438654 0.39438102 0.39437338 0.39436396 0.39435278 0.39433989 0.39432617 0.39431219 0.39429846 0.39428711 0.39427996 0.39427702 0.39427852 0.39428435 0.39429397 0.39430608 0.39431927 0.39433171 0.39434153 0.39434754 0.39434898 0.39434513 0.39433652 0.39432489 0.39430895 0.3942902 0.39427171 0.39425366 0.39423631 0.39421878 0.39420124 0.39418404 0.39416784 0.39415363 0.394142 0.39413296 0.39412576 0.39412083 0.39411747 0.39411552 0.39411463 0.39411445 0.39411458 0.39411484 0.39411492 0.39411479 0.3941142 0.39411303 0.39411117 0.39410843 0.39410487 0.39410031 0.39409433 0.39408599 0.39407422 0.39405837 0.39403584 0.3939972 0.39390458 0.39334057 0.39392751 0.39392848 0.39392887 0.39392856 0.39392754 0.39392593 0.39392382 0.39392116 0.39391811 0.39391422 0.39390984 0.39390529 0.39390003 0.39389466 0.39388987 0.39388525 0.39388052 0.39387573 0.39387133 0.39386739 0.39386388 0.39386101 0.39385856 0.39385633 0.3938544 0.39385275 0.3938513 0.39385013 0.39384929 0.39384866 0.39384814 0.3938477 0.39384726 0.39384689 0.39384656 0.39384623 0.39384594 0.3938457 0.39384551 0.39384536 0.39384526 0.3938452 0.39384516 0.39384511 0.39384507 0.39384496 0.3938448 0.39384452 0.39384393 0.39384305 0.39384211 0.39384086 0.39383935 0.39383745 0.39383538 0.39383325 0.39383068 0.39382774 0.39382427 0.39382018 0.39381543 0.39380991 0.39380389 0.39379665 0.39378607 0.39377147 0.39374999 0.39371234 0.39358661 0.39163387 0.39369536 0.3936939
GPInformationControllerFixedEndTimeREC 10 5 5 5 13.374603 13.321294 12.781736 11.893472 11.523493 11.243774 10.919282 10.882117 10.587514 10.469022 10.340065 10.16828 10.042685 9.9744997 9.9403578 9.9189195 9.8967902 9.8714736 9.8445627 9.1334734 8.6426419 8.4907965 8.2962279 8.230361 8.2292877 8.1052333 7.5790621 7.5271847 7.4803948 7.4355861 7.3987331 7.3321433 7.2030684 7.2072434 6.6781382 6.4391068 6.4042956 6.3881402 6.3160643 6.2032659 5.9484858 5.4540728 5.3831779 5.3414294 5.2770991 5.1714395 5.0571112 4.9575149 4.8415463 4.6085461 4.5859507 4.5771777 4.5540346 4.3517284 4.3134845 4.2303924 4.2061946 4.178864 4.0906047 3.9495312 3.8098408 3.6931806 3.580303 3.4638391 3.3533578 3.2409906 3.1205648 3.0172314 2.9476763 2.896886 2.8454627 2.7214033 2.5623178 2.529896 2.517774 2.5129069 2.5131588 2.5074636 2.4920463 2.4685952 2.4435335 2.4189211 2.3828999 2.298731 2.1208865 1.9161979 1.7928761 1.7430888 1.7259693 1.7163833 1.7008883 1.6745979 1.6423366 1.6072519 1.5707521 1.5067133 1.4684384 1.455335 1.4578266 1.4524898 1.4485767 1.4378725 1.4183829 1.3923087 1.3572604 1.3026867 1.2227035 1.1297984 1.0491614 0.99253261 0.95263697 0.91966125 0.88861799 0.85579902 0.82473477 0.79905058 0.77151581 0.73821819 0.70609568 0.68331026 0.67021678 0.63407453 0.62903729 0.62919645 0.62940552 0.62942055 0.62929068 0.62838232 0.6272922 0.62726307 0.62756392 0.62751826 0.6283341 0.62657079 0.61602682 0.60879783 0.6074075 0.60726635 0.60656107 0.60575688 0.60528012 0.60468806 0.60364093 0.60306816 0.60329858 0.60348959 0.60339398 0.60297404 0.60154427 0.59823432 0.59348092 0.58909903 0.58629126 0.58492236 0.58432222 0.58381939 0.58274619 0.58044129 0.5766607 0.57192459 0.56713097 0.56294087 0.55961199 0.55714903 0.55546752 0.55446687 0.55401577 0.5539128 0.55390745 0.55383314 0.5537572 0.55370982 0.5532988 0.5522631 0.55088516 0.54978835 0.54947351 0.54986673 0.55039956 0.55058557 0.55045 0.55040789 0.55077471 0.55144999 0.55203321 0.55213293 0.55157957 0.5504611 0.54903168 0.54757816 0.54631525 0.54534129 0.54464998 0.54417365 0.54382986 0.54355234 0.54330207 0.54306443 0.54284061 0.54263829 0.54246471 0.54232335 0.54221413 0.54213493 0.54208282 0.54205446 0.54204631 0.54205531 0.54208017 0.54212268 0.54218853 0.54228729 0.54243141 0.54263405 0.54290584 0.54325092 0.54366361 0.54412724 0.54461619 0.54510106 0.54555484 0.54595775 0.54629898 0.54657543 0.54678858 0.54694082 0.54703207 0.54705742 0.54700663 0.54686598 0.54662219 0.5462672 0.54580168 0.54523636 0.54459054 0.54388886 0.54315743 0.54242057 0.54169872 0.54100759 0.54035829 0.53975793 0.5392104 0.53871708 0.53827735 0.53788915 0.53754933 0.53725413 0.53699953 0.53678163 0.53659686 0.53644218 0.53631502 0.53621326 0.53613509 0.53607883 0.53604277 0.53602506 0.53602358 0.53603597 0.53605964 0.53609185 0.53612987 0.5361711 0.53621323 0.5362543 0.53629279 0.53632754 0.53635767 0.53638239 0.53640082 0.53641184 0.53641402 0.53640561 0.5363847 0.53634949 0.53629853 0.53623099 0.53614688 0.53604709 0.53593333 0.53580801 0.53567399 0.53553436 0.53539219 0.53525037 0.53511146 0.53497759 0.53485045 0.53473128 0.53462091 0.53451982 0.53442819 0.53434597 0.53427295 0.53420878 0.53415304 0.53410526 0.53406491 0.53403147 0.53400436 0.533983 0.53396678 0.53395508 0.53394724 0.53394264 0.53394064 0.53394064 0.53394205 0.53394436 0.53394706 0.5339497 0.53395187 0.53395317 0.53395322 0.53395164 0.53394806 0.5339421 0.53393343 0.53392172 0.53390673 0.53388827 0.5338663 0.53384084 0.53381208 0.5337803 0.53374588 0.53370931 0.53367112 0.53363186 0.53359211 0.53355242 0.5335133 0.53347521 0.53343853 0.5334036 0.53337066 0.5333399 0.53331144 0.53328535 0.53326164 0.53324027 0.53322118 0.53320426 0.5331894 0.53317645 0.53316524 0.53315561 0.53314738 0.53314036 0.53313437 0.53312924 0.53312477 0.5331208 0.53311717 0.53311371 0.53311028 0.53310673 0.53310293 0.53309874 0.53309405 0.53308876 0.53308276 0.53307598 0.53306834 0.53305982 0.53305038 0.53304003 0.5330288 0.53301673 0.53300392 0.53299044 0.53297642 0.53296198 0.53294726 0.53293238 0.5329175 0.53290273 0.5328882 0.53287403 0.53286031 0.53284712 0.53283452 0.53282258 0.53281131 0.53280075 0.53279089 0.53278174 0.53277326 0.53276544 0.53275823 0.53275159 0.53274548 0.53273983 0.5327346 0.53272973 0.53272516 0.53272083 0.53271669 0.53271267 0.53270873
GPInformationControllerFixedEndTimeREC 10 10 5 5 13.374603 13.321294 12.781389 11.41804 11.12911 11.025573 10.904723 10.864965 10.548315 10.408659 10.195323 10.021453 9.924494 9.8666932 9.8328939 9.8062834 9.7794535 9.7562918 9.738175 8.9067039 8.5487428 8.5377452 7.7359288 7.6569666 7.6521926 7.4838733 7.4060855 7.3506307 7.3036525 7.2552387 7.173309 7.0532707 7.065854 6.3970785 6.2235248 6.2110656 6.2086052 6.1689395 5.8741857 5.5205196 5.4705593 5.4460728 5.4080174 5.3322696 5.2416391 5.1497068 5.0765751 5.0200929 4.9962105 4.9904642 4.4326662 4.3592576 4.3558307 4.3080444 4.2218151 4.1388973 4.0838804 4.0042443 3.9232398 3.8468664 3.7368469 3.6053921 3.5089347 3.444891 3.3739357 3.2818833 3.1868444 3.1004354 3.0265876 2.9645038 2.9074696 2.8473709 2.7863231 2.7379972 2.56814 2.5448557 2.5438137 2.5369293 2.5291223 2.4742236 2.456261 2.3773866 2.3728132 2.3492069 2.2397748 2.0984878 1.9821209 1.8968622 1.8498988 1.8274841 1.8146191 1.8053085 1.7934308 1.7646609 1.7190371 1.6739123 1.6365618 1.6099914 1.5236686 1.5190329 1.4879675 1.4849141 1.4794844 1.4734586 1.4575319 1.4335716 1.3993687 1.3397506 1.2521209 1.1557565 1.0664917 1.0006472 0.96422396 0.94265223 0.9264274 0.91223209 0.89692443 0.88292661 0.87321845 0.86337151 0.85196859 0.84400958 0.84060764 0.83977135 0.7871022 0.77302213 0.77256186 0.77190147 0.77187071 0.7715644 0.76952203 0.76875977 0.76870608 0.76828772 0.76763097 0.77070762 0.77134142 0.76755122 0.76701041 0.76847119 0.76936191 0.76917202 0.76778524 0.76654253 0.76646245 0.76510388 0.75892806 0.75077614 0.74628046 0.74491033 0.74420191 0.74313143 0.74118293 0.73746826 0.73210675 0.72746297 0.7251948 0.72447799 0.72400401 0.72300216 0.72082797 0.71705171 0.71205415 0.70694269 0.70277632 0.69999635 0.69848291 0.69789548 0.69788643 0.69813948 0.69837041 0.69839675 0.69830494 0.69847349 0.69886118 0.69875969 0.69800194 0.6971012 0.69660787 0.69662084 0.6966448 0.69601279 0.69460172 0.69309212 0.6923695 0.69272951 0.69373512 0.69461145 0.69467323 0.69358532 0.69143824 0.68864594 0.68573393 0.68313621 0.68108682 0.67961867 0.67863121 0.67797542 0.67751821 0.67717215 0.6768947 0.67667083 0.6764928 0.6763475 0.67621593 0.67608202 0.67594301 0.67581289 0.67571706 0.67568211 0.67572701 0.67585898 0.67607433 0.67636204 0.67670779 0.67709697 0.67751613 0.67795292 0.67839503 0.67882926 0.67924166 0.67961926 0.67995257 0.6802377 0.6804766 0.68067563 0.68084278 0.68098447 0.68110203 0.6811885 0.68122647 0.68118864 0.68104184 0.68075409 0.68030254 0.6796798 0.67889637 0.67797882 0.67696459 0.67589545 0.67481141 0.67374654 0.67272677 0.6717697 0.67088545 0.67007819 0.66934767 0.66869071 0.66810232 0.66757678 0.66710833 0.66669188 0.6663233 0.66599965 0.66571906 0.66548048 0.66528316 0.66512618 0.66500798 0.66492598 0.66487651 0.66485484 0.66485553 0.66487284 0.66490115 0.66493548 0.66497172 0.66500691 0.66503924 0.66506791 0.66509288 0.66511448 0.66513301 0.66514824 0.66515914 0.66516369 0.66515892 0.66514119 0.6651067 0.66505203 0.66497464 0.66487329 0.66474824 0.66460118 0.66443505 0.66425367 0.66406136 0.66386256 0.66366147 0.66346191 0.66326709 0.66307964 0.66290156 0.66273431 0.6625789 0.66243594 0.66230579 0.66218854 0.66208416 0.66199242 0.66191299 0.66184539 0.66178899 0.66174303 0.66170662 0.66167873 0.66165825 0.66164402 0.6616349 0.66162978 0.66162764 0.66162758 0.66162884 0.66163081 0.66163295 0.66163484 0.66163609 0.6616363 0.66163508 0.66163194 0.66162638 0.66161786 0.6616058 0.6615897 0.66156911 0.66154374 0.66151343 0.66147822 0.66143833 0.66139417 0.66134629 0.66129536 0.66124213 0.66118741 0.66113197 0.6610766 0.66102201 0.66096884 0.66091765 0.66086891 0.66082299 0.66078018 0.66074067 0.66070459 0.66067196 0.66064277 0.6606169 0.66059422 0.66057453 0.6605576 0.66054316 0.66053094 0.66052064 0.66051198 0.66050467 0.66049844 0.66049304 0.66048823 0.6604838 0.66047953 0.66047526 0.66047079 0.66046596 0.6604606 0.66045458 0.66044773 0.66043993 0.66043106 0.66042102 0.66040975 0.66039721 0.66038339 0.66036832 0.66035207 0.66033475 0.66031647 0.66029741 0.66027773 0.66025763 0.66023731 0.66021694 0.66019674 0.66017687 0.66015749 0.66013876 0.66012078 0.66010366 0.66008747 0.66007227 0.66005808 0.6600449 0.66003273 0.66002154 0.66001128 0.66000189 0.6599933 0.65998544 0.65997823 0.65997159 0.65996542 0.65995965
GPInformationControllerFixedEndTimeREC 10 20 5 5 13.374603 13.321294 12.781302 11.214909 10.974711 10.928483 10.895968 10.856913 10.522906 10.302874 10.052714 9.9137238 9.8204084 9.7603555 9.7200985 9.6904742 9.6691079 9.6547115 9.643696 8.7744786 8.4756517 8.4620839 7.6342757 7.6293257 7.4487239 7.377725 7.3093405 7.2723713 7.2222692 7.1044861 6.949615 6.840877 6.8528339 6.0704981 5.9743589 5.9686336 5.9628452 5.9258343 5.6000358 5.3713717 5.2984505 5.2641602 5.2199389 5.1476788 5.065372 4.9945941 4.9050269 4.5683345 4.4849915 4.4202622 4.3844404 4.3165443 4.3029608 4.182713 4.1684377 3.9391471 3.8686404 3.7974219 3.6027929 3.4408605 3.3831977 3.3543589 3.3012275 3.2218648 3.1376187 3.0614589 2.9938887 2.9304501 2.8649188 2.79444 2.725992 2.6750954 2.6510134 2.4324931 2.3997904 2.4084309 2.3986487 2.3764069 2.3514271 2.3385518 2.2973005 2.1518073 2.1375116 2.0818336 1.9290778 1.8207848 1.7732813 1.7446959 1.721369 1.7031755 1.6882981 1.6732137 1.6524523 1.6243808 1.5969547 1.5786697 1.4477043 1.4322888 1.3870333 1.387396 1.384395 1.3749139 1.3559574 1.3371707 1.3060637 1.2528285 1.1922628 1.1258593 1.0487986 0.98485929 0.94953779 0.92929495 0.91662807 0.90810723 0.90198407 0.89622479 0.86837951 0.81451152 0.79808591 0.78451464 0.78033874 0.7801786 0.7361733 0.73018893 0.7226792 0.72243997 0.71584708 0.70855774 0.69059319 0.66883493 0.64938735 0.61699668 0.56128293 0.50622232 0.48044952 0.47494957 0.47400714 0.47238694 0.4717556 0.46882331 0.45191976 0.42449449 0.40004974 0.38437434 0.37563219 0.37048212 0.36766647 0.36715555 0.3657499 0.36357475 0.3633197 0.36329636 0.36307537 0.36290013 0.3609732 0.36042846 0.36049983 0.3596805 0.35822204 0.35827908 0.35474691 0.3512373 0.34985082 0.35027086 0.35146714 0.3521463 0.35198029 0.35174132 0.35192952 0.35232625 0.3523537 0.35158913 0.35002051 0.34800558 0.34607561 0.34460599 0.34362742 0.3429429 0.34232033 0.34158509 0.34075721 0.34009157 0.33979111 0.33980618 0.33995209 0.34009146 0.34017206 0.34012947 0.33976815 0.33881951 0.33726908 0.33540616 0.33351295 0.3317159 0.33000128 0.32822945 0.32615368 0.32352941 0.32035512 0.31706589 0.31433944 0.31261633 0.3118721 0.31174598 0.31177337 0.31162956 0.31128306 0.31089884 0.31063721 0.31056527 0.31065544 0.31082294 0.31099426 0.31114147 0.31126226 0.31135156 0.31138775 0.31133316 0.31114718 0.31080614 0.31031862 0.30972834 0.30910558 0.30853043 0.30807116 0.30776387 0.30760276 0.3075456 0.30752995 0.30749107 0.30737445 0.30714147 0.30676987 0.30625126 0.30558758 0.30478758 0.30386438 0.30283488 0.30172089 0.30055101 0.29936132 0.29819336 0.29708904 0.29608411 0.29520292 0.29445623 0.29384232 0.29335023 0.29296372 0.29266469 0.29243567 0.29226137 0.29212931 0.29202986 0.29195586 0.29190208 0.29186467 0.29184067 0.29182776 0.29182394 0.29182748 0.29183677 0.29185033 0.29186666 0.29188426 0.29190152 0.29191685 0.29192881 0.29193633 0.29193893 0.29193689 0.29193125 0.29192362 0.2919159 0.2919099 0.29190694 0.29190756 0.29191137 0.29191705 0.29192254 0.29192539 0.29192312 0.29191367 0.29189568 0.29186875 0.29183342 0.29179107 0.29174366 0.29169345 0.29164268 0.29159333 0.29154698 0.29150471 0.29146714 0.2914345 0.2914067 0.29138347 0.2913644 0.29134909 0.2913371 0.29132804 0.29132155 0.29131731 0.29131502 0.29131437 0.29131509 0.29131688 0.29131945 0.29132252 0.29132579 0.29132903 0.29133204 0.29133468 0.29133686 0.29133859 0.29133994 0.29134103 0.29134202 0.29134305 0.29134426 0.29134571 0.29134739 0.29134923 0.29135107 0.29135267 0.29135381 0.29135424 0.29135374 0.29135218 0.29134947 0.29134562 0.29134072 0.29133494 0.29132846 0.29132153 0.29131439 0.29130725 0.29130031 0.29129376 0.29128771 0.29128226 0.29127747 0.29127336 0.29126993 0.29126717 0.29126503 0.29126348 0.29126245 0.29126189 0.29126173 0.2912619 0.29126233 0.29126297 0.29126376 0.29126464 0.29126556 0.29126651 0.29126744 0.29126835 0.29126924 0.2912701 0.29127094 0.29127177 0.29127258 0.29127338 0.29127416 0.29127491 0.29127559 0.29127619 0.29127666 0.29127698 0.29127711 0.29127704 0.29127674 0.29127621 0.29127545 0.29127449 0.29127334 0.29127205 0.29127063 0.29126915 0.29126764 0.29126613 0.29126467 0.29126329 0.29126201 0.29126086 0.29125985 0.29125898 0.29125827 0.29125771 0.29125728 0.291257 0.29125684 0.29125678 0.29125683 0.29125695 0.29125715 0.2912574 0.29125769 0.29125801
GPInformationControllerFixedEndTimePAA 10 5 5 5 13.374603 13.321294 12.781736 12.113772 11.595128 11.400371 11.285664 11.184441 11.093306 11.022998 10.974571 10.943217 10.924835 10.915276 10.91024 10.906535 10.902289 10.896349 10.887753 10.875669 10.859869 10.841412 10.793954 10.76407 10.606532 10.345982 10.140181 9.9790843 9.8704606 9.8071219 9.7504641 9.6832339 9.6060562 9.5287593 9.3131878 9.1945988 8.8137753 8.7732865 8.7510313 8.6459064 8.4659539 8.2370743 7.9928381 7.5785143 7.4426855 7.3162518 7.0466552 6.76907 6.657905 6.6091784 6.5623135 6.5047991 6.4405737 6.3686961 6.2894327 6.2077061 6.1238137 6.0349719 5.9924989 5.3169116 5.2882541 5.2771699 5.2560509 5.1245235 5.1168301 5.1035723 4.9875538 4.9636267 4.9531293 4.9233844 4.8590549 4.7604108 4.6233912 4.5687133 4.2584371 4.0925711 4.0136992 3.9679191 3.9117801 3.8541126 3.8049425 3.7705652 3.7491516 3.7318326 3.711663 3.6874853 3.4173364 3.3802056 3.3578152 3.3493209 3.3137939 3.2576969 3.2017571 3.1295817 3.016904 3.0647382 2.8424546 2.7616298 2.7478888 2.7034607 2.6695324 2.6529968 2.6498819 2.6484809 2.6443297 2.6404154 2.6343946 2.6318409 2.622848 2.6188834 2.6191018 2.6143276 2.6129469 2.609258 2.6068056 2.6028674 2.5995492 2.5979987 2.5973001 2.5974838 2.5973574 2.5946051 2.5883646 2.579861 2.5726472 2.5691523 2.5684545 2.5682395 2.5681412 2.5677408 2.5651978 2.5611922 2.5584304 2.5583977 2.5531801 2.5442195 2.5375166 2.5337333 2.5321859 2.5318535 2.5316854 2.53026 2.5239469 2.5113143 2.4953762 2.4814912 2.4723363 2.4672922 2.4646426 2.4630147 2.4617492 2.4607526 2.4601362 2.4599186 2.4599876 2.4601896 2.4603313 2.460245 2.4600092 2.459876 2.4598962 2.4598783 2.459674 2.4592812 2.4586957 2.4578284 2.4566027 2.4550505 2.4533194 2.4516768 2.4504847 2.4499503 2.4496383 2.4482084 2.4440161 2.4363986 2.4262976 2.41556 2.4059586 2.3987431 2.3944612 2.3928001 2.3927089 2.392955 2.3927237 2.39182 2.3904797 2.3890699 2.3878838 2.38707 2.3866432 2.3865239 2.3865813 2.3866714 2.3866696 2.3864915 2.3860979 2.3854865 2.3846786 2.3837103 2.3826302 2.3814968 2.3803725 2.3793117 2.3783518 2.377509 2.3767824 2.3761623 2.3756395 2.3752113 2.3748819 2.3746574 2.3745374 2.3745086 2.374544 2.3746068 2.3746593 2.37467 2.374618 2.3744918 2.3742852 2.3739932 2.3736092 2.3731259 2.3725383 2.3718469 2.3710614 2.3702009 2.3692942 2.3683767 2.3674875 2.3666646 2.3659412 2.3653414 2.3648776 2.36455 2.3643467 2.3642471 2.3642247 2.3642511 2.3642993 2.3643464 2.3643752 2.3643746 2.3643394 2.3642696 2.364169 2.3640443 2.3639035 2.363755 2.363607 2.3634665 2.3633394 2.3632304 2.363142 2.3630755 2.3630301 2.3630033 2.3629912 2.3629883 2.3629886 2.3629857 2.3629736 2.3629468 2.3629007 2.3628321 2.3627392 2.3626213 2.3624795 2.3623161 2.3621347 2.3619403 2.3617387 2.361536 2.3613387 2.3611529 2.360984 2.360836 2.3607119 2.3606129 2.3605386 2.3604872 2.360456 2.3604411 2.3604385 2.3604441 2.3604539 2.3604647 2.3604738 2.3604794 2.3604805 2.3604768 2.3604685 2.3604566 2.360442 2.360426 2.3604099 2.3603947 2.3603814 2.3603706 2.3603625 2.3603571 2.3603539 2.3603523 2.3603513 2.36035 2.3603471 2.3603417 2.3603328 2.3603196 2.3603015 2.3602784 2.3602502 2.3602173 2.3601804 2.3601402 2.3600979 2.3600546 2.3600115 2.3599697 2.3599305 2.3598947 2.3598629 2.3598358 2.3598134 2.3597959 2.3597828 2.3597739 2.3597684 2.3597658 2.3597654 2.3597666 2.3597686 2.359771 2.3597734 2.3597755 2.3597772 2.3597783 2.3597788 2.3597789 2.3597788 2.3597784 2.3597779 2.3597775 2.3597771 2.3597769 2.3597767 2.3597765 2.3597761 2.3597755 2.3597743 2.3597724 2.3597697 2.3597659 2.3597611 2.3597552 2.3597481 2.3597399 2.3597308 2.3597208 2.3597103 2.3596994 2.3596883 2.3596774 2.3596668 2.3596568 2.3596476 2.3596393 2.3596319 2.3596257 2.3596205 2.3596163 2.359613 2.3596107 2.3596091 2.3596081 2.3596076 2.3596075 2.3596076 2.359608 2.3596084 2.3596089 2.3596093 2.3596097 2.3596101 2.3596104 2.3596107 2.3596109 2.359611 2.359611 2.3596109 2.3596107 2.3596103 2.3596098 2.359609 2.359608 2.3596068 2.3596052 2.3596034 2.3596013 2.3595988
GPInformationControllerFixedEndTimePAA 10 10 5 5 13.374603 13.321294 12.781389 11.725558 11.456372 11.34083 11.226483 11.117158 11.03839 10.986785 10.952211 10.930253 10.918249 10.912234 10.908212 10.902994 10.893788 10.878214 10.855273 10.826497 10.796005 10.768891 10.731822 10.700541 10.662537 10.551266 10.21539 9.9940045 9.8150367 9.6734481 9.5860488 9.4803215 9.3283935 9.1622698 9.0272442 8.8837089 8.7106095 8.2892513 8.2674657 8.2315106 8.0696971 7.8351635 7.5798591 7.3563313 7.1549248 6.9802168 6.7880561 6.6128043 6.3980481 6.3120629 6.2873642 6.2692482 6.2411281 6.1960135 6.1311282 6.0542204 5.9770357 5.8988261 5.8135906 5.7851517 5.0435289 4.996928 4.9698674 4.9448044 4.8065291 4.7719421 4.6251119 4.6022545 4.5876147 4.5521096 4.4976065 4.4420689 4.3651297 4.3783886 4.0300336 3.7712919 3.6905574 3.6512214 3.5873046 3.5000237 3.4240045 3.3831132 3.3638961 3.3507766 3.337618 3.3248585 3.3148186 3.308488 3.0509394 3.0498802 3.0306259 3.03143 2.9957749 2.9323519 2.8687501 2.7783697 2.8248987 2.6427577 2.5911412 2.5898706 2.5615265 2.5320757 2.5314672 2.5174967 2.5163678 2.5156528 2.5154529 2.5145499 2.5096769 2.5093303 2.5061291 2.503432 2.5013626 2.5013651 2.5002741 2.49762 2.5010814 2.4735388 2.457576 2.4601102 2.4548615 2.4536188 2.4530865 2.4471589 2.4318691 2.4102318 2.3924931 2.3871889 2.3887847 2.3771056 2.350381 2.3240301 2.3178236 2.2936213 2.2253254 2.2255822 2.2256214 2.2254101 2.2252409 2.2251615 2.2251245 2.2247804 2.2017966 2.1547896 2.1288657 2.1210689 2.1200393 2.1201333 2.1193409 2.1175742 2.1158659 2.1153529 2.115847 2.116194 2.1159216 2.115349 2.1148428 2.1145222 2.1143276 2.1142333 2.1142782 2.1144618 2.115191 2.1150258 2.1138931 2.1136835 2.1144636 2.1143027 2.1121896 2.1092144 2.1075207 2.107931 2.1073037 2.0992775 2.0807904 2.055139 2.0272988 2.0005976 1.9778227 1.9618193 1.9534081 1.950588 1.9503933 1.9507434 1.9507256 1.9500845 1.9488317 1.9470932 1.9450823 1.9430843 1.9413947 1.9402208 1.9396047 1.9394179 1.9394242 1.9393682 1.9390472 1.9383451 1.9372338 1.9357545 1.9339926 1.9320536 1.9300441 1.9280847 1.9262623 1.9246258 1.9231909 1.9219507 1.9208864 1.9199763 1.9192025 1.9185535 1.9180241 1.9176135 1.9173209 1.9171401 1.9170554 1.9170384 1.9170474 1.9170305 1.9169317 1.916698 1.9162877 1.9156768 1.914863 1.9138656 1.9127227 1.9114854 1.9102104 1.908954 1.9077657 1.9066851 1.9057402 1.904947 1.9043105 1.903826 1.9034805 1.9032549 1.9031257 1.9030673 1.9030537 1.9030607 1.9030677 1.9030588 1.9030232 1.9029555 1.9028549 1.9027245 1.9025697 1.9023974 1.9022152 1.9020303 1.9018493 1.901678 1.9015213 1.901383 1.9012657 1.901171 1.9010992 1.9010494 1.9010189 1.9010039 1.9009994 1.9009994 1.9009973 1.900987 1.9009627 1.9009199 1.9008558 1.9007694 1.9006617 1.9005353 1.9003945 1.9002446 1.9000914 1.8999406 1.8997978 1.8996675 1.8995532 1.8994571 1.89938 1.8993215 1.8992803 1.8992538 1.8992393 1.8992334 1.8992329 1.8992347 1.8992363 1.8992355 1.899231 1.899222 1.8992081 1.8991899 1.8991679 1.8991432 1.8991169 1.8990904 1.8990647 1.8990409 1.8990199 1.8990023 1.8989885 1.8989784 1.8989717 1.8989679 1.8989663 1.8989659 1.8989656 1.8989645 1.8989616 1.898956 1.8989472 1.8989348 1.8989187 1.8988993 1.8988768 1.8988521 1.8988259 1.8987991 1.8987726 1.8987474 1.8987241 1.8987033 1.8986855 1.8986708 1.8986592 1.8986506 1.8986447 1.8986411 1.8986393 1.8986387 1.8986388 1.8986393 1.8986398 1.8986399 1.8986394 1.8986384 1.8986367 1.8986344 1.8986317 1.8986287 1.8986256 1.8986226 1.8986198 1.8986174 1.8986155 1.8986141 1.8986131 1.8986126 1.8986123 1.8986122 1.8986121 1.8986119 1.8986112 1.8986102 1.8986084 1.8986061 1.898603 1.8985992 1.8985948 1.8985898 1.8985845 1.8985789 1.8985732 1.8985676 1.8985622 1.8985572 1.8985527 1.8985487 1.8985453 1.8985426 1.8985405 1.8985389 1.8985378 1.8985371 1.8985367 1.8985366 1.8985366 1.8985367 1.8985369 1.898537 1.8985371 1.8985371 1.8985371 1.898537 1.8985369 1.8985368 1.8985366 1.8985365 1.8985364 1.8985364 1.8985363 1.8985363 1.8985363 1.8985363 1.8985363 1.8985361 1.8985359 1.8985355 1.898535
GPInformationControllerFixedEndTimePAA 10 20 5 5 13.374603 13.321294 12.781302 11.541237 11.409384 11.288916 11.15808 11.06545 11.004416 10.962599 10.93689 10.922855 10.915399 10.91079 10.905108 10.893487 10.871495 10.838246 10.798275 10.759634 10.729333 10.709726 10.687251 10.636355 10.565478 10.33111 10.070974 9.8784946 9.6973336 9.5868325 9.4504024 9.2460397 9.0204986 8.8478176 8.751893 8.6286655 8.379392 8.0030814 7.9947907 7.935472 7.7280898 7.4631654 7.2397437 7.0572597 6.8912712 6.7709987 6.5352797 6.3261764 6.2132949 6.1461011 6.1050724 6.0773379 6.048354 6.0021897 5.9003809 5.351443 5.1661015 5.0884747 5.0599654 5.0271237 4.9500212 4.5534917 4.5226739 4.4556287 4.3042544 4.1854868 4.1718553 4.0322346 4.0136423 3.9673542 3.9097025 3.8535333 3.7924028 3.8079133 3.6860754 3.5554888 3.5186306 3.45817 3.3436364 3.264692 3.2629638 3.2629496 3.2470621 3.223517 3.2014921 3.1818136 3.1601439 3.1455268 3.130455 3.1236005 3.1115532 3.0747098 3.0627901 3.0579107 3.0551196 3.050569 3.0424692 3.0347548 3.0325085 3.0319774 3.0306635 3.0269301 3.0239267 3.0257997 3.0246849 3.0243463 3.0234316 3.0082397 2.9853335 2.9723753 2.9677279 2.9670201 2.9669219 2.9665508 2.9653873 2.9645406 2.9645239 2.9630061 2.9536243 2.934084 2.9115204 2.893188 2.8811187 2.8742669 2.8710105 2.8693823 2.8678052 2.8656285 2.8631466 2.8611499 2.8601605 2.8599201 2.859874 2.8598752 2.859747 2.858888 2.8570187 2.8544607 2.8516411 2.8488901 2.8464535 2.8444492 2.8405137 2.836013 2.8324461 2.8322036 2.8317026 2.8293101 2.8284984 2.8223361 2.8082291 2.8009214 2.8004168 2.7825629 2.7585592 2.7436964 2.7359277 2.7291585 2.7167887 2.6954767 2.6716032 2.6529624 2.6137542 2.5923971 2.5843206 2.5828884 2.5837085 2.5821197 2.5515984 2.5207356 2.4939946 2.4638485 2.4204159 2.3659647 2.3229226 2.2955235 2.2717331 2.2414201 2.2093107 2.1914732 2.1856664 2.1832798 2.1823966 2.1818517 2.1805496 2.1499023 2.1233482 2.112092 2.1123193 2.1107136 2.1083115 2.1067132 2.1038576 2.085128 2.0331349 2.0385229 1.8973482 1.8378465 1.7688989 1.7085859 1.6858945 1.6745953 1.6505276 1.6185591 1.5917516 1.5725637 1.5580606 1.5458953 1.4835228 1.4363917 1.407708 1.3983798 1.398467 1.3966936 1.3899254 1.3780128 1.3599459 1.3348205 1.3012772 1.304944 1.3042443 1.2698702 1.2561868 1.2559821 1.2580506 1.2586035 1.2572191 1.2567048 1.2568659 1.2568995 1.2566627 1.2533004 1.2478714 1.245408 1.2450547 1.2445648 1.2439004 1.2436664 1.24345 1.2431074 1.2427069 1.2419997 1.2407947 1.2395532 1.2388349 1.2385609 1.2384555 1.238386 1.2383204 1.2382691 1.2381978 1.2380114 1.2376098 1.2370291 1.2365153 1.2362982 1.236298 1.2362008 1.2358327 1.2353419 1.2349595 1.2347102 1.234482 1.23426 1.2341115 1.2340341 1.2339762 1.233924 1.2338859 1.2338647 1.233861 1.2338504 1.2337981 1.2337297 1.2337125 1.2337241 1.2336159 1.2332765 1.2327963 1.2324078 1.2322596 1.2322714 1.2322005 1.2318413 1.2311825 1.2303975 1.2296949 1.2291872 1.2288759 1.2287083 1.2286287 1.2285969 1.2285873 1.2285845 1.2285814 1.2285769 1.2285729 1.2285699 1.2285642 1.2285492 1.228519 1.2284712 1.2284069 1.2283288 1.2282395 1.2281414 1.2280384 1.227936 1.2278398 1.2277533 1.227676 1.227605 1.2275366 1.2274681 1.2273982 1.2273264 1.2272517 1.2271712 1.2270801 1.2269723 1.2268429 1.2266896 1.2265146 1.2263244 1.2261273 1.225932 1.2257447 1.2255682 1.225402 1.225243 1.2250864 1.224927 1.2247605 1.2245837 1.2243954 1.2241963 1.2239887 1.2237763 1.2235636 1.2233553 1.2231557 1.2229685 1.2227964 1.2226408 1.2225024 1.2223807 1.2222751 1.2221846 1.2221081 1.2220446 1.2219933 1.2219531 1.2219228 1.2219011 1.2218863 1.2218765 1.2218699 1.2218646 1.2218592 1.221852 1.221842 1.2218281 1.2218097 1.2217859 1.2217566 1.2217214 1.2216805 1.2216341 1.2215825 1.2215264 1.2214663 1.2214026 1.2213358 1.2212661 1.2211938 1.2211188 1.2210413 1.2209615 1.2208795 1.2207958 1.2207109 1.2206255 1.2205404 1.2204566 1.2203748 1.220296 1.220221 1.2201505 1.220085 1.2200249 1.2199704 1.2199215 1.2198783 1.2198404 1.2198075 1.2197794 1.2197554 1.219735 1.2197178 1.219703 1.2196903
GPInformationControllerFreeEndTimeREC 10 5 5 5 13.374603 13.321294 12.781736 12.745979 12.174028 11.791916 10.72361 10.702877 10.472109 10.134796 9.9300288 9.8866734 9.8843236 9.8800895 9.7075255 9.2232648 9.0706713 9.0588748 9.0232588 8.9505028 8.8569876 8.7407483 8.6156067 8.5014529 8.4035707 8.3191962 8.243047 8.1683067 8.0922199 7.8161186 7.705033 7.6620874 6.6877822 6.4938156 6.4389286 6.4177545 6.0449251 6.0329359 5.9579467 5.9689686 5.9249775 5.9035584 5.8656588 5.8418989 5.835859 5.8379133 5.8221047 5.8032864 5.8042311 5.7933593 5.7743051 5.7583016 5.7572681 5.7258906 5.6295637 5.5394993 5.4658097 5.4171836 5.2829554 5.1392294 5.0646805 5.0205003 4.9700251 4.9670784 4.9627894 4.950802 4.944539 4.9385928 4.9344686 4.9290013 4.9099538 4.8667925 4.8260321 4.7993432 4.7752611 4.7432736 4.6947689 4.6329152 4.5739181 4.5301538 4.5051329 4.3564499 4.3498055 4.272226 4.2489162 4.2100458 4.177977 4.1798555 4.1534939 4.152812 4.141537 4.0976347 4.0107935 3.907534 3.8144201 3.7434348 3.6716599 3.5828036 3.4920143 3.4193427 3.3837719 3.1431591 3.0419948 2.8867493 2.7733346 2.7650778 2.756475 2.6823496 2.6757621 2.6704867 2.6559362 2.6436056 2.6275884 2.5935044 2.5586063 2.4726781 2.3920986 2.3235631 2.2696084 2.230482 2.2107618 2.2090672 2.2185519 2.2307686 2.2315396 2.2172499 2.1967377 2.1954405 2.1776173 2.1639322 2.1605278 2.1617348 2.1611358 2.1551026 2.1358614 2.0987544 2.0463671 2.0527757 1.9441923 1.8804482 1.8235951 1.7597688 1.6964935 1.6396356 1.5861366 1.5341051 1.4689045 1.3754252 1.2865998 1.2755846 1.2660905 1.2216982 1.2192054 1.217248 1.2110793 1.210419 1.2096215 1.2040116 1.1936616 1.193603 1.1907162 1.1877596 1.1875603 1.182859 1.1807809 1.1806519 1.180677 1.180535 1.179893 1.1786978 1.1757556 1.1723446 1.1704786 1.170294 1.1701968 1.1697576 1.169691 1.1696979 1.1688664 1.1668243 1.1637769 1.1598173 1.1544815 1.1478173 1.1413725 1.1363653 1.1326742 1.1296927 1.1268526 1.123631 1.1197834 1.1154728 1.1110581 1.1071717 1.1045623 1.1034456 1.1033065 1.103275 1.1028067 1.102192 1.1018612 1.1017011 1.1015726 1.1015691 1.1010335 1.0989779 1.0963657 1.09473 1.0942896 1.0941726 1.0935269 1.0923277 1.0911597 1.0904366 1.0900935 1.0898925 1.0897104 1.0895202 1.089305 1.0890803 1.08892 1.088876 1.0888747 1.0887536 1.0884244 1.0879679 1.0875543 1.0872929 1.0871746 1.087135 1.087131 1.087145 1.0871384 1.0870258 1.08671 1.0861472 1.085385 1.0845485 1.0837865 1.0832138 1.082874 1.0827331 1.0826995 1.0826619 1.0825305 1.0822676 1.0818937 1.081468 1.0810553 1.0807018 1.080429 1.0802402 1.0801277 1.0800771 1.080069 1.0800819 1.0800976 1.0801041 1.0800974 1.0800798 1.0800574 1.0800369 1.0800234 1.0800191 1.0800241 1.0800373 1.0800572 1.0800826 1.0801132 1.080149 1.0801904 1.0802374 1.0802894 1.0803445 1.0803997 1.0804508 1.080493 1.0805216 1.0805324 1.0805231 1.0804937 1.0804468 1.0803872 1.0803212 1.0802552 1.0801945 1.0801429 1.0801019 1.0800713 1.0800497 1.0800349 1.0800247 1.0800169 1.0800096 1.0800019 1.0799928 1.0799821 1.0799699 1.0799564 1.0799417 1.0799261 1.0799099 1.0798932 1.0798764 1.0798601 1.0798447 1.0798306 1.0798184 1.0798083 1.0798005 1.079795 1.0797918 1.0797908 1.0797919 1.0797947 1.079799 1.0798046 1.0798109 1.0798175 1.0798239 1.0798293 1.0798332 1.0798351 1.0798346 1.0798314 1.0798257 1.0798175 1.0798074 1.0797957 1.079783 1.0797698 1.0797566 1.0797437 1.0797313 1.0797195 1.0797084 1.0796979 1.0796878 1.0796781 1.0796686 1.0796592 1.07965 1.0796407 1.0796315 1.0796224 1.0796134 1.0796044 1.0795957 1.0795873 1.0795793 1.0795716 1.0795645 1.0795579 1.079552 1.0795467 1.079542 1.079538 1.0795345 1.0795317 1.0795293 1.0795274 1.0795257 1.0795243 1.079523 1.0795217 1.0795203 1.0795186 1.0795166 1.0795143 1.0795116 1.0795085 1.0795049 1.079501 1.0794968 1.0794923 1.0794876 1.0794827 1.0794778 1.0794728 1.0794678 1.0794628 1.0794579 1.079453 1.0794482 1.0794435 1.0794388 1.0794342 1.0794297 1.0794253 1.0794209 1.0794167 1.0794126 1.0794086 1.0794048 1.0794011 1.0793975 1.0793942 1.079391 1.079388 1.0793852 1.0793826
GPInformationControllerFreeEndTimeREC 10 10 5 5 13.374603 13.321294 12.781389 12.740338 11.748127 11.510973 11.411 11.131114 10.844458 10.696258 10.623328 10.577575 10.526026 10.450091 10.359456 10.272367 10.194018 10.123883 10.060825 10.020134 9.5249805 9.2479915 9.2378352 9.147246 9.1416352 8.9470218 8.9206337 8.7986832 8.7968405 8.0817812 7.6438461 7.37823 7.1497941 6.9379006 6.7769142 6.5042592 6.1278051 5.9979707 5.8622679 5.6740015 5.4655381 5.3201149 5.2752652 5.2650181 5.247815 5.1185747 5.0531257 5.0183304 4.9580368 4.9196383 4.9105363 4.8527858 4.7514163 4.5467115 4.383849 4.2456981 4.1516672 4.0963587 4.082211 4.0814506 4.0793997 4.0749794 4.0717852 3.8546868 3.831525 3.6652256 3.5994937 3.5734431 3.5619211 3.5069604 3.5066996 3.4991557 3.484819 3.4869908 3.4822248 3.4737247 3.4733887 3.4733408 3.457043 3.3722528 3.3081758 3.2843727 3.2767686 3.2767125 3.275462 3.2683348 3.2589342 3.2532337 3.2525729 3.2509936 3.2425319 3.2422989 3.2400154 3.2383462 3.2376911 3.2270216 3.1864382 3.1758872 3.1660008 3.165884 3.1638899 3.1633066 3.1473034 3.1073602 3.0713611 3.0412242 3.0162367 3.0005053 2.9960869 2.9989183 3.0039572 3.0027137 3.0080235 3.0112472 3.0134589 3.006684 2.9841555 2.982446 2.9590102 2.9584104 2.9577292 2.9473204 2.9424719 2.9264655 2.9103585 2.9139561 2.7565954 2.6830403 2.563914 2.4711162 2.4100075 2.3713123 2.3438394 2.324981 2.3127318 2.3018567 2.2881994 2.1114816 2.0532926 2.0312525 2.0268384 1.9945141 1.9711487 1.9514696 1.9412188 1.9343802 1.9277783 1.9195637 1.9043667 1.8897578 1.8765898 1.8549052 1.8272079 1.7972327 1.7743887 1.7572688 1.7441873 1.7410775 1.7368533 1.7348352 1.7336189 1.7313534 1.7246351 1.7212118 1.7194145 1.719068 1.719101 1.7181709 1.7165195 1.7156063 1.7155494 1.7155085 1.715377 1.7154453 1.7154965 1.7153167 1.7149503 1.7140116 1.7112879 1.7063612 1.7008856 1.69683 1.6949877 1.6947621 1.6936097 1.6921001 1.6914602 1.6915064 1.6905328 1.6876137 1.6841808 1.6823527 1.6822544 1.6815341 1.6772087 1.6680496 1.6554816 1.6423081 1.6309181 1.6225172 1.6171652 1.6143705 1.6132863 1.6130868 1.6131437 1.6131175 1.6129273 1.6126433 1.612382 1.6122537 1.6122726 1.6120378 1.6105651 1.6070119 1.6021167 1.5982625 1.5963867 1.5960418 1.5962006 1.5960826 1.5954459 1.594541 1.5939498 1.5936463 1.5935731 1.593542 1.5932543 1.5924192 1.5909288 1.5889641 1.5868679 1.5849437 1.5833912 1.58223 1.5813698 1.580684 1.5800578 1.5793872 1.5786159 1.5777032 1.5766172 1.5753499 1.5738753 1.5721847 1.5702785 1.5683022 1.5661284 1.5638835 1.5614799 1.5590052 1.5564608 1.5539064 1.5514101 1.5490375 1.5468574 1.5449291 1.5432847 1.5419408 1.5408961 1.5401285 1.5396058 1.5393336 1.5392306 1.5392622 1.5393881 1.5395592 1.5397726 1.5399977 1.5402243 1.5404478 1.5406673 1.5408851 1.5410936 1.5412885 1.5414824 1.5416623 1.5418932 1.5421777 1.5424889 1.5427813 1.5430087 1.5431428 1.5431788 1.5431315 1.5430254 1.5428865 1.5427365 1.5425909 1.5424595 1.5423461 1.5422505 1.5421691 1.542097 1.5420304 1.5419679 1.5419111 1.5418638 1.5418302 1.5418128 1.5418104 1.5418172 1.5418233 1.5418163 1.5417843 1.5417189 1.5416179 1.5414852 1.5413304 1.541166 1.5410048 1.5408577 1.5407325 1.5406334 1.5405621 1.5405182 1.5405001 1.5405057 1.5405324 1.5405777 1.5406382 1.5407102 1.5407893 1.540871 1.5409501 1.5410221 1.5410832 1.5411306 1.5411629 1.54118 1.5411829 1.5411736 1.5411542 1.5411272 1.5410952 1.5410603 1.5410244 1.5409891 1.5409557 1.5409253 1.5408988 1.5408767 1.5408594 1.5408467 1.5408383 1.5408334 1.5408309 1.5408296 1.5408282 1.5408257 1.5408212 1.5408143 1.5408051 1.5407939 1.5407815 1.5407688 1.5407568 1.5407465 1.5407386 1.540734 1.5407329 1.5407356 1.540742 1.540752 1.540765 1.5407804 1.5407976 1.5408157 1.5408339 1.5408514 1.5408675 1.5408814 1.5408929 1.5409016 1.5409074 1.5409104 1.5409107 1.5409087 1.5409048 1.5408995 1.5408931 1.5408862 1.5408791 1.5408722 1.5408658 1.5408602 1.5408554 1.5408515 1.5408485 1.5408463 1.5408448 1.5408439 1.5408433 1.5408429 1.5408426 1.5408423 1.5408419 1.5408414 1.5408408 1.5408403 1.5408399 1.5408398
GPInformationControllerFreeEndTimeREC 10 20 5 5 13.374603 13.321294 12.781302 12.738394 11.306247 11.216505 10.782043 10.72187 10.43839 10.370368 10.217737 10.209377 9.7911619 9.4630822 9.4257598 9.3623193 9.1820193 9.1367913 9.1247342 9.1031551 9.0710264 9.0599354 9.0332195 8.893644 8.7386572 8.724818 8.6204626 8.4821894 8.4613546 7.6838779 7.4635726 7.4219691 7.4079776 7.3977052 7.3884739 7.3815715 7.3798215 7.3787133 7.3665815 7.3479001 7.3439839 7.3379894 7.3347203 7.3327017 7.3262886 7.2537375 7.1318804 7.0164104 6.9012249 6.8175947 6.7428322 6.6715917 6.6138356 6.5775729 6.5618734 6.5577324 6.5561091 6.5528277 6.3500656 5.6414443 5.5778053 5.5334004 5.2202391 5.0079964 4.8915865 4.8592835 4.8548122 4.8574173 4.8524116 4.8254953 4.7911278 4.7561049 4.7084419 4.6826545 4.5513065 4.4401494 4.3074707 4.2816189 4.2593824 4.0527647 3.9919469 3.8516017 3.7293136 3.7107935 3.608929 3.567823 3.5365146 3.5029567 3.429374 3.3544204 3.268174 3.1978026 3.1777625 3.1603811 3.121973 3.0643316 3.0096372 2.9675168 2.9446333 2.9368486 2.8887639 2.8858828 2.8016524 2.741485 2.7438672 2.6799978 2.6640405 2.6602731 2.6597779 2.6608138 2.659714 2.6430612 2.6123797 2.61772 2.5192695 2.4426636 2.375013 2.3613101 2.31655 2.3097828 2.2522235 2.1890028 2.1552287 2.1581733 2.1315212 2.0791591 2.0587607 2.0504588 2.0423331 2.0298728 2.0114982 1.9871853 1.9744257 1.9420099 1.90341 1.8849028 1.8739198 1.8569879 1.8375556 1.8225924 1.7986042 1.7389562 1.6385829 1.5713057 1.5566087 1.5285983 1.5142159 1.5082374 1.5059624 1.5054021 1.5056621 1.5063952 1.5070972 1.5081869 1.4981338 1.4852276 1.4785603 1.4685172 1.424705 1.3831108 1.3673538 1.3634376 1.3423183 1.31561 1.2528867 1.2306465 1.169529 1.1102597 1.095153 1.0901285 1.0874325 1.0823827 1.0802884 1.0801657 1.0733031 1.0647661 1.0606707 1.0581286 1.0515952 1.0426134 1.0342439 1.0260356 1.0155052 1.0054358 1.0008587 1.0005051 1.0002116 0.99970469 0.99955015 0.99924769 0.99871581 0.9985911 0.9982143 0.9952107 0.9903296 0.98723925 0.98671317 0.98656333 0.98547482 0.98483444 0.98468457 0.98136994 0.97432661 0.96782611 0.96436865 0.96331656 0.96309832 0.96281315 0.9625175 0.96243989 0.96241524 0.96200976 0.96083864 0.95874843 0.95583877 0.95232309 0.94837896 0.94416646 0.93991539 0.93595057 0.93262902 0.93021178 0.92874403 0.92803548 0.9277678 0.92765654 0.9275528 0.92743142 0.92731375 0.92720345 0.92707138 0.92687914 0.92660969 0.92627638 0.92590764 0.92552833 0.92515276 0.92478775 0.92443736 0.92410497 0.9237937 0.92350887 0.92326223 0.92307245 0.92295511 0.92290167 0.92285674 0.9227106 0.92232203 0.92157097 0.92041843 0.91893839 0.91729875 0.91570071 0.91431215 0.9132287 0.91247182 0.9120097 0.91178155 0.91171481 0.91173538 0.91177481 0.91177722 0.91170518 0.91154283 0.91129452 0.91097935 0.91062373 0.91025423 0.9098925 0.9095531 0.90924353 0.90896573 0.908718 0.90849686 0.90829838 0.90811915 0.90795663 0.90780935 0.90767669 0.90755871 0.90745594 0.90736915 0.90729918 0.90724662 0.90721144 0.9071924 0.90718637 0.90718773 0.90718809 0.90717663 0.90714117 0.90706997 0.90695389 0.90678822 0.90657399 0.90631802 0.90603199 0.90573073 0.90543009 0.90514493 0.90488757 0.90466674 0.90448719 0.90434976 0.90425191 0.90418857 0.90415308 0.90413817 0.90413685 0.904143 0.90415179 0.90415975 0.90416473 0.90416563 0.90416217 0.90415462 0.90414357 0.90412976 0.90411398 0.90409705 0.90407972 0.90406272 0.90404677 0.90403249 0.90402048 0.90401119 0.90400494 0.90400182 0.90400168 0.90400403 0.90400805 0.90401264 0.90401639 0.90401775 0.90401516 0.90400716 0.90399264 0.90397092 0.90394185 0.90390591 0.90386411 0.90381794 0.9037692 0.90371986 0.90367184 0.90362688 0.90358638 0.90355135 0.90352237 0.90349957 0.90348272 0.90347128 0.90346451 0.90346154 0.90346148 0.90346348 0.90346677 0.90347071 0.90347481 0.90347871 0.90348217 0.90348509 0.90348744 0.90348927 0.9034907 0.90349187 0.90349292 0.90349402 0.90349529 0.90349685 0.90349874 0.90350099 0.90350354 0.9035063 0.9035091 0.90351174 0.903514 0.90351561 0.90351633 0.90351595 0.9035143 0.90351128 0.90350685 0.90350108 0.90349409 0.90348611 0.90347738 0.90346822 0.90345894 0.90344986 0.90344128 0.90343343 0.9034265 0.90342064 0.9034159 0.90341229 0.90340977 0.90340826 0.90340763 0.90340776
GPInformationControllerFreeEndTimePAA 10 5 5 5 13.374603 13.321294 12.781736 12.113772 11.595128 11.400371 11.082422 10.68847 10.483559 10.393071 10.299939 10.23204 10.049728 9.7790707 9.7802852 9.5853691 9.2840283 8.9855104 8.7539325 8.5468034 8.3714472 8.249883 8.1924464 8.1192478 7.9326285 7.8789612 7.832688 7.7806848 7.7168185 7.6460006 7.4957204 7.4815982 7.2417091 6.9570866 6.7896132 6.7125173 6.6763775 6.535914 6.2318859 6.1653901 6.1618596 6.090182 6.008882 5.9303242 5.8487998 5.805848 5.7900089 5.7775871 5.632272 5.6322818 5.6102041 5.556978 5.4511587 5.3357678 5.255624 5.1969619 5.1369035 5.0543612 4.9396337 4.8108359 4.699242 4.6177254 4.5655286 4.5367365 4.5281976 4.4813429 4.4575404 4.4213687 4.3937185 4.1756447 4.1332849 4.1262947 4.1237923 4.1223267 4.1154644 4.0995898 4.0710065 4.0403915 4.0155849 3.9856847 3.9250292 3.8226842 3.7136133 3.6322026 3.5832372 3.5565138 3.5417645 3.5328277 3.5273808 3.5250065 3.5246965 3.5147405 3.4980001 3.4906348 3.4720814 3.4435265 3.4104819 3.3738083 3.3343215 3.3071894 3.2685105 3.2401639 3.2253222 3.2190945 3.2197116 3.2269822 3.2346952 3.2272524 3.207244 3.1823607 3.157674 3.136326 3.1231261 3.1189196 3.117806 3.1155547 3.1049341 3.0889816 3.0704653 3.0464721 3.0133804 2.9674331 2.9125914 2.8586752 2.8168367 2.791492 2.7788222 2.7766166 2.7726901 2.7564124 2.7101682 2.655233 2.6135608 2.5894078 2.5817155 2.57965 2.5747169 2.5648818 2.5506214 2.5478555 2.5467832 2.54659 2.5464948 2.5462111 2.5457643 2.545573 2.5455851 2.5451624 2.5449518 2.5448639 2.5448131 2.5447839 2.5448077 2.5446672 2.5439578 2.5427357 2.5420433 2.5418177 2.5418192 2.5415926 2.54174 2.5416602 2.5360288 2.5189094 2.49038 2.4532971 2.4113288 2.369479 2.3353775 2.3126261 2.3026081 2.2883721 2.2660281 2.2368555 2.2049241 2.178801 2.1640253 2.1584923 2.1578073 2.1588813 2.1591913 2.1506753 2.1312745 2.1084871 2.0819603 2.0566116 2.0398002 2.0314551 2.027651 2.0261564 2.02584 2.0256649 2.0254089 2.0242921 2.0215184 2.0177602 2.0140353 2.011396 2.0105725 2.010392 2.0103602 2.0103548 2.0103329 2.0101502 2.009668 2.0089451 2.0081926 2.0075363 2.0069979 2.0066863 2.0066459 2.0065299 2.0064596 2.0063849 2.0063325 2.0063117 2.0062936 2.0062284 2.0061197 2.006032 2.0060013 2.0059857 2.0060813 2.0061212 2.0061151 2.0060673 2.0059223 2.0050691 2.0020795 1.9963451 1.989689 1.9839876 1.9797161 1.9768484 1.9748698 1.9736413 1.9728088 1.9719349 1.9708861 1.9699764 1.9695909 1.9697236 1.9698932 1.9694466 1.9679865 1.9660363 1.9646634 1.9642258 1.9643602 1.9646394 1.9647471 1.964519 1.9638952 1.9628688 1.9614539 1.9597062 1.9577696 1.9558894 1.9542592 1.9532851 1.9530725 1.9534069 1.9539281 1.954316 1.9544047 1.9542199 1.9539376 1.9537518 1.9537426 1.9537558 1.9535576 1.9529986 1.9520502 1.95082 1.9494753 1.9482021 1.9471295 1.9463517 1.9458979 1.9457273 1.9457421 1.9458064 1.9457686 1.945487 1.9448536 1.9438103 1.9423552 1.9405378 1.9384459 1.9361877 1.9338727 1.9315966 1.9294309 1.927419 1.9255784 1.9239062 1.9223867 1.9209986 1.9197206 1.9185353 1.9174312 1.916403 1.9154518 1.9145833 1.9138066 1.9131319 1.9125679 1.9121193 1.9117846 1.9115557 1.911418 1.9113521 1.9113362 1.9113488 1.9113711 1.9113884 1.9113912 1.9113753 1.9113414 1.9112941 1.9112404 1.9111883 1.9111446 1.9111136 1.9110956 1.911087 1.9110799 1.9110641 1.9110284 1.910962 1.9108569 1.910708 1.9105143 1.910278 1.9100042 1.9097 1.9093731 1.9090313 1.9086819 1.9083311 1.9079841 1.9076452 1.9073179 1.907005 1.9067092 1.9064327 1.9061778 1.9059463 1.9057398 1.9055595 1.9054058 1.9052786 1.9051768 1.9050987 1.9050417 1.9050027 1.9049784 1.9049652 1.9049599 1.9049596 1.9049619 1.904965 1.9049679 1.9049701 1.9049713 1.9049719 1.9049719 1.9049715 1.9049706 1.9049686 1.9049649 1.9049584 1.9049478 1.9049318 1.9049092 1.904879 1.9048405 1.9047933 1.9047374 1.9046734 1.9046019 1.9045239 1.9044407 1.9043536 1.9042639 1.9041732 1.9040826 1.9039936 1.9039073 1.9038248 1.9037469 1.9036746 1.9036084 1.9035486 1.9034955 1.9034492 1.9034095 1.9033761 1.9033486 1.9033262 1.9033085
GPInformationControllerFreeEndTimePAA 10 10 5 5 13.374603 13.321294 12.781389 11.725558 11.456372 11.34083 11.00933 10.526142 10.41692 10.339465 10.25905 10.177039 10.11496 9.6472065 9.5442691 9.2439681 9.0987758 8.7859994 8.3814101 8.1446289 8.0597222 8.0011177 7.8420409 7.7643993 7.7149816 7.6653022 7.5888122 7.4768316 7.3546102 7.2476332 7.2579254 7.1651962 7.0939326 6.7470329 6.4107014 6.1561164 6.1022768 6.0933141 6.0647492 6.0543662 6.0378114 5.9827801 5.9974137 5.3948996 5.3159346 5.2741925 5.2347335 5.2167104 5.2125239 5.214422 5.1456223 5.0981096 5.0392065 4.9258211 4.8950935 4.8664667 4.8321375 4.7688622 4.6655925 4.5661606 4.5298568 4.5193933 4.5089447 4.4686671 4.3696371 4.2833479 4.2428425 4.2277907 4.2251217 4.1980361 4.1961796 4.1721424 4.0865598 3.9637337 3.8800637 3.8737026 3.8073279 3.7260309 3.6711709 3.6370825 3.6112212 3.5795107 3.5365764 3.482684 3.4196058 3.3571233 3.3070732 3.2630587 3.2072585 3.176224 3.1587373 3.1508949 3.1518202 3.1050894 3.1048357 3.0904711 3.0727584 3.0653113 3.0645974 3.0591031 3.0353568 3.007449 2.9903611 2.983178 2.9802279 2.9785374 2.9772176 2.9757713 2.973013 2.9666565 2.9556868 2.9435777 2.9345096 2.9297078 2.9283086 2.9283561 2.9277711 2.9260071 2.9243646 2.9237686 2.9237836 2.9234293 2.9208988 2.9160407 2.9103127 2.9048864 2.8999058 2.895 2.8901047 2.8859312 2.8834869 2.8830339 2.8839406 2.8855093 2.8874178 2.8895156 2.8914356 2.8895853 2.8847841 2.8779572 2.8728684 2.8727423 2.872816 2.8706477 2.8603364 2.8318986 2.7830823 2.722531 2.657546 2.5960613 2.5459385 2.5119705 2.4934314 2.4844689 2.4793899 2.4753872 2.4714792 2.4674824 2.4638704 2.4617652 2.4615839 2.4607204 2.4559286 2.4498929 2.4472045 2.4469685 2.446754 2.4463662 2.4463013 2.4460982 2.4454765 2.4446086 2.4430085 2.4406996 2.4390815 2.438707 2.4385433 2.4367192 2.4325486 2.4273114 2.4228979 2.4204027 2.4197069 2.4199445 2.420298 2.4204261 2.4203554 2.4201837 2.4197478 2.4184078 2.4138046 2.4011177 2.3753989 2.3366112 2.2931415 2.2569173 2.2339634 2.2224716 2.2165376 2.213504 2.2121225 2.2110302 2.209166 2.206112 2.20249 2.1990742 2.1960754 2.1935182 2.1913032 2.1892652 2.1871804 2.1849268 2.1824259 2.1797415 2.1769553 2.1741234 2.1712857 2.1685067 2.1659064 2.1636498 2.1618933 2.1608295 2.1604353 2.1604532 2.1605444 2.1604566 2.1600684 2.159371 2.1584051 2.1572189 2.1559086 2.1546072 2.1534736 2.152643 2.1521605 2.1519621 2.1519176 2.1519042 2.1518546 2.1517619 2.1516565 2.1515756 2.1515411 2.1515502 2.1515788 2.1515945 2.1515718 2.1515038 2.1514051 2.1513041 2.1512281 2.1511879 2.1511715 2.1511496 2.1510897 2.1509683 2.1507775 2.1505236 2.1502226 2.1498953 2.1495695 2.1492594 2.1489785 2.1487386 2.1485487 2.1484132 2.1483308 2.1482935 2.1482869 2.1482908 2.1482823 2.1482389 2.1481413 2.1479713 2.1477125 2.1473549 2.1468931 2.1463277 2.1456644 2.1449147 2.1440939 2.1432206 2.1423142 2.1413949 2.1404814 2.1395906 2.1387363 2.1379292 2.1371772 2.1364854 2.1358565 2.1352917 2.1347908 2.1343524 2.1339745 2.133654 2.1333875 2.1331707 2.1329988 2.1328666 2.1327688 2.1326997 2.1326538 2.1326259 2.1326112 2.1326056 2.1326057 2.1326088 2.1326131 2.1326171 2.13262 2.1326213 2.1326205 2.1326171 2.1326103 2.1325993 2.1325826 2.1325588 2.1325263 2.1324834 2.1324286 2.1323607 2.1322791 2.1321835 2.1320744 2.1319528 2.1318203 2.1316787 2.1315304 2.1313779 2.1312236 2.1310699 2.1309193 2.1307738 2.1306351 2.1305048 2.1303842 2.1302739 2.1301745 2.1300863 2.1300091 2.1299426 2.1298862 2.1298392 2.1298007 2.1297696 2.129745 2.1297257 2.1297108 2.1296994 2.1296905 2.1296835 2.1296778 2.1296728 2.1296681 2.1296633 2.1296581 2.1296522 2.1296454 2.1296373 2.1296276 2.129616 2.1296023 2.1295861 2.1295671 2.1295452 2.1295201 2.1294918 2.1294604 2.1294259 2.1293886 2.1293488 2.1293069 2.1292634 2.1292189 2.1291737 2.1291285 2.1290839 2.1290403 2.1289981 2.1289578 2.1289197 2.128884 2.128851 2.1288206 2.128793 2.1287682 2.1287459 2.1287261 2.1287086 2.1286932 2.1286797 2.1286677 2.1286572 2.1286478 2.1286393 2.1286315 2.1286243 2.1286174 2.1286107 2.128604
GPInformationControllerFreeEndTimePAA 10 20 5 5 13.374603 13.321294 12.781302 11.541237 11.409384 11.010431 10.57111 10.479016 10.318018 10.167594 10.113145 9.8559787 9.7571967 9.6332265 9.3384741 8.9832676 8.7674779 8.6187383 8.4630926 8.254488 8.0551235 7.836172 7.7961568 7.7352683 7.7039243 7.6755139 7.5998655 7.4831491 7.401488 7.2393567 7.1742321 7.1683701 7.1717859 7.1723047 7.1702618 7.1679422 7.1662423 7.1648718 7.164056 7.1640974 7.1641455 7.164023 7.1612362 7.1231976 7.0962504 7.0964498 7.0812124 7.0811148 6.9172864 6.7329842 6.4839095 6.280067 6.1833727 6.1321888 6.0760885 5.9373462 5.9097437 5.8943197 5.8881093 5.8813508 5.8730398 5.8636343 5.8258335 5.2564623 5.2042448 5.1427206 5.1245077 5.0913741 4.9675335 4.947073 4.9300353 4.8810999 4.8564444 4.8534001 4.8525735 4.8374886 4.7932987 4.6960262 4.5785847 4.4716144 4.3931357 4.3361311 4.2927333 4.2580236 4.2258931 4.1946599 4.1676923 4.14702 4.1324737 4.1236573 4.1197811 4.1186149 4.1184171 4.1184538 4.1183255 4.1184133 4.1165898 4.1038962 4.0777996 4.0590866 4.0569958 4.0558567 4.0471936 4.0327677 4.0192503 4.0110028 4.0075301 4.0066635 4.0066277 4.0062992 4.0051199 4.0030434 3.9949102 3.9851366 3.9800729 3.973946 3.9625669 3.9523142 3.9514127 3.8840075 3.787897 3.7048168 3.6553564 3.6529142 3.6510653 3.6440112 3.6301356 3.6106111 3.5802578 3.5340855 3.4795369 3.4361192 3.4124574 3.4005625 3.394409 3.3844819 3.3870935 3.3853906 3.3657776 3.2975002 3.3040491 3.0903496 2.9698403 2.8867212 2.8853901 2.8220304 2.7674827 2.7704198 2.7579106 2.7322493 2.7040798 2.6735397 2.6488968 2.6219205 2.6192936 2.6175075 2.6091158 2.5926204 2.5926401 2.5689271 2.5503786 2.4847536 2.4261267 2.3771521 2.3332785 2.2902379 2.2491647 2.2089389 2.1676908 2.1267714 2.0900768 2.0504722 2.0077427 1.9362186 1.8869092 1.8692966 1.8680967 1.836431 1.8331136 1.823664 1.8245303 1.824875 1.8246164 1.8243956 1.8239563 1.8188573 1.8093632 1.8015838 1.7961423 1.7924857 1.7904351 1.7895543 1.7888706 1.7879242 1.7869154 1.7863825 1.7863729 1.7862501 1.7857789 1.7851984 1.784635 1.7841283 1.783721 1.7834766 1.7834322 1.7834082 1.7830908 1.7829184 1.7826125 1.781483 1.7801747 1.7793821 1.7788292 1.7782082 1.777598 1.7771428 1.7769149 1.7768479 1.7767162 1.7762281 1.7751644 1.773554 1.7717067 1.7700543 1.7688966 1.7682811 1.7680602 1.7680397 1.7680896 1.7681591 1.7682284 1.7682946 1.7683495 1.768376 1.7683501 1.7682435 1.768028 1.7676788 1.7671793 1.7664459 1.7657292 1.7651733 1.7646621 1.7640826 1.7635185 1.7630665 1.7627525 1.7624579 1.7620198 1.7613932 1.7607039 1.7601431 1.7598051 1.7596451 1.7595559 1.7594898 1.7594159 1.7593181 1.7591888 1.7590245 1.7588257 1.7585992 1.7583592 1.7581105 1.7579255 1.7578474 1.7578327 1.7577628 1.7575159 1.7570654 1.7565002 1.7559759 1.7556072 1.7554231 1.7553731 1.7553828 1.7554048 1.7554283 1.7554571 1.7554784 1.755458 1.7553534 1.7551302 1.7547713 1.754279 1.7536745 1.7529984 1.7522819 1.7516631 1.7512219 1.7509564 1.7508253 1.7507831 1.7507846 1.7508005 1.7508158 1.7508243 1.7508253 1.7508201 1.7508104 1.7507976 1.750783 1.7507714 1.7507617 1.7507533 1.7507455 1.7507377 1.7507293 1.7507196 1.7507081 1.7506941 1.7506731 1.750646 1.7506139 1.7505775 1.7505386 1.7504996 1.7504628 1.7504303 1.7504039 1.7503852 1.750375 1.7503735 1.7503803 1.7503944 1.7504142 1.7504378 1.7504634 1.7504891 1.7505132 1.7505341 1.7505506 1.7505617 1.7505667 1.750565 1.7505563 1.7505406 1.7505182 1.7504895 1.7504556 1.7504177 1.7503774 1.7503362 1.7502961 1.7502587 1.7502254 1.7501972 1.7501749 1.7501584 1.7501475 1.7501414 1.750139 1.7501392 1.750141 1.7501431 1.7501449 1.7501458 1.7501452 1.7501433 1.75014 1.7501357 1.7501307 1.7501254 1.7501204 1.7501159 1.7501124 1.75011 1.750109 1.7501094 1.750111 1.7501137 1.7501174 1.7501216 1.7501262 1.7501307 1.7501348 1.7501383 1.7501408 1.7501423 1.7501425 1.7501414 1.7501391 1.7501354 1.7501307 1.7501251 1.7501189 1.7501123 1.7501056 1.7500991 1.7500931 1.7500876 1.750083 1.7500792 1.7500762 1.7500742 1.7500728 1.7500721 1.7500719 1.750072 1.7500723 1.7500726


==> quad/RMSE_overview_controllers_6_T_40_horizon_20_time_rescaling_beta_0_5_L_2_M_2_all_experiments_1.txt <==
controller sigma_0 sigma_1 lengthscale_0 lengthscale_1 t_0 t_0.1 t_0.2 t_0.3 t_0.4 t_0.5 t_0.6 t_0.7 t_0.8 t_0.9 t_1 t_1.1 t_1.2 t_1.3 t_1.4 t_1.5 t_1.6 t_1.7 t_1.8 t_1.9 t_2 t_2.1 t_2.2 t_2.3 t_2.4 t_2.5 t_2.6 t_2.7 t_2.8 t_2.9 t_3 t_3.1 t_3.2 t_3.3 t_3.4 t_3.5 t_3.6 t_3.7 t_3.8 t_3.9 t_4 t_4.1 t_4.2 t_4.3 t_4.4 t_4.5 t_4.6 t_4.7 t_4.8 t_4.9 t_5 t_5.1 t_5.2 t_5.3 t_5.4 t_5.5 t_5.6 t_5.7 t_5.8 t_5.9 t_6 t_6.1 t_6.2 t_6.3 t_6.4 t_6.5 t_6.6 t_6.7 t_6.8 t_6.9 t_7 t_7.1 t_7.2 t_7.3 t_7.4 t_7.5 t_7.6 t_7.7 t_7.8 t_7.9 t_8 t_8.1 t_8.2 t_8.3 t_8.4 t_8.5 t_8.6 t_8.7 t_8.8 t_8.9 t_9 t_9.1 t_9.2 t_9.3 t_9.4 t_9.5 t_9.6 t_9.7 t_9.8 t_9.9 t_10 t_10.1 t_10.2 t_10.3 t_10.4 t_10.5 t_10.6 t_10.7 t_10.8 t_10.9 t_11 t_11.1 t_11.2 t_11.3 t_11.4 t_11.5 t_11.6 t_11.7 t_11.8 t_11.9 t_12 t_12.1 t_12.2 t_12.3 t_12.4 t_12.5 t_12.6 t_12.7 t_12.8 t_12.9 t_13 t_13.1 t_13.2 t_13.3 t_13.4 t_13.5 t_13.6 t_13.7 t_13.8 t_13.9 t_14 t_14.1 t_14.2 t_14.3 t_14.4 t_14.5 t_14.6 t_14.7 t_14.8 t_14.9 t_15 t_15.1 t_15.2 t_15.3 t_15.4 t_15.5 t_15.6 t_15.7 t_15.8 t_15.9 t_16 t_16.1 t_16.2 t_16.3 t_16.4 t_16.5 t_16.6 t_16.7 t_16.8 t_16.9 t_17 t_17.1 t_17.2 t_17.3 t_17.4 t_17.5 t_17.6 t_17.7 t_17.8 t_17.9 t_18 t_18.1 t_18.2 t_18.3 t_18.4 t_18.5 t_18.6 t_18.7 t_18.8 t_18.9 t_19 t_19.1 t_19.2 t_19.3 t_19.4 t_19.5 t_19.6 t_19.7 t_19.8 t_19.9 t_20 t_20.1 t_20.2 t_20.3 t_20.4 t_20.5 t_20.6 t_20.7 t_20.8 t_20.9 t_21 t_21.1 t_21.2 t_21.3 t_21.4 t_21.5 t_21.6 t_21.7 t_21.8 t_21.9 t_22 t_22.1 t_22.2 t_22.3 t_22.4 t_22.5 t_22.6 t_22.7 t_22.8 t_22.9 t_23 t_23.1 t_23.2 t_23.3 t_23.4 t_23.5 t_23.6 t_23.7 t_23.8 t_23.9 t_24 t_24.1 t_24.2 t_24.3 t_24.4 t_24.5 t_24.6 t_24.7 t_24.8 t_24.9 t_25 t_25.1 t_25.2 t_25.3 t_25.4 t_25.5 t_25.6 t_25.7 t_25.8 t_25.9 t_26 t_26.1 t_26.2 t_26.3 t_26.4 t_26.5 t_26.6 t_26.7 t_26.8 t_26.9 t_27 t_27.1 t_27.2 t_27.3 t_27.4 t_27.5 t_27.6 t_27.7 t_27.8 t_27.9 t_28 t_28.1 t_28.2 t_28.3 t_28.4 t_28.5 t_28.6 t_28.7 t_28.8 t_28.9 t_29 t_29.1 t_29.2 t_29.3 t_29.4 t_29.5 t_29.6 t_29.7 t_29.8 t_29.9 t_30 t_30.1 t_30.2 t_30.3 t_30.4 t_30.5 t_30.6 t_30.7 t_30.8 t_30.9 t_31 t_31.1 t_31.2 t_31.3 t_31.4 t_31.5 t_31.6 t_31.7 t_31.8 t_31.9 t_32 t_32.1 t_32.2 t_32.3 t_32.4 t_32.5 t_32.6 t_32.7 t_32.8 t_32.9 t_33 t_33.1 t_33.2 t_33.3 t_33.4 t_33.5 t_33.6 t_33.7 t_33.8 t_33.9 t_34 t_34.1 t_34.2 t_34.3 t_34.4 t_34.5 t_34.6 t_34.7 t_34.8 t_34.9 t_35 t_35.1 t_35.2 t_35.3 t_35.4 t_35.5 t_35.6 t_35.7 t_35.8 t_35.9 t_36 t_36.1 t_36.2 t_36.3 t_36.4 t_36.5 t_36.6 t_36.7 t_36.8 t_36.9 t_37 t_37.1 t_37.2 t_37.3 t_37.4 t_37.5 t_37.6 t_37.7 t_37.8 t_37.9 t_38 t_38.1 t_38.2 t_38.3 t_38.4 t_38.5 t_38.6 t_38.7 t_38.8 t_38.9 t_39 t_39.1 t_39.2 t_39.3 t_39.4 t_39.5 t_39.6 t_39.7 t_39.8 t_39.9 t_40
GPVarianceControllerREC 10 5 1 1 13.0738 13.073672 13.073362 13.073078 13.072233 13.072002 13.070501 13.06947 13.066055 13.063547 13.059988 13.056538 13.054549 13.054028 13.050844 13.035833 13.028325 13.020309 13.010221 13.001434 12.991083 12.974891 12.964613 12.954423 12.939742 12.925718 12.910538 12.894463 12.87601 12.854954 12.830457 12.801836 12.768542 12.730471 12.68778 12.634907 12.594479 12.558426 12.507619 12.467793 12.429859 12.401571 12.374767 12.347541 12.32273 12.299109 12.275635 12.252321 12.228137 12.200429 12.166204 12.122829 12.069448 12.007406 11.920469 11.858811 11.817729 11.771379 11.733267 11.678621 11.632149 11.594243 11.560225 11.531829 11.506562 11.484393 11.467844 11.456283 11.446325 11.435186 11.421369 11.398902 11.369382 11.332698 11.276474 11.219245 11.155496 11.091782 11.024412 10.96754 10.889688 10.825448 10.770293 10.725121 10.686627 10.6566 10.642873 10.639734 10.638648 10.638942 10.637615 10.635232 10.62536 10.601838 10.557033 10.492052 10.413212 10.324755 10.241397 10.158084 10.082506 9.9765596 9.885964 9.8075208 9.7407343 9.6846473 9.6483663 9.6408385 9.6400798 9.6397678 9.6394453 9.6388325 9.6359703 9.6283615 9.6095955 9.5714145 9.5239315 9.4542012 9.3817996 9.3020051 9.2209363 9.139698 9.0663114 8.9872367 8.8723827 8.7696178 8.6784145 8.6003906 8.548094 8.5403251 8.5403652 8.5399019 8.5390387 8.5371061 8.5280941 8.5078471 8.4841016 8.4748479 8.4708167 8.4698118 8.4695092 8.4685381 8.4682622 8.4678973 8.4675941 8.4672319 8.4671165 8.4667245 8.4653991 8.463867 8.4615442 8.4591237 8.4531935 8.4438966 8.4407729 8.438149 8.437075 8.4369384 8.4372295 8.4372713 8.4373073 8.4373564 8.4372066 8.4359424 8.4328435 8.4282785 8.4236047 8.4218549 8.4219972 8.4213141 8.4204154 8.4196516 8.4167717 8.4158961 8.4157448 8.4153921 8.4143527 8.4127181 8.4116228 8.4091452 8.4090234 8.408214 8.4078312 8.406877 8.4056017 8.4052933 8.4042946 8.4034681 8.4034656 8.4034507 8.4031745 8.4030473 8.403085 8.4030137 8.4029366 8.4028584 8.4021521 8.4020661 8.4025015 8.4026166 8.4027481 8.4028167 8.4021782 8.4021523 8.4018669 8.4018997 8.401831 8.4015743 8.4016325 8.4011921 8.4008054 8.4002715 8.4000555 8.4000641 8.3999873 8.3997805 8.3996951 8.3994408 8.3984207 8.3984846 8.3983305 8.3980181 8.3979615 8.3978914 8.3978885 8.3978276 8.3978288 8.3978292 8.3977426 8.3977564 8.3977504 8.397727 8.3977211 8.397684 8.3976801 8.3975881 8.3973376 8.3971484 8.3968828 8.3961899 8.3961131 8.3961145 8.395612 8.395556 8.3953997 8.3951702 8.3947857 8.3941848 8.3935864 8.3932925 8.3931896 8.3930866 8.3930782 8.3930048 8.3929085 8.3921664 8.390627 8.3858566 8.3827861 8.3827385 8.3819913 8.3725001 8.3662634 8.3601999 8.3491021 8.3382621 8.3381497 8.3304142 8.3188756 8.3078178 8.2995201 8.2951664 8.2937007 8.2936288 8.2933992 8.2932198 8.2931553 8.2930661 8.2928808 8.2918354 8.2886267 8.2800776 8.2729012 8.2638865 8.2582046 8.2534094 8.2483348 8.2457255 8.2436361 8.2412041 8.2380213 8.235461 8.234365 8.2339988 8.2340629 8.2341019 8.2341378 8.2342302 8.2337445 8.2338746 8.2290149 8.2229015 8.1942529 8.18672 8.1847583 8.1571121 8.0955431 8.0760758 8.0500056 8.0274223 8.0019408 7.976559 7.9473901 7.9136532 7.8850045 7.8776882 7.8780561 7.8780808 7.8782694 7.878283 7.8782136 7.8785236 7.8770854 7.8718044 7.8571629 7.8163259 7.7635077 7.7162563 7.6663958 7.6244074 7.5877561 7.5694928 7.5350386 7.5345936 7.5114618 7.5000882 7.4850972 7.4784044 7.4610791 7.4490432 7.4464358 7.4475814 7.4472056 7.4474576 7.4475194 7.4473733 7.4482265 7.4456888 7.4442758 7.424747 7.3919965 7.2831862 7.2468915 7.1918661 7.1235346 7.1057558 7.0420455 7.001579 6.9738906 6.9096323 6.8471574 6.7875206 6.7380282 6.7241807 6.7217438 6.7218283 6.7218071 6.7217231 6.7215265 6.7221654 6.7206059 6.7191227 6.7162706 6.6808545 6.6201193 6.5511046 6.4841798 6.4259375 6.3946387 6.3776674 6.3450261 6.3302295 6.2528606 6.1846617 6.113444 6.0855672 6.0861482 6.0868052 6.0865964 6.0867314 6.0865648 6.0871016 6.087094 6.084815 6.0858177 6.0801496 6.0242116 5.921283 5.8755686 5.8351046 5.7743803
GPVarianceControllerREC 10 10 1 1 13.073555 13.073408 13.073108 13.072691 13.07183 13.071624 13.070135 13.069041 13.065498 13.063131 13.059484 13.056034 13.054018 13.053573 13.049896 13.034417 13.027087 13.018916 13.00882 13.000062 12.989925 12.973684 12.963452 12.953321 12.938657 12.924628 12.909448 12.893373 12.874917 12.85386 12.82936 12.800738 12.767441 12.72937 12.686676 12.633839 12.593451 12.557276 12.506442 12.467123 12.429172 12.401006 12.374391 12.347094 12.322246 12.2986 12.275112 12.251797 12.227636 12.199979 12.165826 12.12253 12.069206 12.00719 11.920283 11.858725 11.817529 11.771427 11.732856 11.678085 11.63146 11.593468 11.559354 11.530878 11.50555 11.483321 11.466718 11.455135 11.445595 11.434944 11.421686 11.404867 11.377272 11.348794 11.299203 11.252321 11.193017 11.135611 11.073405 11.021533 10.946496 10.884359 10.830852 10.787064 10.750019 10.719957 10.704347 10.700438 10.699439 10.69947 10.69917 10.697249 10.689108 10.66923 10.632059 10.573724 10.504055 10.42088 10.342175 10.263039 10.190152 10.088311 10.001442 9.9261798 9.8619922 9.8078333 9.7700608 9.7602695 9.7594796 9.7590789 9.7587693 9.7575124 9.7541534 9.7441871 9.7237728 9.6879969 9.6459758 9.5875132 9.5274133 9.4614781 9.3934461 9.324755 9.2624613 9.197299 9.0972818 9.0083649 8.930317 8.8632492 8.813181 8.7994376 8.7995032 8.7995144 8.7979016 8.7955118 8.7838685 8.7630961 8.7456846 8.7397938 8.7317789 8.7303588 8.729637 8.728681 8.7272215 8.7267962 8.7264129 8.7258984 8.7251901 8.7248298 8.7246602 8.7240609 8.7225999 8.7219742 8.7185962 8.7172766 8.7068134 8.7029099 8.6997016 8.6960951 8.6961104 8.6962552 8.6963523 8.6965933 8.6968228 8.6970483 8.6971841 8.6972888 8.6972005 8.694743 8.6905528 8.686976 8.6860759 8.6860907 8.6845238 8.6845144 8.6791494 8.6741502 8.6709557 8.6694887 8.668452 8.6680888 8.6653409 8.6612477 8.6612102 8.655414 8.6514482 8.6516441 8.6464411 8.6463289 8.6439107 8.639128 8.634389 8.6328341 8.6326062 8.6324157 8.6321229 8.6319955 8.6317718 8.6317076 8.6309375 8.6306765 8.6311401 8.6312562 8.6309103 8.6305374 8.6298146 8.6293473 8.6281605 8.6278491 8.627486 8.6270441 8.6267017 8.626724 8.626732 8.6265544 8.6263581 8.6261494 8.6260403 8.6259213 8.6258385 8.6258017 8.625769 8.6254996 8.6249918 8.6250556 8.6250404 8.6243521 8.6230856 8.6230861 8.6229434 8.6227783 8.6227826 8.6226728 8.6225749 8.6224048 8.6224213 8.6224097 8.6224053 8.6223551 8.6223062 8.6222629 8.6218468 8.6207695 8.619456 8.6181898 8.618124 8.6159839 8.614259 8.61396 8.6137895 8.6086186 8.6082826 8.6049661 8.6049046 8.6031792 8.6027187 8.6008918 8.598325 8.596511 8.5954328 8.5955945 8.5955581 8.5955733 8.5954236 8.5952122 8.594934 8.5936953 8.5905516 8.5848509 8.5845007 8.5764332 8.5762474 8.5633807 8.55144 8.5500655 8.5288312 8.5246734 8.5175979 8.5106179 8.5036151 8.4940189 8.4849672 8.4836668 8.4837526 8.4837161 8.483655 8.4837126 8.4834898 8.4831753 8.4793067 8.4650902 8.4339864 8.3833791 8.3303529 8.2782681 8.2269181 8.1856797 8.1468622 8.1232958 8.1035419 8.0629972 8.0592172 8.0390881 8.0223068 8.002306 7.9844839 7.9734034 7.9765499 7.9753603 7.9754534 7.9752467 7.9752173 7.9752309 7.9723485 7.9596127 7.9230066 7.8646904 7.7942422 7.7220445 7.6514257 7.5846153 7.5296414 7.4528206 7.4107024 7.3511434 7.261684 7.1784902 7.0994169 7.03906 7.0290667 7.0304926 7.030282 7.0302665 7.0301696 7.0301571 7.0301415 7.0303626 7.0282856 7.022634 6.9975056 6.9505396 6.8970555 6.8444303 6.7973774 6.7603346 6.7348789 6.7176086 6.7016832 6.6704364 6.6160799 6.5736458 6.5417193 6.5332585 6.5305094 6.5305099 6.5307519 6.5306344 6.5305843 6.5305314 6.530763 6.5299743 6.5259231 6.5021942 6.4456168 6.384955 6.3225766 6.2683495 6.2240297 6.1966593 6.1693761 6.1607253 6.1255167 6.1254698 6.1207973 6.1098972 6.102013 6.0887091 6.0703542 6.0649591 6.0655055 6.0656118 6.0652697 6.0651132 6.0652402 6.0656066 6.0643712 6.0639549 6.0569007 6.0218715 5.9654296 5.9027837 5.84851 5.8111231 5.7929475 5.7787111 5.7535485 5.7416123 5.7163097 5.7073188 5.6869337 5.6594689 5.6402398
GPVarianceControllerREC 10 20 1 1 13.073462 13.073311 13.073014 13.07254 13.071662 13.071465 13.069998 13.068821 13.065232 13.062969 13.059213 13.055834 13.053755 13.053381 13.049196 13.033452 13.026367 13.01806 13.008006 12.999209 12.989219 12.972932 12.962739 12.952627 12.937976 12.923942 12.908763 12.892687 12.87423 12.853173 12.828671 12.800048 12.766749 12.728676 12.685982 12.633156 12.592653 12.556676 12.505918 12.466639 12.428821 12.400715 12.374274 12.346961 12.322123 12.298477 12.27499 12.251675 12.227511 12.199848 12.165685 12.122379 12.069047 12.007026 11.920123 11.858925 11.816967 11.770473 11.732135 11.677282 11.630566 11.592502 11.558324 11.529788 11.504408 11.482143 11.465532 11.453949 11.443895 11.432343 11.417697 11.395512 11.364544 11.326911 11.269625 11.210728 11.146532 11.08193 11.013734 10.955987 10.877809 10.813388 10.758117 10.712827 10.674191 10.64434 10.63106 10.627857 10.62703 10.627478 10.626159 10.623665 10.612954 10.588941 10.541428 10.471622 10.388376 10.297585 10.211298 10.125858 10.048562 9.9403775 9.8478972 9.7678017 9.6996392 9.6425074 9.6065122 9.5997953 9.59898 9.5988798 9.5988845 9.5979265 9.5951834 9.5820623 9.5690792 9.5669538 9.5664788 9.565115 9.5635501 9.5625139 9.5615814 9.5609414 9.5607204 9.5578578 9.553718 9.5480076 9.5414784 9.5335049 9.5240736 9.5104924 9.4981726 9.4916804 9.4876933 9.4846272 9.4846256 9.4836391 9.4834371 9.4832535 9.4831079 9.4829011 9.4828149 9.4824072 9.4812555 9.4789713 9.4770425 9.4762251 9.4753664 9.4747151 9.4747116 9.4747454 9.4746788 9.4746878 9.474508 9.4741465 9.4740174 9.4737348 9.4736155 9.4734876 9.4733793 9.4734011 9.4733445 9.4730824 9.4726659 9.4726721 9.4726631 9.471664 9.4702565 9.4697169 9.4667029 9.4657994 9.4638874 9.4634225 9.4628086 9.4618956 9.4602726 9.4590714 9.4574757 9.4572635 9.4567098 9.4562756 9.4557079 9.4553473 9.4549192 9.4540199 9.4531874 9.4526601 9.4524447 9.4522522 9.4521864 9.4521758 9.4521392 9.4521073 9.4514011 9.4503043 9.446644 9.4461559 9.4461598 9.4421372 9.4366735 9.4316983 9.429614 9.4221899 9.4151229 9.4107103 9.4038043 9.3961515 9.3902432 9.3863515 9.3837546 9.3828791 9.3827569 9.3826238 9.3823333 9.3817681 9.3806606 9.3795721 9.3735829 9.3640412 9.3478615 9.3329877 9.3227353 9.3137796 9.2990304 9.2884479 9.2798869 9.2727064 9.26639 9.2621605 9.2598769 9.259613 9.2597109 9.2595836 9.2596161 9.2593702 9.2576926 9.2514848 9.232754 9.1961583 9.1483849 9.0836665 9.015877 8.9372433 8.8591778 8.784695 8.7198226 8.6509549 8.5416274 8.4427423 8.3533808 8.2775868 8.2312554 8.2232882 8.2237615 8.2236368 8.2236888 8.2236625 8.2237513 8.2242661 8.2229107 8.2187339 8.1896271 8.1223114 8.0501803 7.9445498 7.8490838 7.765054 7.696569 7.6218959 7.5200583 7.418553 7.3144503 7.2173546 7.1502101 7.1428985 7.1435266 7.1434515 7.1433973 7.1433799 7.1434361 7.1433788 7.1433768 7.1415907 7.1290359 7.0933692 7.0266893 6.9576293 6.8908991 6.8236664 6.772077 6.7258583 6.7012716 6.6663709 6.6502775 6.6209097 6.6148096 6.6037657 6.5723735 6.5681062 6.5546662 6.554532 6.5539955 6.5538099 6.5537535 6.5536571 6.5533071 6.5523929 6.5518288 6.5511438 6.5486873 6.5483447 6.5447393 6.5447505 6.5427062 6.5345986 6.5324965 6.5324891 6.5322402 6.532121 6.5320422 6.5319987 6.5319068 6.5317394 6.5313579 6.53053 6.5302021 6.5303508 6.5303387 6.5303724 6.5305225 6.5305081 6.5307493 6.5301246 6.5276696 6.5191206 6.5186771 6.5153961 6.4978944 6.4977528 6.4926542 6.4852461 6.4839362 6.4785789 6.4768759 6.4767848 6.474208 6.4734686 6.4733506 6.4687599 6.4684817 6.4684494 6.4683991 6.4683724 6.4683606 6.4683077 6.4682168 6.4681672 6.4681473 6.4681329 6.4681359 6.4681386 6.4677573 6.4674305 6.4673627 6.4673615 6.4673498 6.4670305 6.4669775 6.4669196 6.4667549 6.4667579 6.4665659 6.4665025 6.4665022 6.4665044 6.466511 6.4665015 6.4665065 6.4665132 6.4664711 6.4658811 6.4657891 6.4653343 6.4653043 6.4634237 6.4631633 6.4616795 6.4616744 6.4614884 6.4614631 6.4614292 6.461396 6.4614418 6.4614112 6.460981 6.4609936 6.4609939 6.4609872 6.4606916 6.4597024 6.4591508 6.4591372
GPVarianceControllerPAA 10 5 1 1 13.0738 13.073672 13.073362 13.073078 13.072233 13.072002 13.070501 13.06947 13.066055 13.063547 13.059988 13.056538 13.054549 13.054028 13.050844 13.035833 13.028325 13.020309 13.010221 13.001434 12.992653 12.986116 12.967359 12.955566 12.943488 12.927211 12.9116 12.895368 12.878268 12.858992 12.837219 12.811989 12.782969 12.748576 12.709538 12.665603 12.617638 12.566389 12.512227 12.450632 12.379477 12.307736 12.219371 12.148235 12.089267 12.049549 12.019292 11.995893 11.976418 11.959365 11.943217 11.926846 11.909644 11.891514 11.873257 11.856888 11.844703 11.837082 11.832601 11.818342 11.812947 11.806401 11.800568 11.794213 11.788607 11.783274 11.782418 11.781725 11.780646 11.779224 11.776249 11.773554 11.771308 11.769222 11.767926 11.766886 11.766426 11.766008 11.765683 11.765684 11.764995 11.764052 11.763525 11.762634 11.761362 11.759812 11.758332 11.755742 11.753922 11.754093 11.754437 11.754446 11.754231 11.753648 11.753421 11.752136 11.7521 11.746687 11.745837 11.743904 11.74244 11.739321 11.735984 11.733926 11.732512 11.7324 11.73185 11.731854 11.731421 11.730916 11.728059 11.725899 11.723251 11.721578 11.720866 11.720754 11.721169 11.721364 11.721294 11.721579 11.721404 11.721566 11.721779 11.722085 11.721281 11.720274 11.720795 11.72131 11.719974 11.715584 11.708112 11.696888 11.681368 11.659783 11.633761 11.604253 11.573083 11.543103 11.5059 11.470488 11.437245 11.406393 11.369284 11.337685 11.309975 11.283554 11.260356 11.239002 11.222098 11.210396 11.201011 11.190679 11.176387 11.154449 11.123007 11.08845 11.056738 11.028434 11.000549 10.975068 10.952244 10.925018 10.904352 10.874585 10.849543 10.825161 10.798306 10.768388 10.744574 10.73226 10.723241 10.714412 10.703041 10.680273 10.639218 10.587453 10.543083 10.507687 10.475623 10.44372 10.414028 10.383523 10.371666 10.333127 10.300873 10.274478 10.252529 10.235548 10.222523 10.217296 10.216769 10.216626 10.21644 10.215992 10.213976 10.212213 10.187755 10.168537 10.15767 10.155501 10.142237 10.121268 10.118296 10.112637 10.106119 10.089289 10.088183 10.079012 10.078467 10.071408 10.069912 10.06971 10.069321 10.068168 10.066844 10.066418 10.06683 10.066584 10.062965 10.054994 10.045141 10.045122 10.041845 10.041136 10.039499 10.029663 10.020385 10.017123 10.015548 10.01405 10.010937 10.007021 10.000852 10.000989 10.000028 9.9998323 9.9998074 9.9998453 10.000383 10.000458 10.000946 10.00123 10.001133 9.9989422 9.9989113 9.9983158 9.9982806 9.9957097 9.9952532 9.9952399 9.9934456 9.9920163 9.9913712 9.9911358 9.9899716 9.9893815 9.9888565 9.9879143 9.987781 9.9877553 9.9875454 9.9872311 9.9871763 9.9870867 9.9869004 9.9865435 9.9855732 9.9845401 9.9842152 9.9840727 9.9788985 9.9776807 9.9765529 9.9748051 9.9740986 9.9712759 9.9698445 9.9649036 9.9637579 9.9596408 9.956444 9.955922 9.9558861 9.9529476 9.953065 9.9527336 9.9527792 9.9523233 9.9521627 9.9522519 9.9499479 9.9374027 9.9371859 9.922472 9.9174804 9.9097047 9.9068677 9.8999323 9.8763632 9.8590159 9.8512201 9.840712 9.8295416 9.8176096 9.8009439 9.7843339 9.7810601 9.7818083 9.7818486 9.7818054 9.7817949 9.781369 9.7744036 9.7520472 9.7083888 9.6450119 9.5634436 9.4847792 9.4053264 9.3136392 9.2478623 9.1889918 9.1264912 9.0705762 9.0238562 8.9896724 8.9754651 8.9763431 8.9758298 8.975909 8.9759263 8.9761289 8.9751072 8.9718224 8.9623849 8.9221097 8.9084249 8.8980691 8.8733099 8.8725476 8.8718459 8.871633 8.8639152 8.8506876 8.8473079 8.8467853 8.8464054 8.8446913 8.8424194 8.8413472 8.8413343 8.8414146 8.8416037 8.8401123 8.8348087 8.8181611 8.7887911 8.7506928 8.7106552 8.6852333 8.6657483 8.6182623 8.5939503 8.5599561 8.536618 8.5225565 8.5104543 8.4960754 8.4969068 8.4940783 8.494565 8.4945519 8.4947686 8.4946452 8.4922426 8.4892344 8.4838016 8.4229842 8.3302921 8.236265 8.1203581 8.0066928 7.9249704 7.8504367 7.7749466 7.7197769 7.6715688 7.6229321 7.5969788 7.5670949 7.5640825 7.54926 7.5487471 7.5361337 7.5354238 7.5346704 7.5346559 7.5346297 7.5346335 7.5345585 7.5345452
GPVarianceControllerPAA 10 10 1 1 13.073555 13.073408 13.073108 13.072691 13.07183 13.071624 13.070135 13.069041 13.065498 13.063131 13.059484 13.056034 13.054018 13.053573 13.049896 13.034417 13.028889 13.019958 13.010798 13.004636 12.997985 12.988552 12.978322 12.969692 12.956156 12.945191 12.930132 12.915745 12.898968 12.880002 12.857991 12.833126 12.803802 12.770588 12.733155 12.692207 12.648596 12.603623 12.551574 12.494154 12.434967 12.379284 12.311506 12.258656 12.213394 12.17266 12.137208 12.105567 12.078966 12.05826 12.03941 12.018299 11.990801 11.951812 11.896164 11.822279 11.734731 11.636267 11.527323 11.410902 11.289567 11.167967 11.023957 10.903714 10.801833 10.716538 10.64506 10.588184 10.557426 10.545024 10.537346 10.531604 10.524916 10.514079 10.491786 10.444051 10.354819 10.230458 10.101322 9.9724391 9.8451017 9.723302 9.620527 9.5348366 9.4580049 9.3928608 9.3405629 9.3016213 9.2764032 9.261824 9.2541788 9.2524333 9.2521565 9.2511939 9.2449859 9.2336481 9.2168954 9.1966218 9.1750465 9.1568153 9.1456434 9.1406506 9.134741 9.1310172 9.1282194 9.1262169 9.1238626 9.1225862 9.1206376 9.1206524 9.1190155 9.1175144 9.1148791 9.111838 9.109575 9.1072485 9.1054961 9.1045214 9.1037066 9.1032705 9.1022362 9.1021591 9.1006919 9.0996766 9.0988956 9.0968742 9.0958389 9.0924318 9.0892692 9.0845361 9.0822816 9.0823281 9.0821639 9.0819157 9.0811322 9.0805945 9.0799102 9.0798965 9.0788536 9.0782742 9.0778252 9.0773559 9.0766671 9.0756861 9.0755062 9.0744351 9.074034 9.0739465 9.0740536 9.0739989 9.0712845 9.0699183 9.0668605 9.0653007 9.0640498 9.0637074 9.0633358 9.0617444 9.0612816 9.059916 9.0590513 9.0577866 9.0562999 9.0550621 9.0526424 9.0458331 9.0386359 9.0338208 9.0335749 9.033585 9.0335241 9.0328787 9.0325544 9.0316934 9.0308201 9.0299445 9.0299187 9.0296121 9.0296073 9.0294657 9.029455 9.0294305 9.0294089 9.0292268 9.0292052 9.0267973 9.0260444 9.0250961 9.0232321 9.0207063 9.0203962 9.0201525 9.019806 9.0196129 9.019686 9.019519 9.0191925 9.0192293 9.0188278 9.0183933 9.0177838 9.0174207 9.0166077 9.0156833 9.0143304 9.0109568 9.0073558 9.0044716 9.002113 9.0019439 9.0019251 9.0018764 9.0015564 9.0006282 9.0000023 9.00023 9.0011877 9.0030972 9.0054207 9.0081265 9.0109548 9.0137157 9.0154399 9.0174106 9.0197361 9.0225875 9.024835 9.0261792 9.0255826 9.0225973 9.0182973 9.0139722 9.0091421 9.0039171 8.9994863 8.996157 8.9961516 8.9951548 8.9959938 8.9968114 8.9972114 8.9975219 8.9976924 8.9978667 8.9975979 8.9973513 8.9970144 8.9946036 8.9906778 8.9856969 8.9835175 8.9829294 8.9825245 8.982427 8.9823186 8.9815714 8.9794818 8.9750547 8.9677332 8.9602277 8.9511737 8.9386609 8.9309913 8.9146284 8.9067238 8.8935764 8.8764767 8.8600886 8.8468655 8.8384121 8.8350387 8.8349273 8.834816 8.8343919 8.8334848 8.8319465 8.8306186 8.8296672 8.8300279 8.8322102 8.8330149 8.8320357 8.8280001 8.8213384 8.8155765 8.8065251 8.7994278 8.7941231 8.7913362 8.7844942 8.7809983 8.7758686 8.7669701 8.7663933 8.7640859 8.7633337 8.7631212 8.7592281 8.7590079 8.758221 8.758146 8.7578621 8.7574135 8.7571286 8.7569212 8.7567917 8.7567675 8.756627 8.7566258 8.7566159 8.7565934 8.7565778 8.7565635 8.7562607 8.7562138 8.7562067 8.7561689 8.7561278 8.7561267 8.7561094 8.7560335 8.7560277 8.7559133 8.7557632 8.7555268 8.7552566 8.7550137 8.754962 8.7547392 8.7539571 8.7513833 8.749993 8.7500003 8.75 8.7498312 8.7495262 8.7493647 8.7491758 8.7490984 8.7490806 8.7490262 8.7487719 8.7486365 8.7485302 8.7485374 8.7484849 8.7484695 8.7484623 8.7484479 8.748443 8.748443 8.7484429 8.7484213 8.7484208 8.7484207 8.7484202 8.7484156 8.7484152 8.7484101 8.7484073 8.7483967 8.7483668 8.7483439 8.7483422 8.7483355 8.7483331 8.7483329 8.7483302 8.7483186 8.7483158 8.7483156 8.7483064 8.7482754 8.748267 8.7482633 8.7482633 8.748255 8.7482538 8.7482505 8.7482506 8.7482482 8.748247 8.7482431 8.748241 8.7482404 8.7482346 8.7482288 8.748227 8.7482266 8.7482264 8.7482261 8.7482254 8.7482252 8.7482251 8.7482244 8.7482241 8.748224 8.748224 8.7482238 8.7482236 8.7482233
GPVarianceControllerPAA 10 20 1 1 13.073462 13.073311 13.073014 13.07254 13.071662 13.071465 13.069998 13.068821 13.065232 13.062969 13.059213 13.055834 13.053755 13.053381 13.049196 13.033452 13.026367 13.01806 13.008006 12.999209 12.990196 12.984275 12.965238 12.953653 12.941633 12.925411 12.909782 12.893552 12.876451 12.85717 12.835396 12.81016 12.78349 12.751692 12.715952 12.678543 12.641121 12.605301 12.566466 12.525101 12.480996 12.433937 12.376108 12.3308 12.293357 12.257514 12.225501 12.196586 12.169858 12.146427 12.12502 12.101958 12.073469 12.035258 11.983475 11.917308 11.840114 11.754757 11.662642 11.565701 11.463712 11.334196 11.183465 11.054797 10.94461 10.852254 10.774823 10.710632 10.668118 10.651599 10.643405 10.638244 10.633382 10.626386 10.612282 10.580125 10.513781 10.397168 10.246175 10.088161 9.9289119 9.7764506 9.6212603 9.5138714 9.4138729 9.3293322 9.2596836 9.2069692 9.1694261 9.1449093 9.1312238 9.1253747 9.1243795 9.1244619 9.1232056 9.1166917 9.104826 9.0877434 9.0680901 9.0503482 9.0395503 9.0347132 9.0271455 9.0245836 9.0227143 9.020975 9.0195389 9.0181259 9.0174512 9.0172101 9.0154508 9.0135746 9.0099173 9.006847 9.0040091 9.0018306 9.0005046 8.9994815 8.9991816 8.9989171 8.9988612 8.998835 8.9982918 8.9979786 8.997678 8.9963314 8.9958885 8.9929743 8.9895148 8.9843354 8.9799764 8.9783895 8.9785762 8.9786195 8.9785711 8.9779181 8.9777903 8.9776882 8.976536 8.9762992 8.9760231 8.9758104 8.9754853 8.9751204 8.9750571 8.9746012 8.9746069 8.9744716 8.9742592 8.9738743 8.9716841 8.9706608 8.969657 8.9693829 8.9694422 8.9694979 8.9695179 8.9694543 8.969298 8.9691554 8.9688762 8.9686641 8.9684929 8.9682041 8.9679484 8.9648097 8.9602947 8.9569941 8.9558577 8.9551089 8.9547748 8.9544687 8.9544673 8.9540302 8.953604 8.9533594 8.9526171 8.9522593 8.9521831 8.9520769 8.9519613 8.9519581 8.9520243 8.9521129 8.9521131 8.9522586 8.9522607 8.9521576 8.9522001 8.9506701 8.9501191 8.9490476 8.9477866 8.9466247 8.9459858 8.9461221 8.9458283 8.9456859 8.9453151 8.9449967 8.9447777 8.9450062 8.945335 8.9455021 8.9459279 8.9460761 8.9464639 8.9466548 8.9469402 8.9467877 8.945355 8.9427106 8.9393777 8.9374896 8.936774 8.9366086 8.9366001 8.93665 8.9366434 8.9365114 8.9364387 8.9362306 8.9366264 8.9366427 8.9369022 8.9379129 8.9384423 8.939992 8.9404997 8.941817 8.9432522 8.9447261 8.9457542 8.9457238 8.9435007 8.940296 8.9356177 8.9309681 8.9264309 8.9209872 8.9151517 8.9106745 8.9067162 8.9071944 8.9094874 8.9123187 8.914373 8.9152031 8.9147332 8.9154885 8.9105789 8.9095655 8.9055617 8.898443 8.8883393 8.8739085 8.8545054 8.8426357 8.8397419 8.8388766 8.8385833 8.8382395 8.8371001 8.8341685 8.8258088 8.8153569 8.8141776 8.7986044 8.7919156 8.7829284 8.7743201 8.7710429 8.764697 8.7542722 8.7476324 8.7439003 8.7412242 8.7411523 8.7420136 8.7424327 8.7423393 8.7419335 8.7416069 8.7413067 8.7409455 8.7408938 8.740617 8.7413049 8.7422057 8.7406853 8.735532 8.727442 8.7106813 8.7013034 8.6939637 8.6851961 8.6747276 8.6703418 8.660969 8.6584926 8.6552565 8.6544465 8.6533756 8.6528866 8.6530979 8.6529322 8.6531566 8.6525301 8.6500737 8.636337 8.5951851 8.5511972 8.4955553 8.4526816 8.441965 8.4011639 8.3662965 8.3626306 8.3508459 8.3364708 8.3358552 8.3298796 8.3113785 8.3032817 8.3027992 8.302851 8.3027789 8.3027982 8.3027848 8.3027871 8.3026568 8.3022276 8.2978402 8.2952139 8.2928124 8.2907185 8.2905474 8.2905353 8.2858555 8.2815508 8.2759028 8.2732831 8.2722705 8.2674537 8.2658613 8.2658552 8.2657595 8.2656177 8.2656973 8.2656229 8.2656226 8.2656805 8.264179 8.2627135 8.2623803 8.2545574 8.2547035 8.2476452 8.2475396 8.2411051 8.234863 8.2335349 8.223078 8.2224592 8.2215669 8.2210435 8.2206933 8.219368 8.2193301 8.2189945 8.2189426 8.2188652 8.2188655 8.2188022 8.2187388 8.218729 8.2187102 8.2187107 8.2187076 8.2186033 8.2186008 8.2185076 8.2184922 8.2184568 8.2184296 8.2184185 8.2184067 8.2184012 8.2183845 8.2183554 8.2183471 8.217979 8.2164272 8.2163725 8.2162582 8.2161381 8.2160907 8.2160479 8.215828 8.2158005 8.2156283
GPInformationControllerFixedEndTimeREC 10 5 1 1 13.0738 13.073672 13.073362 13.073078 13.072233 13.072002 13.070501 13.06947 13.066055 13.063547 13.059988 13.056538 13.054549 13.054028 13.050844 13.035833 13.028325 13.020309 13.010221 13.001434 12.992653 12.983979 12.976618 12.963176 12.948365 12.935617 12.917861 12.916884 12.897581 12.896074 12.890429 12.884308 12.872069 12.866255 12.847115 12.833272 12.827248 12.799429 12.794691 12.771952 12.760013 12.733303 12.715756 12.69005 12.665339 12.636092 12.603425 12.571461 12.546965 12.519897 12.51224 12.510593 12.495577 12.484391 12.466934 12.448693 12.441071 12.413923 12.40298 12.379095 12.359302 12.339994 12.321067 12.301034 12.276653 12.253122 12.22893 12.204726 12.181531 12.159511 12.139482 12.10163 12.067384 12.040671 12.013821 12.009385 11.977111 11.975102 11.961673 11.945221 11.943531 11.925249 11.918393 11.894569 11.88062 11.851156 11.828769 11.800823 11.776506 11.745987 11.720499 11.689243 11.646945 11.609332 11.57554 11.545318 11.516047 11.509577 11.480864 11.460494 11.442014 11.440415 11.417259 11.415201 11.385703 11.364232 11.357045 11.332526 11.322113 11.302619 11.285121 11.264668 11.246344 11.22731 11.208333 11.19064 11.168373 11.144104 11.122644 11.10998 11.096908 11.088403 11.072755 11.070694 11.051772 11.042259 11.036976 11.019523 11.006232 10.988459 10.967121 10.945182 10.920819 10.8969 10.867962 10.844686 10.811359 10.788618 10.75282 10.704067 10.659421 10.626175 10.588375 10.561593 10.542015 10.541298 10.538464 10.538086 10.529575 10.522459 10.520236 10.498901 10.478495 10.439214 10.41072 10.374857 10.340929 10.303659 10.266775 10.231344 10.19544 10.154176 10.138096 10.085054 10.044367 10.012023 9.9822173 9.9568692 9.9470371 9.9464454 9.9438914 9.9428672 9.9422384 9.9312458 9.9212439 9.904494 9.8801591 9.854274 9.8269398 9.7994003 9.7699181 9.7411876 9.7134566 9.6881343 9.6691047 9.6446034 9.6341429 9.594479 9.5594442 9.5274613 9.5020507 9.4885259 9.4863053 9.4862523 9.4854058 9.4841202 9.4826175 9.4807283 9.471291 9.4558437 9.4322947 9.4037236 9.3760981 9.3444033 9.3096042 9.2781036 9.2401906 9.2183976 9.1838026 9.1533056 9.1403395 9.1074612 9.0707299 9.0372069 9.0069288 8.9971328 8.9976238 8.9966536 8.9966541 8.9967424 8.995884 8.9931739 8.9884156 8.9766043 8.9563348 8.9295027 8.9023643 8.871642 8.8426708 8.8132585 8.775746 8.7558027 8.7192473 8.697956 8.6934948 8.6807843 8.6482951 8.6143635 8.5870278 8.5747436 8.5752831 8.5757613 8.5755614 8.5757709 8.5758263 8.5761055 8.5738877 8.5628942 8.5416451 8.5090244 8.4751824 8.4398527 8.4036244 8.3642092 8.332109 8.3039205 8.2725368 8.2463996 8.2371455 8.2022231 8.1682274 8.1361568 8.1038603 8.0958469 8.0967152 8.0969593 8.0969847 8.0970511 8.0971379 8.0966319 8.0945852 8.0869288 8.0665222 8.0332415 7.9984128 7.9615377 7.9292983 7.8900773 7.8622726 7.8381414 7.8175947 7.7760317 7.7654447 7.7591616 7.7473664 7.7332522 7.7195119 7.707862 7.7021772 7.7017914 7.7014431 7.7015612 7.7015361 7.7009497 7.700038 7.6949828 7.6819398 7.656135 7.6222891 7.5877341 7.5524957 7.5173255 7.4800445 7.4581634 7.4253986 7.4144439 7.4041958 7.3984574 7.3954989 7.3924701 7.3893859 7.3867798 7.3840853 7.3842287 7.3841693 7.3842724 7.3843229 7.3841685 7.3802404 7.3635285 7.32511 7.2775557 7.2290931 7.1856799 7.1385389 7.1060176 7.0796018 7.058387 7.0316747 7.0063942 6.9667395 6.9202861 6.8781176 6.8530745 6.849793 6.8505636 6.8494403 6.8495242 6.8493924 6.8496335 6.8502128 6.8497017 6.8455418 6.8273722 6.7823995 6.72597 6.670193 6.61968 6.572367 6.5279565 6.5143908 6.4974773 6.4651445 6.3943371 6.3247443 6.2616015 6.2235528 6.221004 6.2210586 6.2209194 6.2209187 6.2208748 6.2208817 6.2209362 6.2208269 6.220435 6.2155694 6.1908398 6.1345793 6.0689916 6.0021245 5.9469342 5.9047064 5.8801044 5.863752 5.8496612 5.8207296 5.7644482 5.6967616 5.6340162 5.608472 5.6092191 5.6090221 5.608836 5.6086634 5.6089048 5.6089658 5.6087251 5.6085654 5.6075418 5.6044517 5.589599 5.5495789 5.4933859 5.4346892 5.3896664 5.3588855 5.3466336 5.3355309 5.3290524 5.3059411
GPInformationControllerFixedEndTimeREC 10 10 1 1 13.073555 13.073408 13.073108 13.072691 13.07183 13.071624 13.070135 13.069041 13.065498 13.063131 13.059484 13.056034 13.054018 13.053573 13.049896 13.034417 13.027087 13.018916 13.00882 13.000062 12.991135 12.982515 12.970388 12.954304 12.943575 12.926081 12.910972 12.894096 12.884919 12.882844 12.866767 12.85448 12.85044 12.840746 12.829347 12.821177 12.807972 12.803247 12.786895 12.772223 12.752645 12.737487 12.720456 12.691682 12.683101 12.649494 12.624493 12.60326 12.578876 12.55599 12.548899 12.546724 12.54053 12.527405 12.525073 12.510768 12.495392 12.4798 12.461099 12.442786 12.423275 12.405377 12.385616 12.362005 12.338121 12.314039 12.289553 12.265678 12.242718 12.221747 12.203426 12.165266 12.132451 12.103475 12.078788 12.053288 12.029419 12.009411 11.997195 11.974388 11.950186 11.929731 11.905063 11.875253 11.85208 11.823719 11.798597 11.769032 11.741143 11.70911 11.679704 11.647868 11.62221 11.571191 11.557972 11.515178 11.48307 11.481256 11.451715 11.449681 11.416637 11.396824 11.392075 11.364282 11.344254 11.316742 11.286797 11.272916 11.238835 11.221234 11.192376 11.167877 11.138671 11.113036 11.08549 11.0591 11.030462 10.997674 10.964468 10.936229 10.912896 10.894672 10.880911 10.875732 10.874847 10.872332 10.870547 10.857814 10.847849 10.819088 10.787105 10.751866 10.7141 10.674856 10.633757 10.592392 10.550747 10.509923 10.471702 10.40537 10.384472 10.330077 10.288726 10.251446 10.24458 10.211137 10.198587 10.198409 10.194239 10.191758 10.188642 10.184752 10.183202 10.156174 10.133541 10.0971 10.069148 10.03263 9.9984781 9.9614849 9.9263991 9.8911584 9.8614774 9.8245638 9.8118469 9.7638197 9.7170495 9.6786361 9.6475402 9.6264721 9.6255688 9.6249746 9.6244171 9.6241941 9.6241974 9.6173122 9.6125888 9.5986234 9.582001 9.5603827 9.5363779 9.5112342 9.4838956 9.4569597 9.4255422 9.4080784 9.3750132 9.3708289 9.3240106 9.2904797 9.2597205 9.227295 9.2012482 9.1888954 9.187118 9.1865341 9.1850383 9.1845521 9.1810917 9.1805846 9.1736702 9.1583357 9.1413532 9.1153458 9.0919123 9.0653799 9.0358313 9.008287 8.9770221 8.9560466 8.9217842 8.9038017 8.8957373 8.8848667 8.8731865 8.8611165 8.8435377 8.827056 8.8270712 8.8262604 8.8262717 8.8262963 8.8262413 8.8252456 8.8217818 8.8112529 8.7924867 8.7663889 8.7386396 8.7100511 8.679505 8.6457025 8.6269127 8.5840767 8.5530527 8.5513806 8.5477602 8.5286564 8.5034266 8.4695359 8.4362205 8.4307886 8.4310927 8.4313856 8.4313092 8.431036 8.4305869 8.4306743 8.4293702 8.4222125 8.4067087 8.3829642 8.3515657 8.3214598 8.2896742 8.2575874 8.2224169 8.1967872 8.1600533 8.1398683 8.1080685 8.070125 8.0336136 8.0060343 7.9860878 7.9753819 7.9740282 7.9739559 7.9733315 7.9736319 7.9735915 7.9732553 7.9721357 7.9667799 7.9509482 7.9209424 7.8864702 7.8488543 7.8119261 7.7787748 7.7538914 7.7184089 7.6774564 7.6658039 7.6515553 7.6302598 7.6115565 7.5881253 7.5725118 7.5615275 7.5619591 7.5618054 7.561982 7.561523 7.5617187 7.5615764 7.5597948 7.5540983 7.5384132 7.5136849 7.4841021 7.4525583 7.4190436 7.3842896 7.3596103 7.33085 7.3058335 7.2943293 7.2717077 7.2385913 7.2011786 7.1649892 7.1553434 7.1549895 7.1554281 7.1556082 7.1552942 7.1553745 7.1553451 7.1556 7.1544029 7.1497971 7.1337442 7.1052545 7.069969 7.0355018 7.0016363 6.962949 6.9254587 6.8957806 6.8748127 6.8681817 6.8452619 6.8254168 6.8064431 6.7807284 6.7740871 6.7709807 6.7710349 6.7707453 6.7706224 6.7705233 6.7707085 6.7696022 6.7671439 6.7631055 6.7471435 6.7206489 6.6856287 6.6473185 6.6119426 6.58162 6.5428695 6.5203675 6.5068349 6.4975627 6.4702933 6.4474445 6.4259941 6.4167549 6.4048322 6.4064312 6.4055438 6.4055256 6.4057181 6.4056651 6.4061166 6.405396 6.4030527 6.4024406 6.3927705 6.371366 6.3473795 6.3180551 6.2878413 6.2664013 6.2557581 6.2365242 6.2082521 6.1849045 6.1489777 6.1189985 6.0868352 6.0785286 6.069694 6.0698388 6.0706153 6.0710659 6.0714117 6.0714576 6.0703761 6.068514 6.070498 6.0738557 6.060403 6.0314788 5.9957623 5.9593637 5.9296534 5.9063991 5.8977102
GPInformationControllerFixedEndTimeREC 10 20 1 1 13.073462 13.073311 13.073014 13.07254 13.071662 13.071465 13.069998 13.068821 13.065232 13.062969 13.059213 13.055834 13.053755 13.053381 13.049196 13.033452 13.026367 13.018485 13.004987 13.001503 12.990452 12.986464 12.978625 12.976309 12.967084 12.964125 12.950657 12.949583 12.940162 12.928122 12.920837 12.901436 12.887518 12.866504 12.847855 12.826491 12.806981 12.793308 12.755412 12.737423 12.700828 12.674321 12.623566 12.57708 12.566119 12.53236 12.520715 12.489404 12.487546 12.464296 12.462381 12.447344 12.428903 12.409149 12.401569 12.377505 12.36879 12.346529 12.336744 12.315166 12.307836 12.284219 12.271767 12.249035 12.229743 12.204034 12.166576 12.129317 12.09712 12.070741 12.063146 12.039051 12.036892 12.012461 12.011495 12.008458 12.000159 11.991221 11.983202 11.977954 11.96388 11.960105 11.941126 11.931963 11.914884 11.901938 11.890543 11.878083 11.866941 11.854905 11.833571 11.816351 11.796549 11.777038 11.753068 11.729052 11.728615 11.722216 11.713888 11.706729 11.689015 11.669139 11.641555 11.610761 11.574084 11.536256 11.497787 11.45782 11.416382 11.372444 11.337736 11.282414 11.24008 11.22618 11.189438 11.157412 11.12917 11.127137 11.094668 11.073365 11.05911 11.05443 11.03612 11.029761 11.003139 10.994696 10.9614 10.944984 10.917336 10.893919 10.865987 10.834221 10.807546 10.772389 10.744868 10.697854 10.653499 10.61483 10.588226 10.562403 10.537336 10.516042 10.509365 10.507346 10.502572 10.49633 10.493495 10.481658 10.472325 10.457245 10.439523 10.423862 10.400292 10.382282 10.351041 10.326355 10.292501 10.271507 10.232798 10.179735 10.136258 10.099567 10.067963 10.038237 10.019105 10.019177 10.018332 10.014664 10.009343 10.006368 9.9916575 9.9782996 9.9527394 9.9285312 9.8995467 9.869377 9.8385429 9.8022433 9.7749114 9.7401208 9.7114842 9.6991445 9.6633538 9.6149043 9.5757932 9.5384719 9.5058345 9.4841322 9.479801 9.4795482 9.4790373 9.4782556 9.4776167 9.4744167 9.4670292 9.4557466 9.4377671 9.4128659 9.3891157 9.3611875 9.3396164 9.304021 9.2832183 9.2539262 9.2397674 9.2123219 9.1998857 9.1883162 9.1744435 9.1547326 9.1283046 9.1162624 9.1085399 9.1093502 9.1080915 9.107907 9.1077658 9.1059061 9.0998618 9.0903441 9.0704323 9.0455778 9.0185003 8.9908843 8.9606746 8.9294968 8.8975117 8.8653295 8.83653 8.8301927 8.8122848 8.8011914 8.7913424 8.7830294 8.7690483 8.7532056 8.7533458 8.7535047 8.7533606 8.7531249 8.7530568 8.752603 8.7527322 8.7525901 8.7525414 8.751486 8.7507877 8.7499154 8.7495585 8.7459027 8.7452966 8.7420395 8.7409124 8.7403888 8.7402821 8.7382283 8.7357566 8.7351041 8.734915 8.7349075 8.7348952 8.7343055 8.7342707 8.7339826 8.7338696 8.7337798 8.7336188 8.7336274 8.7332626 8.7335107 8.7326147 8.7331034 8.7315641 8.7316366 8.7246757 8.7243842 8.7228877 8.7225314 8.7209709 8.7213767 8.7215176 8.7210743 8.719784 8.7194807 8.7185697 8.7185506 8.7182899 8.7175497 8.7175424 8.7175003 8.7174757 8.7173933 8.717483 8.7174258 8.7167589 8.7139517 8.7114578 8.7065247 8.7049362 8.6975834 8.6939297 8.6896852 8.6827846 8.6825897 8.6794648 8.6784654 8.6757857 8.6756158 8.6735137 8.6702177 8.6685453 8.6680619 8.6678543 8.6650385 8.6638108 8.6638869 8.663692 8.6635486 8.6633902 8.6608623 8.6532651 8.6372884 8.6138362 8.5884351 8.5587843 8.536092 8.5089317 8.4710327 8.4338721 8.4211049 8.4055561 8.3565878 8.3226748 8.2984974 8.2884271 8.2808469 8.2751127 8.2755935 8.2754291 8.2756777 8.2755446 8.2755615 8.2745663 8.2697301 8.2565655 8.2332349 8.2011309 8.171513 8.1362797 8.1062128 8.0694126 8.02475 8.010936 7.9935124 7.9518269 7.9137871 7.8652156 7.8291703 7.809255 7.7934295 7.7941725 7.7930859 7.7930919 7.7927538 7.7928039 7.7931882 7.7928529 7.7909201 7.7873674 7.7743373 7.757144 7.7391588 7.7186426 7.6953499 7.6685881 7.6472516 7.6346548 7.6150524 7.5642246 7.5189488 7.4797299 7.4485771 7.4376959 7.4360378 7.435959 7.4357082 7.4358142 7.435783 7.4360828 7.436347 7.435122 7.4280621 7.4068532 7.3709349 7.3398837 7.2935276 7.2588327 7.2045209 7.1731728 7.1545583 7.1378715
GPInformationControllerFixedEndTimePAA 10 5 1 1 13.0738 13.073672 13.073362 13.073078 13.072233 13.072002 13.070501 13.06947 13.066055 13.063547 13.059988 13.056538 13.054549 13.054028 13.050844 13.035833 13.028325 13.020309 13.010221 13.001434 12.992653 12.98734 12.968482 12.955942 12.944435 12.927408 12.912067 12.89558 12.878651 12.859561 12.838114 12.813357 12.7843 12.750126 12.71058 12.665838 12.61621 12.5624 12.504968 12.443948 12.379985 12.315149 12.238375 12.180623 12.127698 12.032319 11.95411 11.887952 11.832525 11.786312 11.754629 11.738029 11.72633 11.715551 11.702422 11.682475 11.648217 11.589738 11.499606 11.38308 11.253871 11.115048 10.930842 10.805037 10.67269 10.554928 10.356248 10.188056 10.042111 9.9198829 9.822616 9.7754287 9.764213 9.7602934 9.7590852 9.7581549 9.7570685 9.7545514 9.7458673 9.7133844 9.6230478 9.4613269 9.2222647 9.0728807 8.9428882 8.8464128 8.7660689 8.6899022 8.6218899 8.5634319 8.5167931 8.5005109 8.5041575 8.5061386 8.5096525 8.5136151 8.5078111 8.5112308 8.5122521 8.5142063 8.5149043 8.513071 8.5117297 8.5035013 8.503498 8.5036385 8.4988654 8.4978347 8.4976791 8.4978951 8.4978425 8.4961392 8.4916678 8.4873225 8.4849912 8.4835443 8.4823386 8.4809306 8.4785125 8.4757344 8.4705047 8.4687951 8.4698091 8.4563762 8.4269932 8.4248678 8.3904893 8.3894873 8.3334158 8.3301712 8.2912368 8.2906906 8.2769646 8.2275005 8.2052486 8.180689 8.1678759 8.1624788 8.1583737 8.1551013 8.1538825 8.1449742 8.1449226 8.0974576 8.0376243 7.9572099 7.9248668 7.8889139 7.8665242 7.8411688 7.8307048 7.810295 7.7874746 7.7677108 7.7574466 7.7397277 7.7261789 7.7136553 7.7019153 7.6911618 7.6876608 7.6766825 7.6761964 7.675127 7.6559769 7.6424979 7.6425755 7.6382484 7.6353052 7.6166534 7.607283 7.5908657 7.5825434 7.5760962 7.5714111 7.5615336 7.5463153 7.5299908 7.5119599 7.4935266 7.4775437 7.466204 7.4426056 7.4255845 7.4233881 7.4230247 7.423134 7.4232432 7.423192 7.4231251 7.4231609 7.4231619 7.4231238 7.4230147 7.4227561 7.4222366 7.4210563 7.4187649 7.4170508 7.415398 7.4066467 7.3994112 7.3955136 7.3952556 7.3947531 7.3944236 7.3943714 7.3943446 7.3942831 7.3942321 7.3941811 7.3941097 7.3941173 7.3941209 7.3941115 7.3941061 7.3940795 7.3940976 7.3930503 7.3913781 7.3907684 7.3874551 7.3837626 7.3814956 7.3813939 7.3810723 7.3808806 7.3808892 7.3809639 7.3809927 7.3810031 7.3810501 7.3801243 7.3787925 7.378531 7.3774554 7.3774157 7.3770062 7.376944 7.3762411 7.3762169 7.3756365 7.3751178 7.3750308 7.3750623 7.3750623 7.3749052 7.3748361 7.3747101 7.3744809 7.3743645 7.3742408 7.3737994 7.3737858 7.3738054 7.3737493 7.3737315 7.3737024 7.3735102 7.3733237 7.3733055 7.3733063 7.3732739 7.3732834 7.3734674 7.3736252 7.3736499 7.3735547 7.3735337 7.3735344 7.3735267 7.3734507 7.3734484 7.373413 7.3729707 7.3728391 7.3657405 7.3624934 7.3568513 7.3535243 7.3496414 7.3426805 7.3411577 7.3399466 7.3389927 7.3379111 7.3331745 7.3261522 7.3202488 7.318325 7.3180958 7.3181281 7.3179186 7.318125 7.3107776 7.3043402 7.2954104 7.2932155 7.2904957 7.2871327 7.280698 7.2658762 7.263211 7.2601093 7.2548168 7.2536069 7.2498635 7.2479662 7.2477134 7.2393707 7.2379572 7.2355169 7.2337181 7.2342712 7.234764 7.2348604 7.2349096 7.2346575 7.2344687 7.2341724 7.22518 7.1989153 7.1977503 7.1959085 7.1880168 7.1879541 7.1874519 7.1843705 7.179512 7.1791253 7.1785464 7.1779201 7.1771864 7.1724127 7.1639313 7.1558178 7.1545706 7.1552637 7.1551602 7.1551951 7.1550098 7.1546145 7.1528477 7.1540605 7.1535861 7.1527173 7.134691 7.1348187 7.1333487 7.0788826 7.0660831 7.0324986 7.018975 6.9858357 6.9769333 6.9656054 6.9577078 6.957353 6.9494732 6.9494861 6.9496012 6.9496238 6.9475712 6.9462308 6.9460337 6.945931 6.9458704 6.9459435 6.945741 6.9457567 6.9462998 6.9427483 6.9426997 6.9426853 6.9426475 6.9424522 6.9413322 6.9391974 6.9391013 6.9390843 6.9389908 6.9389543 6.9389528 6.9389118 6.9388665 6.9387851 6.9383603 6.9383512 6.9382623 6.9382506 6.9381591 6.938157 6.9381396 6.9381351 6.9381246 6.9381228 6.9380494 6.9379662 6.9375621 6.9375122 6.9372611
GPInformationControllerFixedEndTimePAA 10 10 1 1 13.073555 13.073408 13.073108 13.072691 13.07183 13.071624 13.070135 13.069041 13.065498 13.063131 13.059484 13.056034 13.054018 13.053573 13.049896 13.034417 13.027087 13.018916 13.00882 13.000062 12.991135 12.986243 12.967254 12.95479 12.943313 12.926289 12.910958 12.894445 12.87753 12.858454 12.837041 12.812328 12.78333 12.749213 12.709717 12.665013 12.615412 12.561615 12.504189 12.443166 12.37917 12.314266 12.250677 12.190344 12.134911 12.033899 11.950846 11.880858 11.822344 11.77352 11.739455 11.722163 11.710759 11.700768 11.689125 11.671741 11.641569 11.588422 11.503266 11.387993 11.257593 11.117274 10.929885 10.801718 10.66631 10.545646 10.343171 10.171267 10.021535 9.8957965 9.7947571 9.7430541 9.7308787 9.7267258 9.7255343 9.7246527 9.7236894 9.7215328 9.7141564 9.6857161 9.601941 9.4448241 9.2031084 9.0515442 8.9236063 8.8336852 8.7609522 8.6906157 8.6277158 8.5736215 8.5300903 8.5136977 8.517538 8.5190603 8.5189719 8.5190839 8.5201038 8.5225259 8.5253093 8.5280671 8.5302997 8.5313823 8.5282908 8.5243377 8.5242999 8.523133 8.516519 8.5140491 8.5130032 8.5125462 8.5118904 8.5091929 8.5035346 8.4982062 8.4953405 8.4935116 8.4919365 8.4900122 8.4867792 8.4827573 8.4769089 8.4756805 8.4737552 8.463238 8.4422701 8.414229 8.4047155 8.3999906 8.3939145 8.3835461 8.3686991 8.3502267 8.3379976 8.3348953 8.3357022 8.3351212 8.3349749 8.2924704 8.2461345 8.1715071 8.1180612 8.0866131 8.0706071 8.0515872 8.0382919 8.0303819 8.0173344 8.0060595 7.9957276 7.9878415 7.9800529 7.9725074 7.9646652 7.957713 7.9515753 7.9455465 7.9407572 7.9386012 7.9388777 7.9385606 7.938076 7.9366126 7.9360347 7.9363144 7.9292347 7.9036176 7.8856754 7.8736799 7.8665109 7.8634959 7.8627149 7.8596067 7.8511214 7.8441632 7.8390333 7.8319543 7.8315333 7.8279639 7.8277927 7.8274729 7.8192451 7.8168939 7.8141218 7.8116243 7.8093297 7.8067435 7.8028532 7.7986872 7.7944789 7.7904576 7.7863061 7.7825574 7.778726 7.7745118 7.7696719 7.7584728 7.7521382 7.7317645 7.7252453 7.7178026 7.7132265 7.710078 7.709594 7.7096448 7.7053824 7.6959079 7.6850231 7.6727286 7.661675 7.6545205 7.6507953 7.6460366 7.6415093 7.6410206 7.6391459 7.6327368 7.6150279 7.6095508 7.6025829 7.5941371 7.588648 7.5861916 7.5818731 7.5763097 7.5707871 7.5674497 7.5658445 7.5655872 7.5656207 7.5660487 7.566761 7.5669263 7.5669528 7.5617631 7.5603303 7.5603083 7.560312 7.5602469 7.5598745 7.5595732 7.5591348 7.5589947 7.557004 7.5540025 7.550422 7.5462875 7.5417821 7.5340327 7.533319 7.5300167 7.5293472 7.5290067 7.5251052 7.5240151 7.5240966 7.5241133 7.5224765 7.5218412 7.5218055 7.5217789 7.5217377 7.5217055 7.5216279 7.5213252 7.5165167 7.5155468 7.5135836 7.5121041 7.5108797 7.5109625 7.5110406 7.5109316 7.5053468 7.5042138 7.504208 7.5043343 7.5042545 7.5042398 7.5040767 7.5040198 7.5038304 7.5037674 7.5037548 7.503065 7.5029241 7.5027197 7.5007414 7.500524 7.4998361 7.4993266 7.499505 7.4987157 7.498509 7.4984625 7.4981576 7.4981581 7.4980871 7.4977147 7.4971968 7.4969705 7.4964161 7.4962561 7.4955692 7.4948664 7.4942708 7.4936237 7.4924691 7.4922074 7.4873497 7.4873493 7.4860154 7.4860397 7.485609 7.4857221 7.4855914 7.4855673 7.4855374 7.4854376 7.4853577 7.4853168 7.4849043 7.4848753 7.4848612 7.4846787 7.4845294 7.4844705 7.484434 7.4843524 7.4843118 7.4843069 7.4842897 7.4842888 7.4842614 7.4840954 7.48408 7.4839216 7.4838895 7.4838886 7.4838878 7.4838856 7.4837572 7.4836546 7.4836509 7.4835222 7.4832272 7.4825479 7.4822301 7.4818849 7.4814454 7.4813292 7.4812639 7.4808956 7.4808863 7.4808279 7.4808334 7.4808338 7.4808164 7.4807875 7.4807773 7.4807276 7.4807177 7.4807128 7.4806277 7.4806252 7.4806254 7.4805813 7.4805844 7.4805842 7.4805857 7.480582 7.4805693 7.4805645 7.4805616 7.480561 7.4805617 7.4805552 7.4804633 7.4804552 7.4804111 7.4803991 7.4803991 7.4803824 7.4803751 7.4803752 7.4803692 7.4803642 7.4803629 7.4803212 7.4802759 7.4802615 7.4802604 7.4802399 7.4802285 7.4802296 7.4802197 7.4802103 7.4802118 7.4802124 7.4802112 7.4802094 7.4802118
GPInformationControllerFixedEndTimePAA 10 20 1 1 13.073462 13.073311 13.073014 13.07254 13.071662 13.071465 13.069998 13.068821 13.065232 13.062969 13.059213 13.055834 13.053755 13.053381 13.049196 13.033452 13.026367 13.01806 13.008006 13.004075 12.979109 12.9784 12.95854 12.956171 12.941651 12.931848 12.915612 12.90036 12.884343 12.867333 12.848199 12.826405 12.801225 12.771595 12.736976 12.697136 12.652328 12.602892 12.549606 12.471304 12.424814 12.372778 12.287513 12.234749 12.165518 12.113015 12.065887 12.025132 11.989458 11.959151 11.936721 11.918884 11.900708 11.878393 11.847083 11.800841 11.73448 11.649028 11.551528 11.445249 11.332298 11.215987 11.066335 10.967242 10.86375 10.773985 10.656802 10.593922 10.534031 10.430029 10.406248 10.37608 10.366434 10.360007 10.359496 10.359322 10.346341 10.342792 10.336399 10.331758 10.324682 10.317022 10.315723 10.308152 10.308398 10.309443 10.305702 10.307673 10.308125 10.307927 10.308484 10.30843 10.308207 10.308357 10.308194 10.307813 10.306967 10.305453 10.303775 10.302165 10.300596 10.299188 10.293625 10.293455 10.290909 10.291431 10.291773 10.293045 10.294499 10.29613 10.297182 10.298624 10.299153 10.300209 10.299998 10.284282 10.279476 10.243132 10.222222 10.210978 10.205706 10.201433 10.194458 10.185723 10.164383 10.164046 10.129667 10.119986 10.118683 10.11729 10.091701 10.091387 10.069792 10.063845 10.049471 10.046532 10.040017 10.031667 10.026437 10.02045 10.01239 10.005493 9.9953916 9.992266 9.9878736 9.9770636 9.9635886 9.9538071 9.9537207 9.9500674 9.9495846 9.9495796 9.9479139 9.9478174 9.947811 9.9478054 9.9477916 9.947791 9.9477244 9.9471316 9.9460719 9.9458117 9.9444268 9.9415499 9.9374615 9.9330862 9.9302104 9.9292313 9.9291976 9.9292376 9.9259053 9.9249284 9.9098624 9.9073073 9.9066586 9.9066347 9.9054951 9.9053614 9.9051638 9.9049002 9.9001983 9.8949405 9.8939901 9.8905247 9.8872427 9.884133 9.8805097 9.8759086 9.8717537 9.8674044 9.8643983 9.8490088 9.8474361 9.8404227 9.7900784 9.774838 9.7657179 9.7451413 9.7298927 9.7154834 9.6965438 9.687679 9.6694712 9.6650139 9.6607924 9.6599951 9.6601601 9.6600931 9.659684 9.6584109 9.6554369 9.641704 9.6194931 9.5772633 9.5295481 9.4651459 9.4119668 9.3459057 9.29251 9.2367537 9.1894875 9.1156074 9.0402953 8.9793079 8.9270697 8.8834636 8.8650973 8.8645204 8.8644019 8.8646801 8.8656059 8.8656436 8.8653953 8.8657759 8.8504216 8.796808 8.719856 8.6474475 8.5728773 8.4939506 8.433254 8.3763801 8.2978844 8.2286777 8.1418602 8.0397401 7.9338983 7.8853708 7.8841945 7.8834813 7.8835957 7.8834831 7.8834491 7.8833517 7.8832594 7.8807473 7.8554032 7.7511986 7.5431005 7.288162 7.0425274 6.8300474 6.5999136 6.4232486 6.2516728 6.0602738 5.8577375 5.6770629 5.617921 5.6191615 5.6183859 5.6184604 5.6182954 5.6181226 5.6178639 5.6174697 5.6169976 5.6140564 5.5824458 5.442832 5.2029949 4.9781831 4.8388696 4.7990207 4.7605168 4.7137672 4.6393712 4.5136932 4.368019 4.3155803 4.3205687 4.3205872 4.3205094 4.3206222 4.3205976 4.3206144 4.3206786 4.3206602 4.3219173 4.3238976 4.3020869 4.1868231 4.0464881 3.9974395 3.9459983 3.9355419 3.9273096 3.9124843 3.8665062 3.7663817 3.6554712 3.6486892 3.6505566 3.6502386 3.6503838 3.6504478 3.6506218 3.650801 3.6509502 3.6514236 3.6529147 3.6497539 3.6019832 3.4242426 3.3056329 3.2412576 3.2344797 3.2262324 3.222657 3.2254571 3.2223784 3.2056873 3.1360631 2.9938132 2.9604498 2.9601372 2.9600711 2.9599491 2.9599013 2.9598732 2.9598513 2.9597034 2.9595197 2.9597308 2.9416038 2.8817082 2.8216095 2.7745345 2.7472476 2.747278 2.7474212 2.7464165 2.741959 2.7442123 2.7370986 2.7248258 2.7082923 2.6902705 2.678213 2.6777687 2.6780436 2.6776274 2.6769531 2.6754643 2.6743139 2.6697571 2.6610846 2.6394502 2.630983 2.6293867 2.6290107 2.6284225 2.6284028 2.6280026 2.627789 2.6276951 2.6277038 2.6275598 2.6275647 2.6274392 2.627407 2.6269838 2.6265047 2.6259788 2.6251042 2.6246554 2.6244664 2.6244882 2.6245215 2.6245095 2.6245012 2.6241737 2.6238312 2.6237793 2.623768 2.6237399 2.62375 2.6236701 2.6235188 2.623079 2.6226672
GPInformationControllerFreeEndTimeREC 10 5 1 1 13.0738 13.073672 13.073362 13.073078 13.072233 13.072002 13.070501 13.06947 13.066055 13.063547 13.060949 13.058524 13.057369 13.056715 13.056054 13.055557 13.05529 13.053551 13.052583 13.049418 13.045869 13.040224 13.034128 13.027423 13.020618 13.014839 13.010286 13.003585 12.988962 12.975584 12.96275 12.947607 12.932035 12.920217 12.894999 12.876554 12.851727 12.834081 12.811577 12.790948 12.770935 12.750673 12.729289 12.706366 12.691639 12.661378 12.631886 12.597309 12.558854 12.516469 12.470702 12.422211 12.350533 12.305642 12.227569 12.198671 12.132849 12.083144 12.038952 11.999249 11.99371 11.980704 11.972254 11.953786 11.933325 11.928023 11.904312 11.897082 11.87863 11.859902 11.843055 11.823746 11.806602 11.787462 11.764296 11.744098 11.723501 11.698129 11.668941 11.646266 11.624606 11.606862 11.594731 11.583877 11.574846 11.566121 11.563863 11.563308 11.562433 11.555146 11.554906 11.55203 11.550485 11.549008 11.543459 11.542859 11.528192 11.5266 11.513926 11.512575 11.510342 11.509134 11.495968 11.487501 11.479896 11.465525 11.451699 11.449248 11.444453 11.428951 11.422128 11.407351 11.397828 11.381664 11.369326 11.35247 11.338389 11.315933 11.300973 11.289707 11.260308 11.235152 11.204116 11.180618 11.157416 11.137404 11.120405 11.107335 11.102776 11.102692 11.097726 11.086965 11.074748 11.063489 11.060473 11.039595 11.017092 11.006062 11.004667 11.002715 11.002232 10.996753 10.996766 10.995657 10.994639 10.994311 10.992903 10.992645 10.977896 10.977261 10.974488 10.969652 10.958122 10.943446 10.938154 10.931391 10.920783 10.915194 10.906548 10.901793 10.888034 10.881641 10.866838 10.85881 10.857848 10.85541 10.851494 10.845049 10.835834 10.828425 10.827326 10.827042 10.825085 10.823636 10.821039 10.821152 10.820972 10.821312 10.821342 10.819478 10.819552 10.807929 10.806882 10.806708 10.799586 10.79271 10.783926 10.774807 10.761462 10.752772 10.744988 10.744035 10.741718 10.740268 10.73624 10.734941 10.732315 10.727682 10.723062 10.718428 10.705605 10.690057 10.681295 10.665043 10.652458 10.642635 10.624331 10.602659 10.583834 10.561811 10.540721 10.522232 10.508134 10.496288 10.474967 10.46936 10.467692 10.466624 10.465978 10.463216 10.456476 10.454886 10.448502 10.436459 10.417145 10.416455 10.398878 10.375628 10.359312 10.326291 10.299708 10.278044 10.260177 10.2503 10.232793 10.215227 10.206487 10.204632 10.203453 10.20296 10.20182 10.194848 10.183372 10.17111 10.154972 10.140461 10.12363 10.109074 10.09657 10.077027 10.052374 10.034698 10.013296 9.9958694 9.9767824 9.9601155 9.9440371 9.9307848 9.9208413 9.9144764 9.9137728 9.9137978 9.9134691 9.9142688 9.9079709 9.9003707 9.8806042 9.8707422 9.8513852 9.835039 9.797487 9.7721939 9.7443668 9.7248789 9.6952618 9.6580135 9.6182324 9.5873519 9.5628565 9.5274495 9.5071937 9.5053459 9.5050588 9.5045578 9.5046185 9.5045831 9.504614 9.4979776 9.4977965 9.4976103 9.4963697 9.495174 9.4934732 9.4935285 9.4933378 9.4933424 9.4933532 9.4933904 9.4933125 9.4931582 9.4929352 9.4922979 9.4919602 9.4918249 9.4915023 9.4914626 9.49157 9.491571 9.4915013 9.4914486 9.4910821 9.4910004 9.4909806 9.4909774 9.4908629 9.49084 9.4906848 9.4903636 9.4901455 9.4901412 9.4901286 9.4901127 9.4899948 9.4898994 9.4898525 9.4898273 9.4898038 9.4897972 9.4897921 9.4897917 9.48979 9.4897931 9.4897948 9.4896511 9.4895362 9.4894071 9.4891007 9.4891333 9.4889763 9.4889477 9.4888462 9.4878628 9.4872962 9.4867857 9.4861555 9.4862192 9.4862032 9.4856685 9.4853878 9.484746 9.4847484 9.4848624 9.4841747 9.4841469 9.4841193 9.4841842 9.4840653 9.4839164 9.4839303 9.483503 9.4824156 9.4821578 9.4821379 9.4792806 9.478183 9.4770406 9.4748537 9.474508 9.4742722 9.4738504 9.4728575 9.472703 9.4717177 9.4702059 9.4702541 9.4701818 9.4701124 9.4699081 9.469834 9.4683169 9.4606903 9.457475 9.4459623 9.4340109 9.4246121 9.4182464 9.413168 9.4128546 9.41266 9.4124924 9.4103709 9.4079753 9.4016011 9.4001012 9.4001451 9.400107 9.4001173 9.4003586 9.4004001 9.4001005 9.3938687
GPInformationControllerFreeEndTimeREC 10 10 1 1 13.073555 13.073408 13.073108 13.072691 13.07183 13.071624 13.070135 13.069041 13.065498 13.063131 13.059484 13.056034 13.055027 13.047082 13.042394 13.039368 13.039249 13.036271 13.035616 13.032305 13.031471 13.028341 13.024669 13.018439 13.010635 13.009578 12.997187 12.985304 12.974241 12.960531 12.949323 12.937526 12.926036 12.907862 12.889413 12.866246 12.845743 12.824437 12.818612 12.813413 12.799595 12.786765 12.769444 12.752628 12.735617 12.717534 12.69746 12.689756 12.675875 12.660079 12.651802 12.62868 12.619676 12.59857 12.581807 12.556235 12.531961 12.504031 12.475972 12.446567 12.418914 12.392402 12.343156 12.299383 12.260936 12.225094 12.193681 12.165023 12.139076 12.116974 12.098575 12.07876 12.060054 12.033755 12.010418 11.981704 11.955449 11.924067 11.89508 11.854565 11.813936 11.768569 11.697713 11.666847 11.600849 11.548317 11.502429 11.498305 11.462408 11.44146 11.418946 11.405424 11.401995 11.384392 11.370791 11.350712 11.318581 11.292386 11.258685 11.227284 11.191834 11.156817 11.119714 11.08477 11.043036 11.023463 10.987233 10.954863 10.927549 10.906508 10.888993 10.874974 10.867182 10.866319 10.865973 10.864309 10.861307 10.846932 10.835457 10.820356 10.801165 10.783022 10.760339 10.746177 10.724074 10.711855 10.697732 10.670022 10.652283 10.637199 10.617754 10.604463 10.58837 10.585217 10.584157 10.584003 10.583137 10.576962 10.570933 10.560979 10.544762 10.528063 10.505581 10.501047 10.486629 10.461783 10.455391 10.424272 10.390012 10.386576 10.346979 10.314891 10.288182 10.262896 10.241835 10.22633 10.222207 10.22057 10.218829 10.212705 10.206577 10.195469 10.189624 10.17724 10.157311 10.145723 10.128035 10.099863 10.072297 10.05417 10.02276 10.019679 10.003098 9.9820563 9.9539296 9.9215212 9.8978201 9.8759127 9.8754381 9.868631 9.8684591 9.8669823 9.865702 9.8613556 9.8591133 9.8443454 9.8388136 9.8065292 9.796356 9.7744098 9.7530599 9.7131962 9.7022366 9.6616227 9.6523796 9.6443147 9.6183493 9.5908085 9.5644139 9.5434118 9.5295596 9.5276663 9.5287052 9.5287103 9.5294335 9.5294612 9.5273804 9.5273555 9.5219049 9.515114 9.5041874 9.4887821 9.4788377 9.4559796 9.4340918 9.4015584 9.3988496 9.3951767 9.3914786 9.3880967 9.3879928 9.3841988 9.3842754 9.3815043 9.3811691 9.380724 9.3809017 9.3799933 9.3778908 9.3726682 9.3559536 9.3248699 9.3114432 9.2870796 9.2451828 9.2131097 9.1964371 9.1583986 9.1496036 9.1447233 9.1165475 9.0839176 9.0518242 9.0193242 8.9953776 8.9935891 8.9944786 8.9943338 8.9936251 8.9930335 8.9917659 8.9913002 8.9892571 8.9803489 8.9571429 8.9385188 8.928199 8.9178531 8.899197 8.8655917 8.8317316 8.7824205 8.739192 8.7026127 8.6725502 8.6536843 8.6358511 8.6332172 8.6333378 8.6332563 8.6334008 8.6334196 8.632351 8.6327088 8.6327013 8.6151132 8.6151146 8.6077447 8.6004209 8.5735225 8.573348 8.5555426 8.5554536 8.5546583 8.5540161 8.5536719 8.5478994 8.5476991 8.5474495 8.5473163 8.5465374 8.5450763 8.5448102 8.5447805 8.5447464 8.544669 8.5446182 8.5445314 8.5445266 8.5439873 8.5426218 8.5402466 8.5381192 8.535537 8.5354999 8.528927 8.5284721 8.5266786 8.5264414 8.520582 8.5142387 8.5124004 8.5123326 8.5123378 8.5112123 8.5101598 8.5087549 8.5082836 8.5078393 8.5061407 8.5060217 8.5059256 8.5058963 8.505855 8.5058531 8.5058532 8.5058541 8.5057506 8.5057503 8.5057498 8.5057444 8.5057444 8.5057445 8.5057425 8.5057368 8.5057269 8.5057269 8.5056738 8.5055932 8.5055462 8.5055026 8.5054274 8.5054385 8.5054439 8.5054318 8.5054232 8.5054051 8.5053732 8.5053433 8.5051559 8.5048521 8.5037503 8.5027017 8.5016104 8.5005611 8.4996478 8.4994067 8.4985585 8.498353 8.4982462 8.4980378 8.4980146 8.4973457 8.4948616 8.4946566 8.4946528 8.4938034 8.4937698 8.4920078 8.4908136 8.4908634 8.49078 8.4907551 8.4904371 8.4904729 8.4900818 8.4899504 8.4761426 8.4761259 8.4748722 8.4741691 8.4707545 8.4584334 8.4499532 8.449787 8.4441846 8.4440348 8.4439958 8.4435337 8.4430031 8.443041 8.4413014 8.4409746 8.4409693 8.440813 8.4407203 8.4397917 8.4368481 8.4352582 8.4293091 8.4210928
GPInformationControllerFreeEndTimeREC 10 20 1 1 13.073462 13.073311 13.073014 13.07254 13.071662 13.071465 13.069998 13.068821 13.065232 13.064949 13.057369 13.054862 13.053557 13.051019 13.042728 13.032497 13.029862 13.021946 13.018773 13.015509 13.011363 13.009701 13.001279 12.994388 12.983645 12.971395 12.956639 12.939067 12.91962 12.911763 12.889973 12.879222 12.864514 12.84442 12.823992 12.80098 12.767262 12.755665 12.744349 12.724167 12.707131 12.686228 12.666125 12.646244 12.626679 12.605927 12.583647 12.55895 12.530066 12.495269 12.453511 12.405012 12.350386 12.277201 12.22104 12.166204 12.116478 12.074193 12.039904 12.009527 11.98022 11.954067 11.92992 11.906655 11.90428 11.88168 11.864459 11.857831 11.842904 11.815289 11.788984 11.759324 11.732151 11.699632 11.666249 11.625616 11.570765 11.519605 11.476304 11.466183 11.431989 11.406426 11.402701 11.384312 11.375175 11.374626 11.36618 11.362463 11.361052 11.360981 11.360668 11.359159 11.355952 11.357788 11.355864 11.352868 11.345434 11.343225 11.322543 11.318846 11.304743 11.288929 11.274213 11.261711 11.254682 11.247908 11.244605 11.227075 11.222515 11.215066 11.207534 11.204081 11.187094 11.176831 11.162147 11.148931 11.135566 11.116307 11.104959 11.089195 11.064341 11.035444 11.00159 10.980641 10.956199 10.936114 10.934448 10.91982 10.918391 10.911783 10.907091 10.901487 10.894362 10.884853 10.875156 10.851089 10.836337 10.800504 10.774522 10.746202 10.712872 10.69768 10.675572 10.645656 10.61831 10.593106 10.570482 10.569623 10.564788 10.553504 10.54951 10.549687 10.549231 10.542807 10.536639 10.521255 10.50628 10.484887 10.470666 10.44824 10.423713 10.405177 10.384483 10.347014 10.33178 10.29488 10.260385 10.229594 10.210256 10.195353 10.195206 10.186331 10.186122 10.184546 10.184409 10.184331 10.182595 10.182808 10.182875 10.182008 10.181982 10.181828 10.180925 10.18073 10.179847 10.169045 10.164549 10.163846 10.163661 10.163711 10.162767 10.160147 10.160199 10.159641 10.159561 10.159388 10.158464 10.158431 10.156881 10.153935 10.148628 10.139582 10.125021 10.124402 10.118626 10.118604 10.115529 10.111956 10.109085 10.106543 10.105833 10.09287 10.091932 10.091848 10.087472 10.086326 10.084263 10.082104 10.081448 10.081326 10.081011 10.08072 10.080593 10.080539 10.078644 10.077271 10.077143 10.077152 10.076932 10.076743 10.075058 10.074142 10.074077 10.069277 10.063806 10.059457 10.059071 10.056968 10.056518 10.056455 10.05645 10.056253 10.055747 10.055516 10.055539 10.054748 10.054643 10.053879 10.053691 10.052063 10.051086 10.04933 10.042837 10.042736 10.038517 10.038287 10.035826 10.033352 10.027099 10.025564 10.020428 10.018094 10.017143 10.016773 10.01591 10.01552 10.015198 10.015181 10.014335 10.011291 10.008064 10.007602 9.9902146 9.9899972 9.9898998 9.9595294 9.9455079 9.9251594 9.8914833 9.8729801 9.8699563 9.8423614 9.8140213 9.7890243 9.7614001 9.7465894 9.741235 9.7349903 9.7330536 9.7322322 9.7317641 9.731673 9.728946 9.7240658 9.7196932 9.7026687 9.6827378 9.6482317 9.6250383 9.6005347 9.5605429 9.5326118 9.4921918 9.4550456 9.4238721 9.396428 9.3536987 9.337373 9.3271649 9.3252113 9.3254424 9.3249276 9.324848 9.3237568 9.3236854 9.3232226 9.3164847 9.3117576 9.2995937 9.2712677 9.2280836 9.1962169 9.1755493 9.1392256 9.0846323 9.0653062 9.021646 8.9821397 8.9478257 8.9454058 8.9247075 8.9028025 8.9029387 8.901011 8.9003987 8.9003429 8.9004885 8.9006496 8.8999172 8.8973249 8.8942044 8.879673 8.8555206 8.836846 8.816248 8.796215 8.7725285 8.768017 8.7670642 8.7643556 8.7606494 8.7604298 8.7601664 8.7594218 8.7549433 8.7548153 8.7548163 8.7548058 8.7548251 8.7547997 8.7546702 8.7538377 8.7520234 8.7509313 8.7509072 8.7458785 8.7400352 8.7387707 8.7367486 8.735358 8.7316997 8.728702 8.7272848 8.7271325 8.7238815 8.7239153 8.7239426 8.7238788 8.7238727 8.7238426 8.723851 8.7237451 8.7237222 8.7226287 8.7210051 8.7200035 8.7195794 8.7185481 8.7185345 8.7185208 8.7182962 8.7183097 8.7182795 8.7182453 8.7181958 8.7180376 8.7161738 8.7161841 8.7160732 8.7160758 8.7160439
GPInformationControllerFreeEndTimePAA 10 5 1 1 13.0738 13.073672 13.073362 13.073078 13.072233 13.072002 13.070501 13.06947 13.066055 13.063547 13.059988 13.056661 13.051653 13.051122 13.044747 13.038899 13.038429 13.032979 13.02658 13.0215 13.016399 13.006671 13.001093 12.99544 12.985061 12.983942 12.973383 12.965786 12.96482 12.954853 12.941488 12.939431 12.923961 12.92184 12.914357 12.914371 12.901818 12.900492 12.895616 12.890905 12.88828 12.88431 12.879532 12.878222 12.871141 12.865356 12.856274 12.845991 12.833551 12.819098 12.803064 12.784242 12.763623 12.741294 12.718879 12.705295 12.670335 12.646209 12.61817 12.597534 12.579122 12.564732 12.548868 12.533485 12.517758 12.516833 12.498696 12.498357 12.483592 12.47118 12.452566 12.447617 12.421796 12.407792 12.384159 12.375376 12.344599 12.326061 12.308554 12.296004 12.284066 12.270292 12.260212 12.249735 12.239325 12.237315 12.22112 12.220259 12.20754 12.207757 12.207443 12.206906 12.206343 12.204746 12.1974 12.194332 12.192283 12.18855 12.18455 12.182167 12.179999 12.177764 12.177222 12.173997 12.171343 12.162834 12.162655 12.160009 12.159451 12.145667 12.135167 12.126506 12.122098 12.115107 12.090892 12.083611 12.067512 12.052164 12.039535 12.025661 12.015699 12.00815 12.003736 11.99782 11.994817 11.993142 11.991282 11.972876 11.971359 11.966064 11.959207 11.948873 11.947475 11.941249 11.928709 11.927806 11.892483 11.884141 11.861214 11.845877 11.832536 11.815964 11.801322 11.796014 11.782141 11.769953 11.758396 11.743703 11.740143 11.732821 11.724911 11.711388 11.709596 11.696768 11.687919 11.679701 11.655651 11.648941 11.638193 11.628113 11.615651 11.604066 11.590553 11.584153 11.582774 11.571458 11.571072 11.558944 11.557667 11.544325 11.542532 11.538445 11.52965 11.524398 11.518776 11.518582 11.517818 11.512979 11.49156 11.490471 11.486054 11.484502 11.479377 11.477347 11.471554 11.468528 11.464489 11.461549 11.460221 11.46017 11.458689 11.457559 11.456515 11.456371 11.455437 11.454213 11.453959 11.452893 11.452259 11.450578 11.450504 11.450433 11.450437 11.450346 11.450174 11.450034 11.449753 11.44784 11.446928 11.446541 11.446502 11.446197 11.445777 11.44507 11.444723 11.444669 11.444046 11.444043 11.444015 11.443938 11.443579 11.443325 11.442934 11.442862 11.442738 11.442631 11.44258 11.442366 11.441765 11.44156 11.440799 11.439936 11.439908 11.436905 11.430668 11.430526 11.42499 11.422497 11.414994 11.414558 11.405438 11.404951 11.404908 11.404508 11.404295 11.402436 11.399298 11.398544 11.395341 11.39524 11.394893 11.393272 11.392968 11.392921 11.39287 11.392165 11.39213 11.386023 11.385998 11.385866 11.381489 11.379675 11.377009 11.37686 11.373875 11.373006 11.370176 11.365681 11.360865 11.360627 11.360597 11.360517 11.360462 11.358855 11.358435 11.358367 11.358 11.357995 11.357789 11.357519 11.357074 11.357017 11.356646 11.355863 11.355623 11.355217 11.354973 11.354913 11.354913 11.354901 11.354841 11.354824 11.354695 11.354673 11.354511 11.354392 11.354378 11.354174 11.354081 11.354055 11.354037 11.354036 11.35403 11.353997 11.353985 11.353959 11.353938 11.353938 11.353937 11.353933 11.353928 11.353925 11.353916 11.353915 11.353913 11.353899 11.353887 11.35388 11.353868 11.353867 11.353837 11.353751 11.353288 11.352659 11.352493 11.352465 11.352444 11.352397 11.351887 11.351717 11.351647 11.351395 11.350761 11.350692 11.350636 11.35062 11.350548 11.350513 11.350506 11.350441 11.349854 11.349802 11.349303 11.34925 11.349125 11.348997 11.348988 11.34898 11.348976 11.348968 11.348946 11.348925 11.348897 11.348851 11.348849 11.348848 11.348847 11.348846 11.348844 11.348833 11.348819 11.34881 11.348808 11.348782 11.348765 11.34876 11.348747 11.348699 11.348673 11.348665 11.348665 11.348652 11.348644 11.348619 11.348565 11.348453 11.348408 11.348395 11.348388 11.348382 11.348376 11.348371 11.348365 11.348362 11.348361 11.348359 11.348354 11.348352 11.348351 11.348343 11.348335 11.348334 11.348325 11.348302 11.348286 11.348282 11.348281 11.348281 11.34828 11.34828 11.34828
GPInformationControllerFreeEndTimePAA 10 10 1 1 13.073555 13.073408 13.073108 13.072691 13.07183 13.071624 13.070135 13.069041 13.065498 13.063131 13.059484 13.055607 13.050281 13.047996 13.04739 13.043875 13.042212 13.04194 13.040312 13.039224 13.038774 13.03664 13.034912 13.031284 13.027785 13.020815 13.019772 13.010659 13.000606 12.998257 12.99017 12.987423 12.970291 12.965586 12.956769 12.947627 12.939363 12.926303 12.91839 12.912002 12.89888 12.889269 12.875697 12.862325 12.846202 12.843127 12.825182 12.821759 12.808263 12.792065 12.779538 12.778516 12.758983 12.7486 12.730916 12.715249 12.701818 12.692104 12.683941 12.683587 12.671304 12.664847 12.653946 12.643053 12.642328 12.631543 12.631421 12.621601 12.614782 12.605664 12.599789 12.591533 12.582207 12.570977 12.564341 12.562836 12.55467 12.548059 12.545233 12.542455 12.53765 12.534534 12.533233 12.533216 12.533141 12.532114 12.529736 12.528695 12.523766 12.514857 12.508237 12.499082 12.498381 12.487243 12.482958 12.481794 12.461281 12.45806 12.44967 12.438771 12.433121 12.420813 12.413394 12.408183 12.402403 12.390982 12.390728 12.381757 12.369841 12.355399 12.354188 12.33709 12.333357 12.326969 12.316957 12.301451 12.294198 12.289071 12.283992 12.272693 12.267762 12.264806 12.255084 12.246941 12.242126 12.234099 12.22892 12.227899 12.226938 12.216924 12.208951 12.194795 12.176399 12.173573 12.16091 12.154047 12.142525 12.13329 12.108718 12.090331 12.079264 12.066032 12.048342 12.039131 12.030717 12.024176 12.009823 11.998989 11.986598 11.986316 11.96738 11.954031 11.92544 11.906961 11.872708 11.84787 11.819601 11.794229 11.75584 11.726708 11.710745 11.700152 11.694141 11.671091 11.64879 11.629588 11.627734 11.613531 11.611406 11.599325 11.589791 11.577591 11.575118 11.555589 11.555197 11.547792 11.52817 11.517354 11.503816 11.503151 11.495275 11.495253 11.48582 11.480306 11.468751 11.455026 11.44628 11.441537 11.434581 11.428912 11.428569 11.427002 11.423353 11.421545 11.418206 11.41722 11.416296 11.415239 11.413012 11.412124 11.410755 11.410032 11.408581 11.407304 11.407259 11.405407 11.405032 11.403882 11.403878 11.403707 11.403729 11.403703 11.403628 11.40349 11.402855 11.402675 11.402525 11.402155 11.401966 11.401261 11.400903 11.400729 11.400079 11.398641 11.397952 11.397787 11.396151 11.394907 11.394441 11.393969 11.393832 11.392423 11.390956 11.390395 11.38998 11.389465 11.389147 11.388977 11.388947 11.388741 11.388732 11.388593 11.388546 11.388378 11.387069 11.386611 11.386412 11.385789 11.385583 11.38548 11.38533 11.385105 11.385039 11.385029 11.384841 11.384674 11.384627 11.384622 11.384612 11.384612 11.384576 11.384426 11.383929 11.383786 11.383767 11.3834 11.38153 11.38151 11.381455 11.381302 11.381095 11.381023 11.380997 11.380681 11.3806 11.380567 11.380567 11.380447 11.37893 11.378915 11.378621 11.378556 11.378065 11.377951 11.377924 11.377662 11.377496 11.377483 11.377475 11.377437 11.377403 11.377361 11.377259 11.37723 11.377154 11.37714 11.377021 11.376913 11.376906 11.376892 11.376712 11.376688 11.376681 11.376662 11.376602 11.37659 11.376556 11.376316 11.376207 11.375792 11.375785 11.375774 11.375765 11.375646 11.375551 11.37555 11.375549 11.375496 11.375474 11.375406 11.375254 11.375253 11.375253 11.375194 11.375041 11.375028 11.374875 11.374626 11.37456 11.374483 11.374433 11.37442 11.374408 11.374384 11.374319 11.374287 11.374268 11.374192 11.374115 11.374059 11.373986 11.373979 11.373977 11.373971 11.373953 11.37393 11.373917 11.373916 11.373905 11.373893 11.373886 11.373875 11.37387 11.373857 11.373847 11.373843 11.373841 11.373837 11.373823 11.373818 11.373812 11.373807 11.373807 11.373801 11.373792 11.373789 11.373786 11.373771 11.37376 11.373758 11.373755 11.373736 11.373707 11.373683 11.373672 11.373672 11.373666 11.373646 11.373629 11.373621 11.373614 11.373603 11.373588 11.373574 11.373564 11.373557 11.373551 11.373547 11.373544 11.373542 11.373541 11.373541 11.373541 11.373541 11.373541 11.37354 11.373539 11.373537 11.373536 11.373536 11.373535
GPInformationControllerFreeEndTimePAA 10 20 1 1 13.073462 13.073311 13.073014 13.07254 13.071662 13.071465 13.069998 13.068821 13.065232 13.062969 13.059213 13.054639 13.054281 13.047246 13.046108 13.044625 13.043136 13.04213 13.041712 13.041195 13.040571 13.039827 13.03944 13.039424 13.038881 13.038509 13.038445 13.038217 13.037026 13.035729 13.035584 13.035297 13.032024 13.03179 13.031443 13.0314 13.031368 13.031314 13.031235 13.030786 13.030438 13.030231 13.029963 13.02976 13.029397 13.029396 13.029172 13.029009 13.028994 13.028162 13.027613 13.027555 13.027048 13.026808 13.026746 13.026292 13.026269 13.026104 13.025394 13.025379 13.025003 13.024878 13.024773 13.024324 13.024186 13.023674 13.022825 13.02279 13.022783 13.022653 13.021048 13.01893 13.018797 13.018708 13.013097 13.00943 13.009381 13.006586 13.002621 12.997512 12.994165 12.988631 12.986626 12.981454 12.975569 12.974941 12.969592 12.968382 12.95906 12.95548 12.948588 12.948223 12.932692 12.932334 12.93225 12.920846 12.91893 12.912363 12.908819 12.90503 12.900163 12.898845 12.889036 12.883478 12.87339 12.862429 12.861342 12.846351 12.831355 12.816018 12.797324 12.779554 12.760441 12.742852 12.722072 12.698644 12.67319 12.637102 12.612977 12.576314 12.543282 12.516126 12.489729 12.466655 12.444391 12.421269 12.398294 12.39129 12.381372 12.363895 12.346981 12.324464 12.297671 12.266035 12.230556 12.191332 12.149395 12.09488 12.040477 11.992932 11.95281 11.919697 11.887132 11.858 11.832078 11.831457 11.807 11.788902 11.766057 11.760638 11.734531 11.716939 11.692584 11.669831 11.644026 11.632265 11.616422 11.611161 11.5972 11.586352 11.571156 11.556573 11.543794 11.534196 11.527971 11.527472 11.526921 11.518388 11.515894 11.513551 11.51279 11.512484 11.508612 11.508553 11.507611 11.508544 11.506535 11.50638 11.503339 11.498973 11.49763 11.493243 11.489402 11.48593 11.485947 11.485572 11.485046 11.484109 11.484113 11.483512 11.483107 11.482798 11.473161 11.465704 11.460572 11.452072 11.445689 11.442583 11.439086 11.428191 11.426609 11.40843 11.399993 11.398851 11.398698 11.398566 11.397666 11.393198 11.386546 11.385568 11.384091 11.382015 11.381984 11.380624 11.380051 11.371574 11.363667 11.353759 11.344967 11.332886 11.323575 11.316286 11.314154 11.314056 11.299117 11.269534 11.268297 11.247807 11.225735 11.205105 11.186884 11.183265 11.165392 11.153299 11.153015 11.150901 11.149071 11.148642 11.147611 11.147342 11.143684 11.142058 11.11147 11.095792 11.07536 11.051595 11.020129 11.009586 10.990568 10.9637 10.94941 10.93666 10.917677 10.909251 10.907038 10.904289 10.899809 10.89859 10.891472 10.888304 10.875394 10.867883 10.849065 10.83208 10.811592 10.788 10.783513 10.771012 10.769693 10.768804 10.766822 10.765921 10.765002 10.764215 10.747345 10.744142 10.741453 10.741119 10.741068 10.740922 10.739731 10.739449 10.735768 10.733228 10.732647 10.728184 10.728007 10.72802 10.727454 10.725778 10.720892 10.716279 10.71567 10.710722 10.704253 10.703541 10.70051 10.700359 10.700025 10.699636 10.69775 10.696987 10.6913 10.684128 10.67963 10.668208 10.642903 10.62021 10.601061 10.598009 10.581995 10.562497 10.53927 10.529937 10.512759 10.497125 10.487154 10.482939 10.482263 10.479053 10.475911 10.475104 10.472592 10.465581 10.463235 10.456706 10.453919 10.445683 10.438452 10.425365 10.419662 10.402003 10.40095 10.395903 10.391997 10.389867 10.378565 10.376312 10.376142 10.375582 10.374234 10.374119 10.373431 10.373346 10.372168 10.371969 10.371777 10.371598 10.371609 10.371334 10.370238 10.370129 10.370063 10.368025 10.355239 10.338183 10.317484 10.3042 10.261726 10.254793 10.229121 10.20642 10.185624 10.170983 10.15538 10.150032 10.148555 10.14872 10.14857 10.148724 10.148279 10.145162 10.144931 10.144808 10.142372 10.141754 10.141377 10.138449 10.138032 10.13528 10.133096 10.132865 10.120888 10.112857 10.105977 10.102006 10.091141 10.090208 10.089892 10.089662 10.089651 10.08953 10.089522 10.085996 10.084196 10.081714 10.08172 10.081699 10.078944 10.078632 10.078583


==> quad/RMSE_overview_controllers_6_T_40_horizon_20_time_rescaling_beta_0_5_L_2_M_2_all_experiments_2.txt <==
controller sigma_0 sigma_1 lengthscale_0 lengthscale_1 t_0 t_0.1 t_0.2 t_0.3 t_0.4 t_0.5 t_0.6 t_0.7 t_0.8 t_0.9 t_1 t_1.1 t_1.2 t_1.3 t_1.4 t_1.5 t_1.6 t_1.7 t_1.8 t_1.9 t_2 t_2.1 t_2.2 t_2.3 t_2.4 t_2.5 t_2.6 t_2.7 t_2.8 t_2.9 t_3 t_3.1 t_3.2 t_3.3 t_3.4 t_3.5 t_3.6 t_3.7 t_3.8 t_3.9 t_4 t_4.1 t_4.2 t_4.3 t_4.4 t_4.5 t_4.6 t_4.7 t_4.8 t_4.9 t_5 t_5.1 t_5.2 t_5.3 t_5.4 t_5.5 t_5.6 t_5.7 t_5.8 t_5.9 t_6 t_6.1 t_6.2 t_6.3 t_6.4 t_6.5 t_6.6 t_6.7 t_6.8 t_6.9 t_7 t_7.1 t_7.2 t_7.3 t_7.4 t_7.5 t_7.6 t_7.7 t_7.8 t_7.9 t_8 t_8.1 t_8.2 t_8.3 t_8.4 t_8.5 t_8.6 t_8.7 t_8.8 t_8.9 t_9 t_9.1 t_9.2 t_9.3 t_9.4 t_9.5 t_9.6 t_9.7 t_9.8 t_9.9 t_10 t_10.1 t_10.2 t_10.3 t_10.4 t_10.5 t_10.6 t_10.7 t_10.8 t_10.9 t_11 t_11.1 t_11.2 t_11.3 t_11.4 t_11.5 t_11.6 t_11.7 t_11.8 t_11.9 t_12 t_12.1 t_12.2 t_12.3 t_12.4 t_12.5 t_12.6 t_12.7 t_12.8 t_12.9 t_13 t_13.1 t_13.2 t_13.3 t_13.4 t_13.5 t_13.6 t_13.7 t_13.8 t_13.9 t_14 t_14.1 t_14.2 t_14.3 t_14.4 t_14.5 t_14.6 t_14.7 t_14.8 t_14.9 t_15 t_15.1 t_15.2 t_15.3 t_15.4 t_15.5 t_15.6 t_15.7 t_15.8 t_15.9 t_16 t_16.1 t_16.2 t_16.3 t_16.4 t_16.5 t_16.6 t_16.7 t_16.8 t_16.9 t_17 t_17.1 t_17.2 t_17.3 t_17.4 t_17.5 t_17.6 t_17.7 t_17.8 t_17.9 t_18 t_18.1 t_18.2 t_18.3 t_18.4 t_18.5 t_18.6 t_18.7 t_18.8 t_18.9 t_19 t_19.1 t_19.2 t_19.3 t_19.4 t_19.5 t_19.6 t_19.7 t_19.8 t_19.9 t_20 t_20.1 t_20.2 t_20.3 t_20.4 t_20.5 t_20.6 t_20.7 t_20.8 t_20.9 t_21 t_21.1 t_21.2 t_21.3 t_21.4 t_21.5 t_21.6 t_21.7 t_21.8 t_21.9 t_22 t_22.1 t_22.2 t_22.3 t_22.4 t_22.5 t_22.6 t_22.7 t_22.8 t_22.9 t_23 t_23.1 t_23.2 t_23.3 t_23.4 t_23.5 t_23.6 t_23.7 t_23.8 t_23.9 t_24 t_24.1 t_24.2 t_24.3 t_24.4 t_24.5 t_24.6 t_24.7 t_24.8 t_24.9 t_25 t_25.1 t_25.2 t_25.3 t_25.4 t_25.5 t_25.6 t_25.7 t_25.8 t_25.9 t_26 t_26.1 t_26.2 t_26.3 t_26.4 t_26.5 t_26.6 t_26.7 t_26.8 t_26.9 t_27 t_27.1 t_27.2 t_27.3 t_27.4 t_27.5 t_27.6 t_27.7 t_27.8 t_27.9 t_28 t_28.1 t_28.2 t_28.3 t_28.4 t_28.5 t_28.6 t_28.7 t_28.8 t_28.9 t_29 t_29.1 t_29.2 t_29.3 t_29.4 t_29.5 t_29.6 t_29.7 t_29.8 t_29.9 t_30 t_30.1 t_30.2 t_30.3 t_30.4 t_30.5 t_30.6 t_30.7 t_30.8 t_30.9 t_31 t_31.1 t_31.2 t_31.3 t_31.4 t_31.5 t_31.6 t_31.7 t_31.8 t_31.9 t_32 t_32.1 t_32.2 t_32.3 t_32.4 t_32.5 t_32.6 t_32.7 t_32.8 t_32.9 t_33 t_33.1 t_33.2 t_33.3 t_33.4 t_33.5 t_33.6 t_33.7 t_33.8 t_33.9 t_34 t_34.1 t_34.2 t_34.3 t_34.4 t_34.5 t_34.6 t_34.7 t_34.8 t_34.9 t_35 t_35.1 t_35.2 t_35.3 t_35.4 t_35.5 t_35.6 t_35.7 t_35.8 t_35.9 t_36 t_36.1 t_36.2 t_36.3 t_36.4 t_36.5 t_36.6 t_36.7 t_36.8 t_36.9 t_37 t_37.1 t_37.2 t_37.3 t_37.4 t_37.5 t_37.6 t_37.7 t_37.8 t_37.9 t_38 t_38.1 t_38.2 t_38.3 t_38.4 t_38.5 t_38.6 t_38.7 t_38.8 t_38.9 t_39 t_39.1 t_39.2 t_39.3 t_39.4 t_39.5 t_39.6 t_39.7 t_39.8 t_39.9 t_40
GPVarianceControllerREC 10 5 2 2 11.819844 11.819784 11.819674 11.819536 11.819469 11.819468 11.819435 11.819309 11.819118 11.818929 11.818798 11.818733 11.818701 11.818658 11.818588 11.818509 11.818449 11.818414 11.818387 11.818351 11.818312 11.81829 11.818282 11.818269 11.818233 11.818182 11.818135 11.818107 11.818087 11.818058 11.81801 11.81795 11.817889 11.817842 11.817811 11.817791 11.817774 11.817752 11.817718 11.817671 11.817614 11.817555 11.817504 11.817468 11.817448 11.817441 11.817437 11.817429 11.817414 11.817393 11.81737 11.817347 11.817328 11.817313 11.817303 11.817295 11.81729 11.817284 11.817276 11.817265 11.817252 11.817237 11.817222 11.817208 11.817197 11.817188 11.817181 11.817175 11.817169 11.817161 11.81715 11.817138 11.817125 11.817112 11.817099 11.817088 11.817079 11.817071 11.817064 11.817058 11.817052 11.817046 11.81704 11.817032 11.817025 11.817018 11.817011 11.817005 11.817001 11.816997 11.816995 11.816993 11.816992 11.816991 11.81699 11.816989 11.816987 11.816985 11.816983 11.816981 11.816978 11.816976 11.816974 11.816971 11.816969 11.816966 11.816964 11.816961 11.816959 11.816958 11.816956 11.816955 11.816953 11.816952 11.81695 11.816949 11.816947 11.816945 11.816943 11.816941 11.816939 11.816937 11.816935 11.816933 11.816931 11.816929 11.816927 11.816925 11.816924 11.816922 11.816921 11.81692 11.816919 11.816918 11.816918 11.816917 11.816917 11.816917 11.816917 11.816916 11.816916 11.816916 11.816916 11.816916 11.816915 11.816915 11.816915 11.816914 11.816914 11.816914 11.816913 11.816913 11.816913 11.816912 11.816912 11.816912 11.816911 11.816911 11.816911 11.81691 11.81691 11.81691 11.816909 11.816909 11.816909 11.816908 11.816908 11.816907 11.816907 11.816906 11.816906 11.816906 11.816905 11.816905 11.816905 11.816904 11.816904 11.816904 11.816904 11.816904 11.816904 11.816904 11.816904 11.816904 11.816904 11.816904 11.816904 11.816904 11.816904 11.816904 11.816904 11.816903 11.816903 11.816903 11.816903 11.816903 11.816903 11.816903 11.816903 11.816903 11.816903 11.816903 11.816903 11.816903 11.816903 11.816903 11.816902 11.816902 11.816902 11.816902 11.816902 11.816902 11.816902 11.816902 11.816902 11.816902 11.816902 11.816901 11.816901 11.816901 11.816901 11.816901 11.816901 11.816901 11.816901 11.816901 11.816901 11.816901 11.816901 11.816901 11.816901 11.816901 11.816901 11.816901 11.816901 11.816901 11.816901 11.816901 11.816901 11.816901 11.816901 11.816901 11.816901 11.816901 11.816901 11.816901 11.816901 11.816901 11.816901 11.816901 11.816901 11.816901 11.816901 11.816901 11.816901 11.816901 11.816901 11.816901 11.816901 11.816901 11.816901 11.816901 11.816901 11.816901 11.816901 11.816901 11.816901 11.816901 11.816901 11.816901 11.816901 11.816901 11.816901 11.816901 11.816901 11.816901 11.816901 11.816901 11.816901 11.816901 11.816901 11.816901 11.816901 11.816901 11.8169 11.8169 11.8169 11.8169 11.8169 11.8169 11.8169 11.8169 11.8169 11.8169 11.8169 11.8169 11.8169 11.8169 11.8169 11.8169 11.8169 11.8169 11.8169 11.8169 11.8169 11.8169 11.8169 11.8169 11.8169 11.8169 11.8169 11.8169 11.8169 11.8169 11.8169 11.8169 11.8169 11.8169 11.8169 11.8169 11.8169 11.8169 11.8169 11.8169 11.8169 11.8169 11.8169 11.8169 11.8169 11.8169 11.8169 11.8169 11.8169 11.8169 11.8169 11.8169 11.8169 11.8169 11.8169 11.8169 11.8169 11.8169 11.8169 11.8169 11.8169 11.8169 11.8169 11.8169 11.8169 11.8169 11.8169 11.8169 11.8169 11.8169 11.8169 11.8169 11.8169 11.8169 11.8169 11.8169 11.8169 11.8169 11.8169 11.8169 11.8169 11.8169 11.8169 11.8169 11.8169 11.8169 11.8169 11.8169 11.8169 11.8169 11.8169 11.8169 11.8169 11.8169 11.8169 11.8169 11.8169 11.8169 11.8169 11.8169 11.8169 11.8169 11.8169 11.8169 11.8169 11.8169 11.8169 11.8169 11.8169 11.8169 11.8169 11.8169 11.8169 11.8169 11.8169 11.8169 11.8169
GPVarianceControllerREC 10 10 2 2 11.76209 11.761597 11.761201 11.760935 11.760861 11.760847 11.760671 11.760232 11.759625 11.759057 11.7587 11.758574 11.758541 11.758423 11.758143 11.757771 11.757441 11.757238 11.757146 11.757102 11.75706 11.757009 11.756951 11.75689 11.756827 11.756772 11.756721 11.756652 11.756532 11.756346 11.756118 11.755899 11.755736 11.755648 11.755613 11.755586 11.755523 11.755403 11.755231 11.755034 11.754842 11.754678 11.754558 11.754483 11.754445 11.754429 11.754422 11.754413 11.754396 11.754372 11.754345 11.754318 11.754295 11.754278 11.754266 11.754259 11.754252 11.75424 11.75422 11.754188 11.754148 11.754101 11.754053 11.754009 11.753971 11.753942 11.753919 11.753901 11.753885 11.75387 11.753852 11.753834 11.753814 11.753795 11.753777 11.753761 11.753748 11.753738 11.753731 11.753724 11.753718 11.753711 11.753703 11.753692 11.75368 11.753668 11.753656 11.753646 11.753637 11.75363 11.753625 11.753622 11.753619 11.753617 11.753615 11.753613 11.753611 11.753609 11.753607 11.753605 11.753602 11.753599 11.753595 11.753591 11.753586 11.753581 11.753575 11.753569 11.753563 11.753557 11.753552 11.753547 11.753543 11.753538 11.753535 11.753531 11.753527 11.753524 11.753521 11.753518 11.753515 11.753513 11.75351 11.753508 11.753506 11.753504 11.753503 11.753501 11.753499 11.753497 11.753495 11.753494 11.753492 11.753491 11.75349 11.753489 11.753488 11.753488 11.753488 11.753487 11.753487 11.753487 11.753487 11.753487 11.753486 11.753486 11.753485 11.753485 11.753484 11.753483 11.753482 11.753481 11.75348 11.75348 11.753479 11.753478 11.753477 11.753476 11.753475 11.753474 11.753473 11.753473 11.753472 11.753472 11.753471 11.75347 11.75347 11.753469 11.753469 11.753469 11.753468 11.753468 11.753467 11.753467 11.753467 11.753466 11.753466 11.753466 11.753466 11.753466 11.753465 11.753465 11.753465 11.753465 11.753465 11.753465 11.753465 11.753465 11.753465 11.753465 11.753465 11.753465 11.753465 11.753465 11.753465 11.753465 11.753464 11.753464 11.753464 11.753464 11.753464 11.753463 11.753463 11.753463 11.753463 11.753463 11.753463 11.753462 11.753462 11.753462 11.753462 11.753462 11.753462 11.753462 11.753462 11.753462 11.753462 11.753461 11.753461 11.753461 11.753461 11.753461 11.753461 11.753461 11.753461 11.753461 11.753461 11.753461 11.753461 11.753461 11.753461 11.753461 11.753461 11.753461 11.753461 11.753461 11.753461 11.753461 11.753461 11.753461 11.753461 11.753461 11.753461 11.753461 11.753461 11.753461 11.753461 11.753461 11.753461 11.753461 11.753461 11.753461 11.75346 11.75346 11.75346 11.75346 11.75346 11.75346 11.75346 11.75346 11.75346 11.75346 11.75346 11.75346 11.75346 11.75346 11.75346 11.75346 11.75346 11.75346 11.75346 11.75346 11.75346 11.75346 11.75346 11.75346 11.75346 11.75346 11.75346 11.75346 11.75346 11.75346 11.75346 11.75346 11.75346 11.75346 11.75346 11.75346 11.75346 11.75346 11.75346 11.75346 11.75346 11.75346 11.75346 11.75346 11.75346 11.75346 11.75346 11.75346 11.75346 11.75346 11.75346 11.75346 11.75346 11.75346 11.75346 11.75346 11.75346 11.75346 11.75346 11.75346 11.75346 11.75346 11.75346 11.75346 11.75346 11.75346 11.75346 11.75346 11.75346 11.75346 11.75346 11.75346 11.75346 11.75346 11.75346 11.75346 11.75346 11.75346 11.75346 11.75346 11.75346 11.75346 11.75346 11.75346 11.75346 11.75346 11.75346 11.75346 11.75346 11.75346 11.75346 11.75346 11.75346 11.75346 11.75346 11.75346 11.75346 11.75346 11.75346 11.75346 11.75346 11.75346 11.75346 11.75346 11.75346 11.75346 11.75346 11.75346 11.75346 11.75346 11.75346 11.75346 11.75346 11.75346 11.75346 11.75346 11.75346 11.75346 11.75346 11.75346 11.75346 11.75346 11.75346 11.75346 11.75346 11.75346 11.75346 11.75346 11.75346 11.75346 11.75346 11.75346 11.75346 11.75346 11.75346 11.75346 11.75346 11.75346 11.75346 11.75346 11.75346 11.75346 11.75346 11.75346 11.75346 11.75346 11.75346 11.75346 11.75346
GPVarianceControllerREC 10 20 2 2 11.685862 11.68489 11.684223 11.683871 11.683803 11.683751 11.683421 11.682717 11.681789 11.680923 11.68038 11.680201 11.680168 11.679977 11.67948 11.678778 11.678094 11.677604 11.67734 11.677228 11.677184 11.67716 11.677134 11.677102 11.677061 11.677008 11.676918 11.676745 11.676454 11.676058 11.675627 11.675257 11.675016 11.67491 11.674878 11.674824 11.674663 11.674366 11.673962 11.6735 11.673044 11.672657 11.672364 11.672162 11.672036 11.671958 11.671906 11.671864 11.67182 11.671773 11.671728 11.671686 11.671654 11.671633 11.671621 11.671613 11.671599 11.671567 11.671508 11.671418 11.671298 11.671157 11.671002 11.670845 11.670693 11.670555 11.670437 11.670334 11.670242 11.670157 11.670077 11.670001 11.669927 11.669857 11.669792 11.669736 11.669689 11.669651 11.669624 11.669606 11.669594 11.669587 11.669581 11.669575 11.669567 11.669557 11.669546 11.669535 11.669524 11.669514 11.669506 11.669499 11.669494 11.66949 11.669486 11.669484 11.669481 11.669479 11.669477 11.669475 11.669471 11.669465 11.669458 11.669447 11.669432 11.669414 11.669394 11.66937 11.669343 11.669314 11.669286 11.669258 11.66923 11.669201 11.669172 11.669143 11.669113 11.669083 11.669053 11.669027 11.669 11.668972 11.668944 11.668915 11.668887 11.668857 11.668823 11.668789 11.668755 11.668716 11.668666 11.668604 11.668521 11.668372 11.667997 11.662953 11.669386 11.669385 11.669383 11.669382 11.669381 11.669381 11.669381 11.66938 11.66938 11.66938 11.669379 11.669378 11.669377 11.669374 11.669371 11.669367 11.669361 11.669354 11.669346 11.669336 11.669324 11.669311 11.669292 11.669263 11.669221 11.669143 11.668896 11.662167 11.669336 11.669333 11.66933 11.669328 11.669325 11.669323 11.66932 11.669318 11.669316 11.669314 11.669311 11.669308 11.669304 11.669299 11.669293 11.669283 11.669271 11.669256 11.66924 11.669221 11.669202 11.669184 11.669166 11.669149 11.669135 11.669122 11.66911 11.669099 11.669088 11.669079 11.669072 11.669065 11.669059 11.669054 11.66905 11.669046 11.669043 11.669041 11.669039 11.669038 11.669036 11.669034 11.669139 11.669132 11.669126 11.66912 11.669113 11.669107 11.669102 11.669098 11.669094 11.669091 11.669088 11.669086 11.669084 11.669082 11.669081 11.66908 11.66908 11.669079 11.669079 11.669079 11.669078 11.669078 11.669077 11.669077 11.669076 11.669076 11.669075 11.669075 11.669074 11.669074 11.669074 11.669073 11.669073 11.669073 11.669073 11.669072 11.669071 11.66907 11.669069 11.669068 11.669066 11.669064 11.669062 11.669059 11.669057 11.669055 11.669052 11.66905 11.669047 11.669044 11.669042 11.669039 11.669037 11.669035 11.669034 11.669032 11.669028 11.669017 11.668592 11.669065 11.669063 11.669062 11.669061 11.669061 11.66906 11.66906 11.66906 11.669059 11.669059 11.669057 11.669054 11.66905 11.669042 11.669031 11.669016 11.668998 11.668978 11.668955 11.668929 11.668894 11.668854 11.668811 11.668758 11.668686 11.668588 11.668461 11.668278 11.667957 11.667323 11.664827 11.668856 11.668853 11.668851 11.668849 11.668848 11.668845 11.668839 11.668807 11.668829 11.668824 11.668819 11.668813 11.668807 11.668801 11.668793 11.668786 11.66878 11.668774 11.668768 11.668763 11.668758 11.668755 11.668752 11.668751 11.668749 11.668748 11.668747 11.668746 11.668745 11.668744 11.668742 11.66874 11.668738 11.668736 11.668734 11.668731 11.668727 11.668722 11.668716 11.668711 11.668704 11.668695 11.668682 11.668665 11.668637 11.66857 11.667986 11.668694 11.668693 11.668692 11.668692 11.668691 11.66869 11.668688 11.668687 11.668685 11.668683 11.668681 11.66868 11.668678 11.668676 11.668675 11.668673 11.668672 11.668671 11.668669 11.668667 11.668664 11.668658 11.668638 11.668672 11.668672 11.668672 11.668672 11.668672 11.668672 11.668671 11.668671 11.668671 11.668671 11.66867 11.668669 11.668667 11.668661 11.668625 11.668666 11.668664 11.668662 11.66866 11.668658 11.668657 11.668655 11.668654 11.668653 11.668652 11.668651 11.66865 11.668649 11.668647 11.668645 11.668641 11.668647 11.66864 11.66863 11.668614
GPVarianceControllerPAA 10 5 2 2 11.819844 11.819784 11.819674 11.819536 11.819469 11.819468 11.819435 11.819309 11.819118 11.818929 11.818798 11.818733 11.818701 11.818658 11.818588 11.818509 11.818449 11.818414 11.818387 11.818351 11.818312 11.81829 11.818282 11.818269 11.818233 11.818182 11.818135 11.818107 11.818087 11.818058 11.81801 11.81795 11.817889 11.817842 11.817811 11.817791 11.817774 11.817752 11.817718 11.817671 11.817614 11.817555 11.817504 11.817468 11.817448 11.817441 11.817437 11.817429 11.817414 11.817393 11.81737 11.817347 11.817328 11.817313 11.817303 11.817295 11.81729 11.817284 11.817276 11.817265 11.817252 11.817237 11.817222 11.817208 11.817197 11.817188 11.817181 11.817175 11.817169 11.817161 11.81715 11.817138 11.817125 11.817112 11.817099 11.817088 11.817079 11.817071 11.817064 11.817058 11.817052 11.817046 11.81704 11.817032 11.817025 11.817018 11.817011 11.817005 11.817001 11.816997 11.816995 11.816993 11.816992 11.816991 11.81699 11.816989 11.816987 11.816985 11.816983 11.816981 11.816978 11.816976 11.816974 11.816971 11.816969 11.816966 11.816964 11.816961 11.816959 11.816958 11.816956 11.816955 11.816953 11.816952 11.81695 11.816949 11.816947 11.816945 11.816943 11.816941 11.816939 11.816937 11.816935 11.816933 11.816931 11.816929 11.816927 11.816925 11.816924 11.816922 11.816921 11.81692 11.816919 11.816918 11.816918 11.816917 11.816917 11.816917 11.816917 11.816916 11.816916 11.816916 11.816916 11.816916 11.816915 11.816915 11.816915 11.816914 11.816914 11.816914 11.816913 11.816913 11.816913 11.816912 11.816912 11.816912 11.816911 11.816911 11.816911 11.81691 11.81691 11.81691 11.816909 11.816909 11.816909 11.816908 11.816908 11.816907 11.816907 11.816906 11.816906 11.816906 11.816905 11.816905 11.816905 11.816904 11.816904 11.816904 11.816904 11.816904 11.816904 11.816904 11.816904 11.816904 11.816904 11.816904 11.816904 11.816904 11.816904 11.816904 11.816904 11.816903 11.816903 11.816903 11.816903 11.816903 11.816903 11.816903 11.816903 11.816903 11.816903 11.816903 11.816903 11.816903 11.816903 11.816903 11.816902 11.816902 11.816902 11.816902 11.816902 11.816902 11.816902 11.816902 11.816902 11.816902 11.816902 11.816901 11.816901 11.816901 11.816901 11.816901 11.816901 11.816901 11.816901 11.816901 11.816901 11.816901 11.816901 11.816901 11.816901 11.816901 11.816901 11.816901 11.816901 11.816901 11.816901 11.816901 11.816901 11.816901 11.816901 11.816901 11.816901 11.816901 11.816901 11.816901 11.816901 11.816901 11.816901 11.816901 11.816901 11.816901 11.816901 11.816901 11.816901 11.816901 11.816901 11.816901 11.816901 11.816901 11.816901 11.816901 11.816901 11.816901 11.816901 11.816901 11.816901 11.816901 11.816901 11.816901 11.816901 11.816901 11.816901 11.816901 11.816901 11.816901 11.816901 11.816901 11.816901 11.816901 11.816901 11.816901 11.816901 11.816901 11.8169 11.8169 11.8169 11.8169 11.8169 11.8169 11.8169 11.8169 11.8169 11.8169 11.8169 11.8169 11.8169 11.8169 11.8169 11.8169 11.8169 11.8169 11.8169 11.8169 11.8169 11.8169 11.8169 11.8169 11.8169 11.8169 11.8169 11.8169 11.8169 11.8169 11.8169 11.8169 11.8169 11.8169 11.8169 11.8169 11.8169 11.8169 11.8169 11.8169 11.8169 11.8169 11.8169 11.8169 11.8169 11.8169 11.8169 11.8169 11.8169 11.8169 11.8169 11.8169 11.8169 11.8169 11.8169 11.8169 11.8169 11.8169 11.8169 11.8169 11.8169 11.8169 11.8169 11.8169 11.8169 11.8169 11.8169 11.8169 11.8169 11.8169 11.8169 11.8169 11.8169 11.8169 11.8169 11.8169 11.8169 11.8169 11.8169 11.8169 11.8169 11.8169 11.8169 11.8169 11.8169 11.8169 11.8169 11.8169 11.8169 11.8169 11.8169 11.8169 11.8169 11.8169 11.8169 11.8169 11.8169 11.8169 11.8169 11.8169 11.8169 11.8169 11.8169 11.8169 11.8169 11.8169 11.8169 11.8169 11.8169 11.8169 11.8169 11.8169 11.8169 11.8169 11.8169 11.8169 11.8169
GPVarianceControllerPAA 10 10 2 2 11.76209 11.761597 11.761201 11.760935 11.760861 11.760847 11.760671 11.760232 11.759625 11.759057 11.7587 11.758574 11.758541 11.758423 11.758143 11.757771 11.757441 11.757238 11.757146 11.757102 11.75706 11.757009 11.756951 11.75689 11.756827 11.756772 11.756721 11.756652 11.756532 11.756346 11.756118 11.755899 11.755736 11.755648 11.755613 11.755586 11.755523 11.755403 11.755231 11.755034 11.754842 11.754678 11.754558 11.754483 11.754445 11.754429 11.754422 11.754413 11.754396 11.754372 11.754345 11.754318 11.754295 11.754278 11.754266 11.754259 11.754252 11.75424 11.75422 11.754188 11.754148 11.754101 11.754053 11.754009 11.753971 11.753942 11.753919 11.753901 11.753885 11.75387 11.753852 11.753834 11.753814 11.753795 11.753777 11.753761 11.753748 11.753738 11.753731 11.753724 11.753718 11.753711 11.753703 11.753692 11.75368 11.753668 11.753656 11.753646 11.753637 11.75363 11.753625 11.753622 11.753619 11.753617 11.753615 11.753613 11.753611 11.753609 11.753607 11.753605 11.753602 11.753599 11.753595 11.753591 11.753586 11.753581 11.753575 11.753569 11.753563 11.753557 11.753552 11.753547 11.753543 11.753538 11.753535 11.753531 11.753527 11.753524 11.753521 11.753518 11.753515 11.753513 11.75351 11.753508 11.753506 11.753504 11.753503 11.753501 11.753499 11.753497 11.753495 11.753494 11.753492 11.753491 11.75349 11.753489 11.753488 11.753488 11.753488 11.753487 11.753487 11.753487 11.753487 11.753487 11.753486 11.753486 11.753485 11.753485 11.753484 11.753483 11.753482 11.753481 11.75348 11.75348 11.753479 11.753478 11.753477 11.753476 11.753475 11.753474 11.753473 11.753473 11.753472 11.753472 11.753471 11.75347 11.75347 11.753469 11.753469 11.753469 11.753468 11.753468 11.753467 11.753467 11.753467 11.753466 11.753466 11.753466 11.753466 11.753466 11.753465 11.753465 11.753465 11.753465 11.753465 11.753465 11.753465 11.753465 11.753465 11.753465 11.753465 11.753465 11.753465 11.753465 11.753465 11.753465 11.753464 11.753464 11.753464 11.753464 11.753464 11.753463 11.753463 11.753463 11.753463 11.753463 11.753463 11.753462 11.753462 11.753462 11.753462 11.753462 11.753462 11.753462 11.753462 11.753462 11.753462 11.753461 11.753461 11.753461 11.753461 11.753461 11.753461 11.753461 11.753461 11.753461 11.753461 11.753461 11.753461 11.753461 11.753461 11.753461 11.753461 11.753461 11.753461 11.753461 11.753461 11.753461 11.753461 11.753461 11.753461 11.753461 11.753461 11.753461 11.753461 11.753461 11.753461 11.753461 11.753461 11.753461 11.753461 11.753461 11.75346 11.75346 11.75346 11.75346 11.75346 11.75346 11.75346 11.75346 11.75346 11.75346 11.75346 11.75346 11.75346 11.75346 11.75346 11.75346 11.75346 11.75346 11.75346 11.75346 11.75346 11.75346 11.75346 11.75346 11.75346 11.75346 11.75346 11.75346 11.75346 11.75346 11.75346 11.75346 11.75346 11.75346 11.75346 11.75346 11.75346 11.75346 11.75346 11.75346 11.75346 11.75346 11.75346 11.75346 11.75346 11.75346 11.75346 11.75346 11.75346 11.75346 11.75346 11.75346 11.75346 11.75346 11.75346 11.75346 11.75346 11.75346 11.75346 11.75346 11.75346 11.75346 11.75346 11.75346 11.75346 11.75346 11.75346 11.75346 11.75346 11.75346 11.75346 11.75346 11.75346 11.75346 11.75346 11.75346 11.75346 11.75346 11.75346 11.75346 11.75346 11.75346 11.75346 11.75346 11.75346 11.75346 11.75346 11.75346 11.75346 11.75346 11.75346 11.75346 11.75346 11.75346 11.75346 11.75346 11.75346 11.75346 11.75346 11.75346 11.75346 11.75346 11.75346 11.75346 11.75346 11.75346 11.75346 11.75346 11.75346 11.75346 11.75346 11.75346 11.75346 11.75346 11.75346 11.75346 11.75346 11.75346 11.75346 11.75346 11.75346 11.75346 11.75346 11.75346 11.75346 11.75346 11.75346 11.75346 11.75346 11.75346 11.75346 11.75346 11.75346 11.75346 11.75346 11.75346 11.75346 11.75346 11.75346 11.75346 11.75346 11.75346 11.75346 11.75346 11.75346 11.75346 11.75346 11.75346 11.75346
GPVarianceControllerPAA 10 20 2 2 11.685862 11.68489 11.684223 11.683871 11.683803 11.683751 11.683421 11.682717 11.681789 11.680923 11.68038 11.680201 11.680168 11.679977 11.67948 11.678778 11.678094 11.677604 11.67734 11.677228 11.677184 11.67716 11.677134 11.677102 11.677061 11.677008 11.676918 11.676745 11.676454 11.676058 11.675627 11.675257 11.675016 11.67491 11.674878 11.674824 11.674663 11.674366 11.673962 11.6735 11.673044 11.672657 11.672364 11.672162 11.672036 11.671958 11.671906 11.671864 11.67182 11.671773 11.671728 11.671686 11.671654 11.671633 11.671621 11.671613 11.671599 11.671567 11.671508 11.671418 11.671298 11.671157 11.671002 11.670845 11.670693 11.670555 11.670437 11.670334 11.670242 11.670157 11.670077 11.670001 11.669927 11.669857 11.669792 11.669736 11.669689 11.669651 11.669624 11.669606 11.669594 11.669587 11.669581 11.669575 11.669567 11.669557 11.669546 11.669535 11.669524 11.669514 11.669506 11.669499 11.669494 11.66949 11.669486 11.669484 11.669481 11.669479 11.669477 11.669475 11.669471 11.669465 11.669458 11.669447 11.669432 11.669414 11.669394 11.66937 11.669343 11.669314 11.669286 11.669258 11.66923 11.669201 11.669172 11.669143 11.669113 11.669083 11.669053 11.669027 11.669 11.668972 11.668944 11.668915 11.668887 11.668857 11.668823 11.668789 11.668755 11.668716 11.668666 11.668604 11.668521 11.668372 11.667997 11.662953 11.669386 11.669385 11.669383 11.669382 11.669381 11.669381 11.669381 11.66938 11.66938 11.66938 11.669379 11.669378 11.669377 11.669374 11.669371 11.669367 11.669361 11.669354 11.669346 11.669336 11.669324 11.669311 11.669292 11.669263 11.669221 11.669143 11.668896 11.662167 11.669336 11.669333 11.669331 11.669329 11.669328 11.669327 11.669326 11.669326 11.669325 11.669325 11.669325 11.669325 11.669324 11.669324 11.669324 11.669324 11.669324 11.669324 11.669324 11.669324 11.669324 11.669324 11.669324 11.669324 11.669323 11.669323 11.669322 11.669322 11.669321 11.66932 11.669319 11.669318 11.669317 11.669316 11.669314 11.669312 11.66931 11.669308 11.669305 11.669301 11.669296 11.669288 11.669276 11.669256 11.66922 11.669122 11.669317 11.669316 11.669316 11.669316 11.669316 11.669316 11.669316 11.669315 11.669315 11.669315 11.669315 11.669315 11.669314 11.669314 11.669314 11.669314 11.669314 11.669314 11.669314 11.669314 11.669314 11.669314 11.669314 11.669314 11.669314 11.669313 11.669313 11.669313 11.669313 11.669313 11.669313 11.669313 11.669313 11.669313 11.669313 11.669313 11.669313 11.669313 11.669313 11.669313 11.669313 11.669313 11.669312 11.669312 11.669312 11.669312 11.669312 11.669311 11.669311 11.66931 11.669308 11.669227 11.669311 11.66931 11.66931 11.66931 11.669309 11.669309 11.669309 11.669308 11.669308 11.669308 11.669308 11.669307 11.669307 11.669307 11.669307 11.669307 11.669306 11.669306 11.669306 11.669306 11.669306 11.669306 11.669306 11.669306 11.669306 11.669306 11.669306 11.669306 11.669306 11.669306 11.669306 11.669305 11.669305 11.669305 11.669305 11.669305 11.669305 11.669305 11.669304 11.669304 11.669303 11.669301 11.669291 11.669308 11.669306 11.669304 11.669302 11.6693 11.669298 11.669296 11.669294 11.669292 11.66929 11.669288 11.669286 11.669283 11.669281 11.669278 11.669276 11.669273 11.66927 11.669267 11.669264 11.669259 11.669253 11.669244 11.66923 11.669206 11.669153 11.668866 11.669308 11.669306 11.669304 11.669302 11.669301 11.6693 11.669299 11.669298 11.669297 11.669297 11.669296 11.669295 11.669294 11.669293 11.669292 11.669291 11.669289 11.669286 11.669283 11.669277 11.669267 11.669242 11.669105 11.669307 11.669307 11.669307 11.669307 11.669307 11.669307 11.669307 11.669307 11.669306 11.669306 11.669306 11.669306 11.669306 11.669306 11.669305 11.669304 11.669307 11.669306 11.669306 11.669306 11.669306 11.669306 11.669306 11.669306 11.669306 11.669306 11.669306 11.669306 11.669306 11.669306 11.669306 11.669306 11.669306 11.669306 11.669306 11.669306 11.669306 11.669306 11.669306 11.669306 11.669306 11.669306 11.669306 11.669306 11.669305 11.669305
GPInformationControllerFixedEndTimeREC 10 5 2 2 11.819844 11.819784 11.819674 11.819536 11.819469 11.819468 11.819434 11.819309 11.819117 11.818929 11.818798 11.818733 11.818701 11.818658 11.818588 11.818509 11.818449 11.818414 11.818387 11.818351 11.818312 11.81829 11.818282 11.818269 11.818233 11.818182 11.818135 11.818107 11.818087 11.818058 11.81801 11.817949 11.817889 11.817842 11.817811 11.817791 11.817774 11.817751 11.817717 11.81767 11.817614 11.817555 11.817504 11.817467 11.817448 11.817441 11.817437 11.817429 11.817414 11.817393 11.81737 11.817347 11.817328 11.817314 11.817303 11.817296 11.81729 11.817284 11.817276 11.817266 11.817253 11.817238 11.817223 11.817209 11.817198 11.817189 11.817182 11.817176 11.817169 11.817161 11.817151 11.817138 11.817125 11.817112 11.8171 11.817089 11.81708 11.817072 11.817065 11.817059 11.817053 11.817047 11.817041 11.817034 11.817026 11.817019 11.817012 11.817007 11.817002 11.816999 11.816997 11.816995 11.816994 11.816993 11.816992 11.81699 11.816989 11.816987 11.816984 11.816982 11.81698 11.816977 11.816975 11.816972 11.81697 11.816967 11.816965 11.816962 11.81696 11.816958 11.816957 11.816955 11.816954 11.816953 11.816951 11.816949 11.816948 11.816946 11.816944 11.816942 11.81694 11.816938 11.816935 11.816933 11.816931 11.81693 11.816928 11.816926 11.816924 11.816923 11.816922 11.81692 11.81692 11.816919 11.816918 11.816918 11.816918 11.816917 11.816917 11.816917 11.816917 11.816917 11.816917 11.816916 11.816916 11.816916 11.816915 11.816915 11.816915 11.816914 11.816914 11.816914 11.816913 11.816913 11.816913 11.816912 11.816912 11.816912 11.816911 11.816911 11.816911 11.81691 11.81691 11.81691 11.816909 11.816909 11.816908 11.816908 11.816907 11.816907 11.816906 11.816906 11.816906 11.816905 11.816905 11.816905 11.816905 11.816904 11.816904 11.816904 11.816904 11.816904 11.816904 11.816904 11.816904 11.816904 11.816904 11.816904 11.816904 11.816904 11.816904 11.816904 11.816904 11.816904 11.816904 11.816904 11.816904 11.816903 11.816903 11.816903 11.816903 11.816903 11.816903 11.816903 11.816903 11.816903 11.816903 11.816903 11.816903 11.816902 11.816902 11.816902 11.816902 11.816902 11.816902 11.816902 11.816902 11.816902 11.816901 11.816901 11.816901 11.816901 11.816901 11.816901 11.816901 11.816901 11.816901 11.816901 11.816901 11.816901 11.816901 11.816901 11.816901 11.816901 11.816901 11.816901 11.816901 11.816901 11.816901 11.816901 11.816901 11.816901 11.816901 11.816901 11.816901 11.816901 11.816901 11.816901 11.816901 11.816901 11.816901 11.816901 11.816901 11.816901 11.816901 11.816901 11.816901 11.816901 11.816901 11.8169 11.8169 11.8169 11.8169 11.8169 11.8169 11.8169 11.8169 11.8169 11.8169 11.8169 11.8169 11.8169 11.8169 11.8169 11.8169 11.8169 11.8169 11.8169 11.8169 11.8169 11.8169 11.8169 11.8169 11.8169 11.8169 11.8169 11.8169 11.8169 11.8169 11.8169 11.8169 11.8169 11.8169 11.8169 11.8169 11.8169 11.8169 11.8169 11.8169 11.8169 11.8169 11.8169 11.8169 11.8169 11.8169 11.8169 11.8169 11.8169 11.8169 11.8169 11.8169 11.8169 11.8169 11.8169 11.8169 11.8169 11.8169 11.8169 11.8169 11.8169 11.8169 11.8169 11.8169 11.8169 11.8169 11.8169 11.8169 11.8169 11.8169 11.8169 11.8169 11.8169 11.8169 11.8169 11.8169 11.8169 11.8169 11.8169 11.8169 11.8169 11.8169 11.8169 11.8169 11.8169 11.8169 11.8169 11.8169 11.8169 11.8169 11.8169 11.8169 11.816899 11.816899 11.816899 11.816899 11.816899 11.816899 11.816899 11.816899 11.816899 11.816899 11.816899 11.816899 11.816899 11.816899 11.816899 11.816899 11.816899 11.816899 11.816899 11.816899 11.816899 11.816899 11.816899 11.816899 11.816899 11.816899 11.816899 11.816899 11.816899 11.816899 11.816899 11.816899 11.816899 11.816899 11.816899 11.816899 11.816899 11.816899 11.816899 11.816899 11.816899 11.816899 11.816899 11.816899 11.816899 11.816899 11.816899 11.816899 11.816899 11.816899
GPInformationControllerFixedEndTimeREC 10 10 2 2 11.76209 11.761597 11.761201 11.760935 11.760861 11.760847 11.76067 11.760232 11.759625 11.759058 11.758701 11.758575 11.758542 11.758424 11.758144 11.757772 11.757443 11.75724 11.757148 11.757105 11.757062 11.757011 11.756953 11.756892 11.756829 11.756773 11.756723 11.756654 11.756534 11.756349 11.756121 11.755901 11.755738 11.75565 11.755616 11.755589 11.755526 11.755405 11.755233 11.755036 11.754843 11.75468 11.754559 11.754483 11.754445 11.754429 11.754421 11.754412 11.754395 11.754372 11.754344 11.754318 11.754294 11.754277 11.754265 11.754258 11.754251 11.754239 11.754219 11.754188 11.754147 11.754101 11.754053 11.754009 11.753972 11.753943 11.75392 11.753903 11.753887 11.753872 11.753855 11.753836 11.753817 11.753798 11.75378 11.753765 11.753752 11.753742 11.753735 11.753729 11.753723 11.753716 11.753707 11.753696 11.753685 11.753672 11.75366 11.75365 11.753641 11.753634 11.753629 11.753625 11.753622 11.75362 11.753618 11.753616 11.753613 11.753611 11.753609 11.753607 11.753604 11.753601 11.753598 11.753593 11.753588 11.753583 11.753577 11.753571 11.753565 11.75356 11.753554 11.75355 11.753545 11.753541 11.753537 11.753533 11.75353 11.753526 11.753523 11.75352 11.753517 11.753515 11.753513 11.753511 11.753509 11.753507 11.753505 11.753503 11.753501 11.753499 11.753497 11.753496 11.753494 11.753493 11.753492 11.753491 11.753491 11.75349 11.75349 11.75349 11.75349 11.753489 11.753489 11.753489 11.753489 11.753488 11.753488 11.753487 11.753486 11.753486 11.753485 11.753484 11.753483 11.753482 11.753481 11.75348 11.753479 11.753478 11.753477 11.753476 11.753475 11.753474 11.753474 11.753473 11.753472 11.753472 11.753471 11.75347 11.75347 11.75347 11.753469 11.753469 11.753468 11.753468 11.753468 11.753467 11.753467 11.753467 11.753467 11.753467 11.753466 11.753466 11.753466 11.753466 11.753466 11.753466 11.753466 11.753466 11.753466 11.753466 11.753466 11.753466 11.753466 11.753466 11.753466 11.753465 11.753465 11.753465 11.753465 11.753465 11.753464 11.753464 11.753464 11.753464 11.753463 11.753463 11.753463 11.753463 11.753463 11.753462 11.753462 11.753462 11.753462 11.753462 11.753462 11.753462 11.753461 11.753461 11.753461 11.753461 11.753461 11.753461 11.753461 11.753461 11.753461 11.753461 11.753461 11.753461 11.753461 11.753461 11.753461 11.753461 11.753461 11.753461 11.753461 11.753461 11.753461 11.753461 11.753461 11.753461 11.753461 11.753461 11.75346 11.75346 11.75346 11.75346 11.75346 11.75346 11.75346 11.75346 11.75346 11.75346 11.75346 11.75346 11.75346 11.75346 11.753459 11.753459 11.753459 11.753459 11.753459 11.753459 11.753459 11.753459 11.753459 11.753459 11.753459 11.753459 11.753459 11.753459 11.753459 11.753459 11.753459 11.753459 11.753459 11.753459 11.753459 11.753459 11.753459 11.753459 11.753459 11.753459 11.753459 11.753459 11.753459 11.753459 11.753459 11.753459 11.753459 11.753459 11.753459 11.753459 11.753459 11.753459 11.753459 11.753458 11.753458 11.753458 11.753458 11.753458 11.753458 11.753458 11.753458 11.753458 11.753458 11.753458 11.753458 11.753458 11.753458 11.753458 11.753458 11.753458 11.753458 11.753458 11.753458 11.753458 11.753458 11.753458 11.753458 11.753458 11.753458 11.753458 11.753458 11.753458 11.753458 11.753458 11.753458 11.753458 11.753458 11.753458 11.753458 11.753458 11.753458 11.753458 11.753458 11.753458 11.753458 11.753458 11.753458 11.753458 11.753458 11.753458 11.753458 11.753458 11.753458 11.753458 11.753458 11.753458 11.753458 11.753458 11.753458 11.753457 11.753457 11.753457 11.753457 11.753457 11.753457 11.753457 11.753457 11.753457 11.753457 11.753457 11.753457 11.753457 11.753457 11.753457 11.753457 11.753457 11.753457 11.753457 11.753457 11.753457 11.753457 11.753457 11.753457 11.753457 11.753457 11.753457 11.753457 11.753457 11.753457 11.753457 11.753457 11.753457 11.753457 11.753457 11.753457 11.753457 11.753457 11.753457 11.753457 11.753457 11.753457 11.753457 11.753457 11.753457 11.753457 11.753457 11.753457 11.753457 11.753457
GPInformationControllerFixedEndTimeREC 10 20 2 2 11.685862 11.684879 11.684192 11.683886 11.683862 11.683634 11.68289 11.681927 11.681061 11.680562 11.680431 11.680387 11.680125 11.679516 11.678697 11.677971 11.67758 11.677495 11.677488 11.67726 11.676657 11.674698 11.674175 11.672841 11.67228 11.67087 11.670328 11.66938 11.648841 11.637807 11.628886 11.61696 11.607999 11.602184 11.596748 11.585334 11.538909 11.473141 11.437894 11.411983 11.38731 11.365356 11.345372 11.325339 11.266538 11.245027 11.180836 11.155226 11.120204 11.105203 11.036183 11.00227 10.955306 10.907142 10.855296 10.800482 10.800181 10.652373 10.585114 10.535332 10.33481 10.317474 10.214522 10.122146 10.088283 9.9685137 9.9059071 9.8816201 9.7509285 9.7190524 9.6499576 9.6233995 9.5772444 9.5457708 9.5003579 9.4590856 9.4040973 9.4050811 9.2719403 9.238335 9.1704011 9.0712577 8.9851012 8.9118299 8.8491636 8.8117192 8.6825215 8.677901 8.5228071 8.4929367 8.3880626 8.3261192 8.2896255 8.2454016 8.2314576 8.2237714 8.2256904 8.2131124 8.1961387 8.1637188 8.1292548 8.1122911 8.0756903 7.9261534 7.8337595 7.7363162 7.6894808 7.6615758 7.5740692 7.5048651 7.4867473 7.4401341 7.4174306 7.3841737 7.3579588 7.2581808 7.2529764 7.1544746 7.1267607 7.0897074 7.0836475 7.066725 7.0629946 7.0684573 7.0586786 6.9962482 6.9224702 6.8664012 6.7733429 6.6865604 6.6289092 6.5920252 6.5319937 6.4885526 6.404649 6.3796911 6.3295931 6.2741233 6.2174946 6.1649733 6.1217264 6.0495526 6.0193731 6.0116847 6.0116144 6.0126737 6.0133641 6.0037121 5.9919458 5.9668578 5.9605891 5.9314029 5.8800068 5.7268817 5.6236958 5.525664 5.4874935 5.4724648 5.4397082 5.4201653 5.4147205 5.395618 5.3931114 5.3342122 5.3028881 5.2648658 5.2143677 5.1997326 5.1696896 5.1626181 5.1577587 5.1607967 5.1637894 5.1531428 5.1301997 5.0635672 4.9897929 4.8508094 4.7301565 4.6122023 4.5523256 4.5062353 4.4801016 4.4449164 4.4263688 4.3966576 4.3534903 4.2971981 4.1695718 4.0739131 4.0379053 4.0406969 4.0423448 4.0427169 4.0433465 4.0387642 4.0289196 4.0189414 4.017014 3.9929503 3.932455 3.7892085 3.6623466 3.5847648 3.5557998 3.552082 3.5404643 3.537945 3.5279184 3.5203214 3.4873705 3.4471465 3.417638 3.3724918 3.3686703 3.3650292 3.3649848 3.3604099 3.3579867 3.3579566 3.3595106 3.3512757 3.3253511 3.2544132 3.13355 2.9661763 2.8259482 2.7647364 2.743708 2.7353761 2.7262319 2.7189712 2.7112011 2.6982605 2.6532377 2.5466655 2.4560147 2.43463 2.4391296 2.4397096 2.4401805 2.4406544 2.4388203 2.4356053 2.4313013 2.4310568 2.4253043 2.4042002 2.3580919 2.2817642 2.2143005 2.187641 2.1806983 2.1829808 2.1815473 2.1821159 2.178373 2.1786184 2.1671585 2.1481705 2.143149 2.1227003 2.1244676 2.1197928 2.1195478 2.1195788 2.119362 2.1208709 2.1167579 2.1018045 2.0514735 1.9499848 1.817671 1.7293488 1.7109796 1.7107293 1.7078662 1.7081478 1.7056754 1.7058012 1.6998781 1.6658899 1.5990093 1.564514 1.5679862 1.5696909 1.5693424 1.5695351 1.5691672 1.5689368 1.5702589 1.569645 1.5607836 1.5384232 1.4745592 1.3513177 1.2446947 1.2181805 1.2131653 1.2118403 1.2113813 1.2137728 1.2165075 1.2138582 1.2139224 1.2136323 1.2110721 1.2073446 1.2048453 1.1990095 1.1989176 1.1989621 1.1993082 1.1995041 1.1995876 1.1995168 1.1990875 1.1989209 1.1987699 1.1987155 1.1983134 1.1983103 1.1983078 1.1983126 1.1983091 1.1981554 1.1974543 1.1971028 1.1966884 1.1962424 1.1944674 1.1923602 1.1916072 1.1913687 1.1917557 1.1919333 1.1913187 1.190999 1.1910545 1.191182 1.1913319 1.1912729 1.1908697 1.1906888 1.1907245 1.1907703 1.1910255 1.1906181 1.1896594 1.1887937 1.1876123 1.1867924 1.1869116 1.1867729 1.1867726 1.1866995 1.1866087 1.1866189 1.1866765 1.1866438 1.1848977 1.1781738 1.1669153 1.1556306 1.142285 1.131686 1.1259711 1.1247382 1.1251347 1.12574 1.1257154 1.1258999 1.1256103 1.1249929 1.1199913 1.1181127 1.1143201 1.1140591 1.1142014 1.1142366 1.1139747 1.1132336 1.1124594 1.1114944 1.1100593 1.1098375 1.1090712 1.1055737 1.1020507 1.1 1.0997162 1.0999467 1.0997197 1.0997133 1.0998034 1.0997032 1.0996075 1.1001844 1.0992978 1.0921727 1.0899966
GPInformationControllerFixedEndTimePAA 10 5 2 2 11.819844 11.819784 11.819674 11.819536 11.819469 11.819468 11.819434 11.819309 11.819117 11.818929 11.818798 11.818733 11.818701 11.818658 11.818588 11.818509 11.818449 11.818414 11.818387 11.818351 11.818312 11.81829 11.818282 11.818269 11.818233 11.818182 11.818135 11.818107 11.818087 11.818058 11.81801 11.817949 11.817889 11.817842 11.817811 11.817791 11.817774 11.817751 11.817717 11.81767 11.817614 11.817555 11.817504 11.817467 11.817448 11.817441 11.817437 11.817429 11.817414 11.817393 11.81737 11.817347 11.817328 11.817314 11.817303 11.817296 11.81729 11.817284 11.817276 11.817266 11.817253 11.817238 11.817223 11.817209 11.817198 11.817189 11.817182 11.817176 11.817169 11.817161 11.817151 11.817138 11.817125 11.817112 11.8171 11.817089 11.81708 11.817072 11.817065 11.817059 11.817053 11.817047 11.817041 11.817034 11.817026 11.817019 11.817012 11.817007 11.817002 11.816999 11.816997 11.816995 11.816994 11.816993 11.816992 11.81699 11.816989 11.816987 11.816984 11.816982 11.81698 11.816977 11.816975 11.816972 11.81697 11.816967 11.816965 11.816962 11.81696 11.816958 11.816957 11.816955 11.816954 11.816953 11.816951 11.816949 11.816948 11.816946 11.816944 11.816942 11.81694 11.816938 11.816935 11.816933 11.816931 11.81693 11.816928 11.816926 11.816924 11.816923 11.816922 11.81692 11.81692 11.816919 11.816918 11.816918 11.816918 11.816917 11.816917 11.816917 11.816917 11.816917 11.816917 11.816916 11.816916 11.816916 11.816915 11.816915 11.816915 11.816914 11.816914 11.816914 11.816913 11.816913 11.816913 11.816912 11.816912 11.816912 11.816911 11.816911 11.816911 11.81691 11.81691 11.81691 11.816909 11.816909 11.816908 11.816908 11.816907 11.816907 11.816906 11.816906 11.816906 11.816905 11.816905 11.816905 11.816905 11.816904 11.816904 11.816904 11.816904 11.816904 11.816904 11.816904 11.816904 11.816904 11.816904 11.816904 11.816904 11.816904 11.816904 11.816904 11.816904 11.816904 11.816904 11.816904 11.816904 11.816903 11.816903 11.816903 11.816903 11.816903 11.816903 11.816903 11.816903 11.816903 11.816903 11.816903 11.816903 11.816902 11.816902 11.816902 11.816902 11.816902 11.816902 11.816902 11.816902 11.816902 11.816901 11.816901 11.816901 11.816901 11.816901 11.816901 11.816901 11.816901 11.816901 11.816901 11.816901 11.816901 11.816901 11.816901 11.816901 11.816901 11.816901 11.816901 11.816901 11.816901 11.816901 11.816901 11.816901 11.816901 11.816901 11.816901 11.816901 11.816901 11.816901 11.816901 11.816901 11.816901 11.816901 11.816901 11.816901 11.816901 11.816901 11.816901 11.816901 11.816901 11.816901 11.8169 11.8169 11.8169 11.8169 11.8169 11.8169 11.8169 11.8169 11.8169 11.8169 11.8169 11.8169 11.8169 11.8169 11.8169 11.8169 11.8169 11.8169 11.8169 11.8169 11.8169 11.8169 11.8169 11.8169 11.8169 11.8169 11.8169 11.8169 11.8169 11.8169 11.8169 11.8169 11.8169 11.8169 11.8169 11.8169 11.8169 11.8169 11.8169 11.8169 11.8169 11.8169 11.8169 11.8169 11.8169 11.8169 11.8169 11.8169 11.8169 11.8169 11.8169 11.8169 11.8169 11.8169 11.8169 11.8169 11.8169 11.8169 11.8169 11.8169 11.8169 11.8169 11.8169 11.8169 11.8169 11.8169 11.8169 11.8169 11.8169 11.8169 11.8169 11.8169 11.8169 11.8169 11.8169 11.8169 11.8169 11.8169 11.8169 11.8169 11.8169 11.8169 11.8169 11.8169 11.8169 11.8169 11.8169 11.8169 11.8169 11.8169 11.8169 11.8169 11.816899 11.816899 11.816899 11.816899 11.816899 11.816899 11.816899 11.816899 11.816899 11.816899 11.816899 11.816899 11.816899 11.816899 11.816899 11.816899 11.816899 11.816899 11.816899 11.816899 11.816899 11.816899 11.816899 11.816899 11.816899 11.816899 11.816899 11.816899 11.816899 11.816899 11.816899 11.816899 11.816899 11.816899 11.816899 11.816899 11.816899 11.816899 11.816899 11.816899 11.816899 11.816899 11.816899 11.816899 11.816899 11.816899 11.816899 11.816899 11.816899 11.816899
GPInformationControllerFixedEndTimePAA 10 10 2 2 11.76209 11.761597 11.761201 11.760935 11.760861 11.760847 11.76067 11.760232 11.759625 11.759058 11.758701 11.758575 11.758542 11.758424 11.758144 11.757772 11.757443 11.75724 11.757148 11.757105 11.757062 11.757011 11.756953 11.756892 11.756829 11.756773 11.756723 11.756654 11.756534 11.756349 11.756121 11.755901 11.755738 11.75565 11.755616 11.755589 11.755526 11.755405 11.755233 11.755036 11.754843 11.75468 11.754559 11.754483 11.754445 11.754429 11.754421 11.754412 11.754395 11.754372 11.754344 11.754318 11.754294 11.754277 11.754265 11.754258 11.754251 11.754239 11.754219 11.754188 11.754147 11.754101 11.754053 11.754009 11.753972 11.753943 11.75392 11.753903 11.753887 11.753872 11.753855 11.753836 11.753817 11.753798 11.75378 11.753765 11.753752 11.753742 11.753735 11.753729 11.753723 11.753716 11.753707 11.753696 11.753685 11.753672 11.75366 11.75365 11.753641 11.753634 11.753629 11.753625 11.753622 11.75362 11.753618 11.753616 11.753613 11.753611 11.753609 11.753607 11.753604 11.753601 11.753598 11.753593 11.753588 11.753583 11.753577 11.753571 11.753565 11.75356 11.753554 11.75355 11.753545 11.753541 11.753537 11.753533 11.75353 11.753526 11.753523 11.75352 11.753517 11.753515 11.753513 11.753511 11.753509 11.753507 11.753505 11.753503 11.753501 11.753499 11.753497 11.753496 11.753494 11.753493 11.753492 11.753491 11.753491 11.75349 11.75349 11.75349 11.75349 11.753489 11.753489 11.753489 11.753489 11.753488 11.753488 11.753487 11.753486 11.753486 11.753485 11.753484 11.753483 11.753482 11.753481 11.75348 11.753479 11.753478 11.753477 11.753476 11.753475 11.753474 11.753474 11.753473 11.753472 11.753472 11.753471 11.75347 11.75347 11.75347 11.753469 11.753469 11.753468 11.753468 11.753468 11.753467 11.753467 11.753467 11.753467 11.753467 11.753466 11.753466 11.753466 11.753466 11.753466 11.753466 11.753466 11.753466 11.753466 11.753466 11.753466 11.753466 11.753466 11.753466 11.753466 11.753465 11.753465 11.753465 11.753465 11.753465 11.753464 11.753464 11.753464 11.753464 11.753463 11.753463 11.753463 11.753463 11.753463 11.753462 11.753462 11.753462 11.753462 11.753462 11.753462 11.753462 11.753461 11.753461 11.753461 11.753461 11.753461 11.753461 11.753461 11.753461 11.753461 11.753461 11.753461 11.753461 11.753461 11.753461 11.753461 11.753461 11.753461 11.753461 11.753461 11.753461 11.753461 11.753461 11.753461 11.753461 11.753461 11.753461 11.75346 11.75346 11.75346 11.75346 11.75346 11.75346 11.75346 11.75346 11.75346 11.75346 11.75346 11.75346 11.75346 11.75346 11.753459 11.753459 11.753459 11.753459 11.753459 11.753459 11.753459 11.753459 11.753459 11.753459 11.753459 11.753459 11.753459 11.753459 11.753459 11.753459 11.753459 11.753459 11.753459 11.753459 11.753459 11.753459 11.753459 11.753459 11.753459 11.753459 11.753459 11.753459 11.753459 11.753459 11.753459 11.753459 11.753459 11.753459 11.753459 11.753459 11.753459 11.753459 11.753459 11.753458 11.753458 11.753458 11.753458 11.753458 11.753458 11.753458 11.753458 11.753458 11.753458 11.753458 11.753458 11.753458 11.753458 11.753458 11.753458 11.753458 11.753458 11.753458 11.753458 11.753458 11.753458 11.753458 11.753458 11.753458 11.753458 11.753458 11.753458 11.753458 11.753458 11.753458 11.753458 11.753458 11.753458 11.753458 11.753458 11.753458 11.753458 11.753458 11.753458 11.753458 11.753458 11.753458 11.753458 11.753458 11.753458 11.753458 11.753458 11.753458 11.753458 11.753458 11.753458 11.753458 11.753458 11.753458 11.753458 11.753457 11.753457 11.753457 11.753457 11.753457 11.753457 11.753457 11.753457 11.753457 11.753457 11.753457 11.753457 11.753457 11.753457 11.753457 11.753457 11.753457 11.753457 11.753457 11.753457 11.753457 11.753457 11.753457 11.753457 11.753457 11.753457 11.753457 11.753457 11.753457 11.753457 11.753457 11.753457 11.753457 11.753457 11.753457 11.753457 11.753457 11.753457 11.753457 11.753457 11.753457 11.753457 11.753457 11.753457 11.753457 11.753457 11.753457 11.753457 11.753457 11.753457
GPInformationControllerFixedEndTimePAA 10 20 2 2 11.685862 11.684879 11.684192 11.683886 11.683863 11.683715 11.683134 11.682174 11.681212 11.680645 11.680519 11.680445 11.67998 11.679109 11.678239 11.677718 11.677556 11.677528 11.677451 11.677324 11.677183 11.677009 11.67679 11.676701 11.676612 11.676266 11.675587 11.674692 11.673838 11.673312 11.673196 11.673165 11.672758 11.671947 11.671154 11.670696 11.670547 11.670541 11.670495 11.670353 11.670219 11.670143 11.670057 11.669917 11.669793 11.669749 11.669736 11.66963 11.669345 11.668898 11.668411 11.668039 11.667855 11.667801 11.667743 11.667581 11.667304 11.666962 11.66661 11.666287 11.666018 11.665824 11.665734 11.665685 11.665616 11.665542 11.665451 11.665322 11.665188 11.665107 11.665082 11.665047 11.664911 11.664637 11.664267 11.663891 11.663586 11.663375 11.663241 11.663156 11.663101 11.663065 11.663041 11.663024 11.663009 11.662989 11.662954 11.662894 11.662801 11.662672 11.662507 11.662317 11.662114 11.661911 11.661723 11.66156 11.661427 11.661321 11.661236 11.661163 11.661094 11.661026 11.66096 11.660897 11.660841 11.660792 11.660752 11.660722 11.660702 11.660688 11.660679 11.660673 11.660667 11.66066 11.660651 11.66064 11.660625 11.660609 11.660591 11.660571 11.660551 11.66053 11.660509 11.660488 11.660468 11.66045 11.660433 11.660418 11.660405 11.660394 11.660384 11.660377 11.660372 11.660367 11.660365 11.660362 11.660361 11.66036 11.660359 11.660358 11.660358 11.660356 11.660355 11.660354 11.660352 11.66035 11.660348 11.660346 11.660345 11.660344 11.660342 11.660341 11.660341 11.66034 11.66034 11.66034 11.66034 11.660339 11.660339 11.660338 11.660337 11.660336 11.660334 11.660332 11.66033 11.660327 11.660325 11.660322 11.660319 11.660316 11.660313 11.66031 11.660308 11.660306 11.660304 11.660302 11.660301 11.6603 11.660299 11.660298 11.660298 11.660298 11.660297 11.660297 11.660297 11.660297 11.660297 11.660297 11.660297 11.660296 11.660296 11.660296 11.660296 11.660296 11.660295 11.660295 11.660295 11.660295 11.660295 11.660295 11.660295 11.660295 11.660295 11.660295 11.660295 11.660294 11.660294 11.660294 11.660293 11.660293 11.660292 11.660292 11.660291 11.660291 11.66029 11.660289 11.660289 11.660288 11.660288 11.660287 11.660287 11.660287 11.660286 11.660286 11.660286 11.660286 11.660286 11.660286 11.660286 11.660286 11.660286 11.660286 11.660286 11.660286 11.660286 11.660286 11.660286 11.660286 11.660286 11.660285 11.660285 11.660285 11.660285 11.660285 11.660285 11.660285 11.660285 11.660285 11.660285 11.660285 11.660285 11.660285 11.660285 11.660285 11.660285 11.660285 11.660284 11.660284 11.660284 11.660284 11.660284 11.660284 11.660283 11.660283 11.660283 11.660283 11.660283 11.660283 11.660283 11.660283 11.660283 11.660283 11.660283 11.660283 11.660283 11.660283 11.660283 11.660283 11.660283 11.660283 11.660283 11.660283 11.660283 11.660283 11.660283 11.660283 11.660283 11.660283 11.660283 11.660283 11.660283 11.660282 11.660282 11.660282 11.660282 11.660282 11.660282 11.660282 11.660282 11.660282 11.660282 11.660282 11.660282 11.660282 11.660282 11.660282 11.660282 11.660282 11.660282 11.660282 11.660282 11.660282 11.660281 11.660281 11.660281 11.660281 11.660281 11.660281 11.660281 11.660281 11.660281 11.660281 11.660281 11.660281 11.660281 11.660281 11.660281 11.660281 11.660281 11.660281 11.660281 11.660281 11.660281 11.660281 11.660281 11.660281 11.660281 11.660281 11.660281 11.660281 11.660281 11.660281 11.660281 11.660281 11.660281 11.660281 11.660281 11.660281 11.660281 11.660281 11.660281 11.660281 11.660281 11.660281 11.660281 11.660281 11.660281 11.660281 11.660281 11.660281 11.660281 11.660281 11.660281 11.660281 11.660281 11.66028 11.66028 11.66028 11.66028 11.66028 11.66028 11.66028 11.66028 11.66028 11.66028 11.66028 11.66028 11.66028 11.66028 11.66028 11.66028 11.66028 11.66028 11.66028 11.66028 11.66028 11.66028 11.66028 11.66028 11.66028 11.66028 11.66028 11.66028 11.66028 11.66028 11.66028 11.66028 11.66028 11.66028 11.66028 11.66028
GPInformationControllerFreeEndTimeREC 10 5 2 2 11.819844 11.819784 11.81966 11.819521 11.819193 11.818643 11.817735 11.801567 11.790409 11.781576 11.78041 11.773087 11.764966 11.764743 11.759855 11.756231 11.755363 11.752752 11.750985 11.74321 11.731865 11.716003 11.697397 11.67418 11.651102 11.627252 11.605302 11.583065 11.558223 11.52572 11.475729 11.412091 11.355342 11.328596 11.233812 11.211142 11.17446 11.132607 11.086486 11.034336 11.00624 10.97144 10.94234 10.911173 10.901686 10.839323 10.833722 10.756819 10.694013 10.689028 10.542043 10.496874 10.407067 10.327107 10.270785 10.204633 10.154928 10.107473 9.9961977 9.9364399 9.8329808 9.7736456 9.7220703 9.6932803 9.6736905 9.664206 9.6311787 9.5964836 9.5586855 9.5549737 9.4559918 9.4283013 9.3700998 9.2764252 9.187324 9.1126737 9.0775089 8.9619729 8.94618 8.8649996 8.8049323 8.7223747 8.6476536 8.6197674 8.6049965 8.5963075 8.5906935 8.5902796 8.5771092 8.5727455 8.5745604 8.5639391 8.4747757 8.4357437 8.3168182 8.2805927 8.1855804 8.1325325 8.0773453 8.0353867 7.9821065 7.9113237 7.8414126 7.7637576 7.7226035 7.7219381 7.7148781 7.7005516 7.6896089 7.684845 7.6799483 7.6799485 7.6801312 7.6616714 7.6291939 7.5807672 7.5515384 7.5336529 7.4254149 7.3921211 7.3598783 7.3212535 7.3086651 7.2745847 7.2329557 7.2057676 7.176216 7.1682647 7.1648518 7.1640538 7.1637376 7.1624375 7.1627267 7.1617823 7.1600607 7.16147 7.1633985 7.1592557 7.158477 7.1263095 7.0811575 7.0379785 6.9997845 6.9303863 6.9090424 6.8800373 6.8516425 6.8314081 6.8268333 6.7902707 6.7588281 6.7582542 6.7562308 6.7528933 6.7520679 6.7520004 6.7518462 6.750654 6.741436 6.7226421 6.7064434 6.6763115 6.6386956 6.606487 6.6039054 6.6032987 6.6020674 6.6021251 6.5986618 6.5967347 6.5761266 6.523634 6.5210879 6.5196955 6.5141791 6.5141664 6.5142087 6.5143027 6.5143226 6.5141548 6.5109948 6.5097799 6.4844198 6.4665053 6.4185362 6.3734326 6.3366978 6.3313609 6.3313358 6.330647 6.3298743 6.3287335 6.3188008 6.3101043 6.3076598 6.3075897 6.3001573 6.2899805 6.2900072 6.2899531 6.2899935 6.2899467 6.289947 6.2898384 6.2895755 6.2895049 6.2893566 6.2729318 6.2534338 6.2407213 6.1794043 6.1490302 6.1141839 6.0895587 6.0574524 6.0516252 6.025241 6.0137858 6.013577 6.0059782 5.9903636 5.9898851 5.9899081 5.9898537 5.9897735 5.9897306 5.9897079 5.9897278 5.9897018 5.9895926 5.9891648 5.9849601 5.9812798 5.9768894 5.9743029 5.9742047 5.9726 5.9710324 5.9686616 5.968656 5.968639 5.9657457 5.9638695 5.9638759 5.9619617 5.9619171 5.9616281 5.9615905 5.9615929 5.9619685 5.9616432 5.9616421 5.9572919 5.9544867 5.9529746 5.9520296 5.9477192 5.9430584 5.9425442 5.9379901 5.9352916 5.9349426 5.9348704 5.9344763 5.9338515 5.9329295 5.93208 5.9309869 5.9298153 5.9297247 5.9292365 5.9248087 5.9251347 5.9228685 5.9225516 5.9214874 5.9202747 5.9201042 5.9188244 5.9118914 5.8992536 5.8902333 5.8741692 5.8682746 5.8683811 5.8671274 5.8668479 5.8653438 5.864869 5.85296 5.8508296 5.8491686 5.8489741 5.8489459 5.8491634 5.849148 5.8491004 5.8489041 5.8484369 5.8421632 5.8340042 5.8331975 5.8331866 5.8309286 5.8304498 5.8299716 5.8298851 5.8279855 5.8279641 5.8279666 5.8279585 5.8278597 5.8278289 5.8278223 5.8278117 5.8278015 5.8270037 5.8239962 5.8195577 5.8133422 5.8092391 5.8083705 5.8062818 5.8012253 5.7981608 5.7960726 5.7944705 5.7931394 5.7900319 5.7833283 5.7825622 5.7823102 5.7814025 5.7814616 5.7813769 5.7813543 5.7813747 5.7819156 5.7813758 5.7803059 5.7735804 5.7598644 5.7453658 5.6923261 5.6922556 5.6863299 5.6831943 5.6815623 5.6797074 5.6768487 5.674606 5.6737188 5.6734776 5.6733741 5.6707919 5.668536 5.6685687 5.668611 5.6685429 5.6685569 5.6685531 5.668015 5.6679706 5.6678875 5.6678386 5.6674329 5.6667912 5.6666171 5.6577283 5.6513829 5.6496946 5.6407729 5.6380506 5.6377225 5.636636 5.6293197 5.6175019 5.6142302 5.6141025 5.6146976 5.6144799 5.6141316 5.6131875 5.6130918 5.6129302 5.6129278 5.6126919 5.6126429 5.6126524 5.6126323 5.6125292 5.6124912 5.6124908 5.6124531 5.6124268 5.6123598 5.6121776 5.61212 5.6120436 5.6118802 5.6118857
GPInformationControllerFreeEndTimeREC 10 10 2 2 11.76209 11.761597 11.761406 11.761128 11.760759 11.760032 11.758941 11.74208 11.732374 11.725364 11.717419 11.710484 11.709581 11.708566 11.708007 11.707325 11.706608 11.705346 11.702734 11.688469 11.675015 11.660162 11.641082 11.623983 11.606682 11.589722 11.573498 11.523302 11.486009 11.449177 11.390594 11.362072 11.327905 11.311572 11.301202 11.268721 11.25755 11.23409 11.210212 11.1826 11.158208 11.150649 11.075274 11.033436 10.993999 10.989977 10.829725 10.784827 10.701777 10.637625 10.59254 10.53914 10.500564 10.463116 10.370039 10.317312 10.222107 10.171119 10.124214 10.098376 10.084 10.078412 10.061284 10.036938 10.019297 10.022063 9.8914862 9.8422034 9.8190708 9.6459853 9.6289075 9.5168292 9.4328904 9.4193361 9.2248706 9.21616 9.0706954 9.0245613 8.9054769 8.8429756 8.7996568 8.7825882 8.7572924 8.7262651 8.7147639 8.6940786 8.6838156 8.6739435 8.6597849 8.6117527 8.5053986 8.4435393 8.4201739 8.223242 8.2114993 8.1143503 8.0852355 8.0283877 7.9784017 7.9112475 7.849472 7.8439834 7.8354729 7.8098686 7.7928012 7.7909371 7.7780904 7.7780233 7.7753719 7.7436187 7.7354627 7.6896546 7.6412769 7.6356953 7.6296036 7.6157356 7.5185597 7.4745186 7.4155527 7.3882914 7.3426428 7.264678 7.1970632 7.1755045 7.1645889 7.1214299 7.1060142 7.1059847 7.0930038 7.0925549 7.0923818 7.0741526 7.072069 7.0378182 7.0175867 6.9929379 6.9196262 6.8431908 6.7898908 6.7874881 6.771705 6.770547 6.7697216 6.7496384 6.6816472 6.6589657 6.6576742 6.6578556 6.648801 6.6476919 6.6457868 6.6447018 6.6402462 6.640176 6.6425169 6.61572 6.6089266 6.6060767 6.6040671 6.5954557 6.5173374 6.4835513 6.4646708 6.4636585 6.4626321 6.4622493 6.4344755 6.3827879 6.365232 6.3611663 6.3624499 6.3601731 6.3599338 6.3597577 6.3596353 6.3595926 6.358878 6.3598569 6.3603274 6.361019 6.3556731 6.3139901 6.3137278 6.3040262 6.3026997 6.2974026 6.2971892 6.2936806 6.2935889 6.288981 6.2819924 6.2788446 6.277253 6.2731881 6.2505789 6.245553 6.245157 6.2448743 6.2448746 6.2448822 6.2448731 6.2448149 6.2444415 6.2441133 6.2433471 6.2431617 6.2431619 6.2431082 6.2403966 6.2400773 6.2302595 6.2235034 6.2178382 6.2172901 6.2168512 6.2168508 6.2118234 6.2118141 6.2015775 6.2015443 6.2015174 6.2011724 6.200536 6.2004911 6.2003503 6.200694 6.2017319 6.1976828 6.1942109 6.1512537 6.1283136 6.1270362 6.1214927 6.1214601 6.118988 6.1140632 6.1140587 6.1139058 6.1139005 6.1132709 6.1129737 6.111989 6.1105359 6.1105172 6.1105194 6.1105222 6.1105104 6.1104063 6.1102778 6.1096009 6.093672 6.0610011 6.040982 6.0309998 6.0253462 6.0203178 6.0134728 6.0118251 6.0096682 6.0046832 6.0046914 6.0037206 5.9931696 5.9833581 5.9799371 5.9799393 5.9797686 5.979732 5.9794647 5.9794734 5.97916 5.9792075 5.9784265 5.9784831 5.9784814 5.9559427 5.9389551 5.9339602 5.9334842 5.93038 5.9290694 5.9280152 5.9251119 5.9230851 5.9230873 5.9227752 5.9227263 5.9224109 5.9224251 5.9224121 5.9224073 5.9224069 5.9224233 5.9223987 5.9220936 5.9199795 5.9150681 5.9086584 5.9031077 5.8998334 5.8994613 5.8961236 5.895054 5.8931943 5.8906192 5.890462 5.8869803 5.8862147 5.8845313 5.8838519 5.883745 5.8836757 5.8836692 5.8836528 5.8836347 5.8836299 5.883581 5.8836442 5.8828315 5.8825329 5.8815309 5.8791643 5.8775749 5.8773573 5.8770613 5.8770502 5.8770353 5.8765871 5.8757433 5.8756424 5.8754541 5.8754683 5.8751285 5.8750803 5.8750831 5.8751006 5.8751023 5.8752022 5.8749618 5.8735364 5.8714143 5.867908 5.8619438 5.8562313 5.8505414 5.8354214 5.824846 5.8244315 5.8243339 5.8243193 5.823355 5.8154688 5.802183 5.7953821 5.7950777 5.7934601 5.7931153 5.7923642 5.7923404 5.7923449 5.7922673 5.7919193 5.791674 5.7916738 5.7914666 5.7914745 5.7902715 5.7900691 5.7891634 5.7890072 5.7876753 5.7864115 5.7846496 5.7828607 5.7816587 5.7809156 5.7808986 5.7806511 5.7805049 5.780503 5.7805374 5.7804796 5.7804078 5.7810348 5.7810409 5.7810612 5.7810787 5.7806598 5.7788293 5.7754032 5.7666549 5.7497779 5.7453793 5.7379858 5.7335925 5.7290269 5.7278284 5.7276149 5.7276186 5.7274457 5.7267051
GPInformationControllerFreeEndTimeREC 10 20 2 2 11.685862 11.684879 11.684537 11.684352 11.68346 11.683315 11.683276 11.683004 11.678849 11.676459 11.658879 11.650483 11.64181 11.632445 11.626648 11.623672 11.61986 11.593222 11.588722 11.547414 11.525086 11.507322 11.50714 11.506154 11.491691 11.468602 11.453278 11.431103 11.405638 11.378951 11.353786 11.327493 11.301164 11.254611 11.206796 11.183614 11.088898 11.031135 10.98702 10.944368 10.912275 10.900466 10.797772 10.77218 10.689442 10.628124 10.580074 10.537509 10.508699 10.473704 10.443418 10.439902 10.382795 10.310908 10.265229 10.182107 10.094673 10.013625 9.9306061 9.8453104 9.7624581 9.6807177 9.5998201 9.529388 9.4468753 9.3418181 9.2265518 9.1029554 9.0245894 8.9851097 8.9698585 8.9589943 8.9356013 8.9120907 8.8939419 8.8705551 8.8362874 8.822595 8.7342372 8.6917259 8.6752043 8.4962103 8.4811613 8.3927669 8.3612125 8.3021608 8.2440781 8.1943055 8.1218358 8.1115493 8.1046668 8.1027846 8.0806316 8.074024 8.066711 8.048907 8.0252674 7.9898202 7.9392607 7.938653 7.7657022 7.7431894 7.6616032 7.6526993 7.5908947 7.5802009 7.5520589 7.5261725 7.4953943 7.441588 7.4072852 7.4033149 7.3619539 7.3640806 7.3451781 7.3408593 7.3376334 7.3326114 7.3275812 7.3228239 7.3179951 7.3136119 7.2633259 7.1775832 7.1045117 7.005412 6.982839 6.9133006 6.883691 6.8167733 6.7533328 6.6849482 6.5866352 6.5534994 6.5413433 6.4998558 6.4946027 6.4942768 6.493402 6.4902034 6.4909808 6.4948654 6.4953369 6.4931535 6.4958602 6.451008 6.4024221 6.3493792 6.3071154 6.2837962 6.2655512 6.2507819 6.2072493 6.1900268 6.1832347 6.1560531 6.1551783 6.1535202 6.1453165 6.1400736 6.1377868 6.1328754 6.1322678 6.1321838 6.1281954 6.1234273 6.1217314 6.1202541 6.1122837 6.0414181 5.9882155 5.9405521 5.9057653 5.881073 5.8640957 5.8544033 5.818011 5.8014771 5.7868891 5.7518106 5.7490441 5.7471257 5.7471406 5.7453544 5.7447124 5.7452645 5.7436191 5.7435323 5.7434101 5.743368 5.7433581 5.7392385 5.7391657 5.7232668 5.6690596 5.6635468 5.6618991 5.6622559 5.655071 5.6471772 5.6156784 5.6038542 5.6035056 5.6016565 5.6023686 5.6025177 5.6025665 5.6025008 5.6025046 5.6021957 5.6020026 5.5977588 5.596948 5.595394 5.594031 5.5919734 5.5906757 5.5895071 5.5895039 5.5894787 5.5891737 5.5814705 5.5797455 5.5763623 5.5640215 5.5640454 5.5640154 5.5639703 5.5637818 5.5633525 5.5633678 5.5633104 5.563309 5.5633618 5.5630353 5.5606345 5.5577244 5.5298233 5.500163 5.4847436 5.476053 5.469657 5.4616606 5.4579787 5.4562801 5.4543082 5.4541198 5.4530237 5.452839 5.4526339 5.4521753 5.4506504 5.4502425 5.4498113 5.4498661 5.4498592 5.449776 5.4439708 5.4400899 5.4391386 5.438986 5.43768 5.4352939 5.4343138 5.433223 5.4301797 5.4297356 5.4263153 5.426292 5.4261365 5.420062 5.4194908 5.4192106 5.4189471 5.4189315 5.4189165 5.4189151 5.4189281 5.4189393 5.418912 5.4191963 5.4177129 5.4177199 5.4174578 5.4166778 5.4159152 5.4155225 5.4153136 5.4150969 5.413551 5.4116284 5.4104457 5.4089002 5.40738 5.407084 5.4064176 5.4062514 5.4045864 5.4043902 5.4015907 5.4013505 5.4010873 5.4010817 5.401094 5.4008829 5.4005381 5.4001158 5.3999213 5.399616 5.3990016 5.3981396 5.3971971 5.3971616 5.3969955 5.3969479 5.3967007 5.3966984 5.3945187 5.3945391 5.3935385 5.3934489 5.3931684 5.3928485 5.3928075 5.393076 5.3929639 5.3929889 5.3929089 5.3937681 5.3802896 5.3636903 5.3199704 5.2771349 5.2407082 5.2364958 5.2350967 5.2347578 5.2346377 5.2338602 5.2328075 5.2327919 5.2327207 5.2327409 5.2292825 5.2243605 5.2237293 5.223624 5.2234094 5.2233331 5.2232778 5.2234213 5.2232369 5.2158072 5.1905799 5.1550579 5.1232411 5.1211663 5.1195817 5.1193767 5.1189548 5.1188091 5.1164188 5.1159804 5.1160019 5.1159637 5.1143768 5.1143544 5.11388 5.1138117 5.1134504 5.1110245 5.1076009 5.1047482 5.1047456 5.1027214 5.1027146 5.1023945 5.1024128 5.1023005 5.1022382 5.1020741 5.1016102 5.1016702 5.1005837 5.1002379 5.1005446 5.1000116 5.0995198 5.0959104 5.095894 5.0955792 5.0952536 5.0952772 5.0951611 5.0951547 5.094953 5.0946055 5.0945757 5.094638 5.0946745 5.0938592
GPInformationControllerFreeEndTimePAA 10 5 2 2 11.819844 11.819784 11.81966 11.819521 11.819193 11.818643 11.817735 11.801567 11.790409 11.781576 11.774678 11.769053 11.765368 11.761785 11.739628 11.730258 11.707649 11.686274 11.668721 11.658468 11.654725 11.627968 11.617271 11.609904 11.576143 11.57594 11.550198 11.517728 11.501354 11.476739 11.458663 11.439637 11.41133 11.373518 11.268556 11.226309 11.192668 11.154447 11.123917 11.072188 11.05063 11.001991 10.956563 10.931831 10.897037 10.871126 10.835664 10.802762 10.797808 10.723855 10.666348 10.63802 10.508465 10.476307 10.363345 10.307226 10.266789 10.147041 10.105873 10.01594 9.9577842 9.8983826 9.8408672 9.8105077 9.7831212 9.7626664 9.7416724 9.741547 9.7166395 9.6775018 9.6727113 9.5925441 9.5162356 9.4315145 9.3437534 9.2550488 9.1708004 9.1133817 8.9898648 8.922243 8.8340334 8.7450844 8.6727121 8.6406586 8.6252566 8.616751 8.5937506 8.5833183 8.5792016 8.5781186 8.5781784 8.5740856 8.5527282 8.5353657 8.5141479 8.4973046 8.4833044 8.4557898 8.4417504 8.4297671 8.4132367 8.4013929 8.3902649 8.3826793 8.3797671 8.3778552 8.3747549 8.3745809 8.3748998 8.3748108 8.3742938 8.3721155 8.3714462 8.370361 8.3688123 8.3679112 8.3676641 8.3675266 8.3668553 8.3659134 8.365671 8.3655857 8.3652053 8.3645962 8.364364 8.3642713 8.3641335 8.3640313 8.3640318 8.3637209 8.3635596 8.3635381 8.363471 8.3634428 8.3634429 8.3633826 8.363338 8.3633123 8.3632112 8.3631432 8.3631346 8.3631359 8.3631197 8.3630797 8.3630415 8.3630135 8.3630039 8.3629716 8.3628999 8.3628571 8.3628476 8.3627331 8.3624093 8.3619907 8.3617103 8.3616381 8.3615977 8.3614041 8.3610923 8.3608306 8.3607003 8.3606612 8.3606549 8.3606538 8.3606483 8.3606351 8.3606169 8.3605986 8.3605835 8.3605717 8.3605583 8.3605294 8.3604655 8.3603576 8.3602228 8.3600962 8.3600045 8.3599475 8.3599063 8.3598655 8.359826 8.3597981 8.3597869 8.3597867 8.3597852 8.3597735 8.3597508 8.3597233 8.3596991 8.3596832 8.3596758 8.3596734 8.3596721 8.3596693 8.3596646 8.3596587 8.3596527 8.3596472 8.3596431 8.3596406 8.3596399 8.35964 8.3596396 8.3596379 8.3596349 8.3596313 8.3596282 8.359626 8.3596244 8.3596222 8.359618 8.3596113 8.3596026 8.3595929 8.3595837 8.359576 8.35957 8.3595651 8.3595603 8.3595545 8.3595469 8.3595371 8.3595247 8.3595094 8.3594912 8.3594696 8.3594444 8.3594154 8.3593829 8.3593473 8.3593095 8.3592708 8.3592323 8.3591952 8.3591605 8.3591289 8.3591006 8.3590757 8.3590543 8.359036 8.3590206 8.3590079 8.3589975 8.3589891 8.3589825 8.3589775 8.3589737 8.358971 8.3589693 8.3589683 8.3589677 8.3589673 8.3589668 8.3589662 8.3589652 8.3589637 8.3589619 8.3589598 8.3589576 8.3589555 8.3589536 8.358952 8.3589507 8.3589497 8.3589489 8.358948 8.358947 8.3589456 8.3589438 8.3589415 8.3589385 8.3589348 8.3589304 8.3589254 8.3589199 8.3589139 8.3589076 8.3589011 8.3588946 8.3588883 8.3588821 8.3588763 8.3588709 8.3588661 8.3588617 8.3588579 8.3588546 8.3588519 8.3588496 8.3588479 8.3588466 8.3588456 8.3588449 8.3588445 8.3588443 8.3588442 8.3588441 8.3588441 8.3588441 8.3588441 8.358844 8.3588438 8.3588437 8.3588435 8.3588433 8.3588431 8.3588429 8.3588428 8.3588426 8.3588424 8.3588422 8.3588419 8.3588416 8.3588411 8.3588405 8.3588399 8.358839 8.358838 8.3588369 8.3588357 8.3588344 8.358833 8.3588316 8.3588301 8.3588287 8.3588272 8.3588259 8.3588246 8.3588234 8.3588223 8.3588213 8.3588205 8.3588197 8.3588191 8.3588186 8.3588182 8.3588179 8.3588177 8.3588175 8.3588174 8.3588173 8.3588173 8.3588173 8.3588173 8.3588173 8.3588173 8.3588173 8.3588172 8.3588172 8.3588172 8.3588172 8.3588171 8.3588171 8.358817 8.3588169 8.3588168 8.3588167 8.3588166 8.3588164 8.3588162 8.3588159 8.3588157 8.3588153 8.358815 8.3588146 8.3588142 8.3588138 8.3588134 8.358813 8.3588125 8.3588121 8.3588117 8.3588113 8.3588109 8.3588106 8.3588103 8.35881 8.3588098 8.3588095 8.3588093 8.3588092 8.358809 8.3588089 8.3588088 8.3588087 8.3588087 8.3588086 8.3588086 8.3588085 8.3588085 8.3588085 8.3588084 8.3588084 8.3588084 8.3588083 8.3588083 8.3588083 8.3588082 8.3588082 8.3588081 8.358808
GPInformationControllerFreeEndTimePAA 10 10 2 2 11.76209 11.761597 11.761406 11.761128 11.760759 11.760032 11.758941 11.74208 11.732374 11.725364 11.717419 11.710484 11.706771 11.704098 11.68987 11.66349 11.617222 11.599618 11.579378 11.546023 11.534871 11.523304 11.486533 11.47271 11.444454 11.415565 11.384081 11.349604 11.31459 11.279822 11.244006 11.204872 11.153055 11.081502 11.001667 10.971644 10.783769 10.775241 10.64062 10.610769 10.528588 10.463681 10.41635 10.37026 10.340727 10.303805 10.29488 10.24765 10.192969 10.145904 10.142433 10.035759 9.9656431 9.9085927 9.8232603 9.8152293 9.6111105 9.5987227 9.4766277 9.4434807 9.3705788 9.3080579 9.26664 9.2352754 9.2190345 9.2004644 9.1734459 9.1515383 9.1239881 9.1238733 9.0721404 9.0560428 9.0507678 9.0291565 9.0272224 8.9802171 8.9507206 8.8664584 8.8274837 8.7534174 8.7093205 8.6437624 8.5999727 8.598862 8.5942843 8.5544207 8.5397327 8.5395801 8.5355156 8.5355433 8.5222879 8.506373 8.4847864 8.4429743 8.4102462 8.3784007 8.3636197 8.3058813 8.2615276 8.2255308 8.1771558 8.1175417 8.0847729 8.0743486 8.0738467 8.070912 8.0704361 8.0690312 8.0679323 8.0657307 8.0641173 8.0545305 8.0356138 8.0201012 8.0079253 7.9811236 7.949143 7.9343753 7.9134333 7.9000929 7.8920312 7.8801925 7.8684198 7.8495741 7.8499354 7.8473584 7.8434235 7.8425991 7.8390542 7.8355942 7.8355362 7.8365477 7.8326514 7.8099368 7.7646857 7.7402008 7.7379041 7.7374652 7.7210056 7.7150979 7.7149398 7.7149287 7.714737 7.7146449 7.7145751 7.714132 7.7131792 7.7129389 7.7098821 7.7060906 7.7042327 7.7027967 7.7007399 7.6998541 7.6939629 7.682446 7.6648296 7.6532222 7.6262459 7.5870358 7.5859351 7.5858103 7.5861105 7.5531472 7.5247227 7.5121866 7.4682369 7.4621472 7.4603644 7.4603766 7.4595512 7.4596112 7.4594161 7.4593218 7.4575085 7.4561859 7.4556045 7.451865 7.4300191 7.4295472 7.4040032 7.3959227 7.3854706 7.3762099 7.3670768 7.3562717 7.3336964 7.3292575 7.3293007 7.3291337 7.3253193 7.325155 7.3208944 7.3204109 7.3198119 7.318865 7.3180128 7.3179726 7.3177345 7.3173543 7.3171073 7.3171032 7.3167934 7.3167099 7.3164393 7.3164367 7.316347 7.3162558 7.3152605 7.3126778 7.3116787 7.311249 7.311191 7.3111016 7.3111007 7.3110229 7.3109741 7.3096407 7.3086093 7.308578 7.3054261 7.3016251 7.2945626 7.2846071 7.2731408 7.2550319 7.2367319 7.2217303 7.2121306 7.2087121 7.2076256 7.2074099 7.2013315 7.2002826 7.2002562 7.2002367 7.2002173 7.1994026 7.1978305 7.1909676 7.1895182 7.169059 7.1513876 7.1434424 7.1352973 7.1268785 7.1264299 7.1264201 7.1237205 7.1222827 7.1222787 7.1219735 7.1202281 7.1191117 7.1147942 7.1144954 7.1129148 7.1096088 7.109603 7.1096172 7.109314 7.109193 7.1090185 7.109052 7.1091156 7.1087491 7.108408 7.1078995 7.1066339 7.1021254 7.0981457 7.0625995 7.0378967 7.0151803 6.9988077 6.9702527 6.9268462 6.8762767 6.8558366 6.8509069 6.8505461 6.8499972 6.8499094 6.8499175 6.8498686 6.8498643 6.8498668 6.8497806 6.8497348 6.8496628 6.8495647 6.8487114 6.8483422 6.8482378 6.8481035 6.8477451 6.8476609 6.8475521 6.8471551 6.8468054 6.846236 6.8455104 6.8454253 6.8453892 6.8453544 6.843888 6.8430472 6.8424755 6.8411382 6.839075 6.8380527 6.8380429 6.8365811 6.8359936 6.8341349 6.8273776 6.82714 6.8266733 6.8251474 6.8248024 6.8246512 6.8242956 6.822883 6.8206406 6.8196715 6.8196312 6.8196261 6.8196161 6.8195859 6.8194687 6.8195138 6.8194485 6.8192555 6.8189193 6.8147165 6.809627 6.8010648 6.7833638 6.7809962 6.7803166 6.7779189 6.7640096 6.758531 6.7540397 6.7501592 6.7420652 6.7319376 6.7259678 6.7218744 6.7216939 6.7202606 6.7186665 6.7186507 6.7186682 6.7186747 6.7184642 6.7184615 6.7184262 6.7185048 6.7161055 6.7150511 6.7126629 6.7118218 6.709836 6.7076403 6.7049799 6.7027075 6.7010189 6.7001582 6.6997642 6.6996668 6.6959623 6.6920771 6.6915744 6.6915698 6.6915482 6.6914343 6.6905919 6.6886928 6.6877128 6.6875468 6.6874347 6.6855708 6.6849112 6.684488 6.6816244 6.6791057 6.6784187 6.6781562 6.6777345 6.6776868 6.6776592 6.6773057 6.6760469 6.67489 6.6745404 6.6745434 6.6744137 6.6743449 6.6743311 6.6743458
GPInformationControllerFreeEndTimePAA 10 20 2 2 11.685862 11.684879 11.684537 11.684352 11.684128 11.683485 11.682558 11.682071 11.682071 11.681178 11.678742 11.676932 11.676909 11.672493 11.66362 11.656228 11.653164 11.652707 11.646504 11.624723 11.608252 11.588482 11.565702 11.548123 11.540979 11.536961 11.536904 11.52869 11.527452 11.524944 11.524723 11.455848 11.431557 11.404962 11.384288 11.367756 11.363771 11.334932 11.31915 11.293138 11.26561 11.235568 11.203257 11.178834 11.161124 11.158728 11.124233 11.093113 11.035676 10.964415 10.941977 10.924853 10.876348 10.856757 10.817429 10.782591 10.744933 10.733631 10.710035 10.691962 10.677356 10.67103 10.629527 10.588616 10.574074 10.52307 10.505205 10.420678 10.376757 10.335705 10.305402 10.195601 10.192727 10.106166 10.075328 10.027665 9.978422 9.9408109 9.9255924 9.9127254 9.8966016 9.8746665 9.8484198 9.8414542 9.8347529 9.8045124 9.7761546 9.7742997 9.7689697 9.7140012 9.6751943 9.6595745 9.6214201 9.6086147 9.5906383 9.5708472 9.5609209 9.5483409 9.5279856 9.5268002 9.5253491 9.5245671 9.524148 9.5236483 9.5232353 9.5217755 9.5216958 9.5206798 9.5203709 9.5202929 9.5201937 9.519991 9.5195565 9.519331 9.519227 9.5190389 9.518802 9.5186688 9.5182297 9.5175836 9.5164146 9.5145737 9.5074285 9.5019039 9.5007471 9.5002054 9.5000178 9.4953756 9.4906293 9.4616189 9.4313871 9.3972581 9.3564453 9.3035417 9.2689172 9.2385101 9.2141988 9.1817955 9.1368049 9.0854251 9.0563631 9.0477235 9.0480571 9.0460167 9.0408876 9.0411762 9.0380997 9.0348359 9.0348067 9.034613 9.0344725 9.0156164 9.0102569 9.0025699 8.9532869 8.9413168 8.914477 8.8989447 8.8908244 8.8754136 8.8492048 8.8358703 8.8346781 8.8342991 8.8292388 8.8234011 8.8221047 8.8162265 8.8159522 8.8063418 8.7910553 8.789421 8.7869377 8.7797539 8.762555 8.7625108 8.7433651 8.7213541 8.710077 8.6893157 8.6698753 8.6633634 8.6360447 8.5944462 8.5316274 8.512754 8.5029148 8.4986753 8.4977704 8.4912364 8.4709934 8.452733 8.4425764 8.3836414 8.3510411 8.3042476 8.2603017 8.2107112 8.1783171 8.1547757 8.1156037 8.0734692 8.0317834 7.9815002 7.9524218 7.9396576 7.9376321 7.9370203 7.9371052 7.9370318 7.934998 7.9261359 7.9196378 7.9113327 7.9111957 7.9105737 7.9095185 7.9040388 7.9022364 7.8993684 7.8983856 7.8966441 7.8955196 7.8943249 7.8939773 7.893662 7.8897552 7.8816122 7.875665 7.8745722 7.8741803 7.8741637 7.8741608 7.8714495 7.8681237 7.866952 7.8665691 7.8665468 7.8650667 7.864001 7.8638734 7.8637975 7.8637219 7.8636929 7.8636278 7.8634691 7.8631439 7.8624171 7.8613731 7.8601127 7.859171 7.8589719 7.8589076 7.8589247 7.8588406 7.8577132 7.8576112 7.8454836 7.8307919 7.8141851 7.7828627 7.7690017 7.7547252 7.7471231 7.7439038 7.7400251 7.7308237 7.7265413 7.7253191 7.7251943 7.7221225 7.7217438 7.7203276 7.7192041 7.719204 7.7191786 7.7193711 7.7193629 7.7192471 7.7112788 7.6907745 7.6620182 7.6449556 7.5848861 7.5564719 7.5239637 7.5065178 7.4888455 7.468884 7.43376 7.3907808 7.3437502 7.2897352 7.2630039 7.2524041 7.2523685 7.2520315 7.2513103 7.2513076 7.2513095 7.2512303 7.2460519 7.2458073 7.2457415 7.2456596 7.2456373 7.2456287 7.2456288 7.245626 7.2456201 7.2456113 7.2455497 7.2454891 7.2454636 7.2453687 7.2451968 7.2448611 7.2441121 7.2435053 7.2433428 7.2433403 7.2432945 7.2431016 7.2429994 7.2430015 7.2429968 7.2429298 7.2427788 7.2426625 7.2425991 7.2425606 7.2425302 7.2425215 7.2425177 7.2424793 7.242435 7.2424149 7.2424118 7.2424041 7.2423392 7.2421498 7.2419005 7.241769 7.2417584 7.2417481 7.2417158 7.2416662 7.2415831 7.2414926 7.2414249 7.2413649 7.241275 7.241127 7.2409491 7.2408178 7.2407669 7.2407582 7.2407419 7.2407022 7.2406516 7.2406085 7.2405806 7.2405561 7.2405016 7.2403805 7.2401895 7.2399783 7.2398175 7.2397408 7.2397242 7.2397226 7.2397135 7.2397032 7.2396991 7.2396882 7.2396432 7.2395462 7.2394052 7.2392508 7.239119 7.2390338 7.2389972 7.2389896 7.2389772 7.238927 7.2388225 7.2386716 7.2385027 7.2383487 7.2382314 7.2381547 7.2381097 7.2380841 7.2380682 7.2380556 7.2380408 7.2380174 7.2379787 7.2379191 7.2378375 7.2377383


==> quad/RMSE_overview_controllers_6_T_40_horizon_20_time_rescaling_beta_0_5_L_2_M_2_all_experiments_3.txt <==
controller sigma_0 sigma_1 lengthscale_0 lengthscale_1 t_0 t_0.1 t_0.2 t_0.3 t_0.4 t_0.5 t_0.6 t_0.7 t_0.8 t_0.9 t_1 t_1.1 t_1.2 t_1.3 t_1.4 t_1.5 t_1.6 t_1.7 t_1.8 t_1.9 t_2 t_2.1 t_2.2 t_2.3 t_2.4 t_2.5 t_2.6 t_2.7 t_2.8 t_2.9 t_3 t_3.1 t_3.2 t_3.3 t_3.4 t_3.5 t_3.6 t_3.7 t_3.8 t_3.9 t_4 t_4.1 t_4.2 t_4.3 t_4.4 t_4.5 t_4.6 t_4.7 t_4.8 t_4.9 t_5 t_5.1 t_5.2 t_5.3 t_5.4 t_5.5 t_5.6 t_5.7 t_5.8 t_5.9 t_6 t_6.1 t_6.2 t_6.3 t_6.4 t_6.5 t_6.6 t_6.7 t_6.8 t_6.9 t_7 t_7.1 t_7.2 t_7.3 t_7.4 t_7.5 t_7.6 t_7.7 t_7.8 t_7.9 t_8 t_8.1 t_8.2 t_8.3 t_8.4 t_8.5 t_8.6 t_8.7 t_8.8 t_8.9 t_9 t_9.1 t_9.2 t_9.3 t_9.4 t_9.5 t_9.6 t_9.7 t_9.8 t_9.9 t_10 t_10.1 t_10.2 t_10.3 t_10.4 t_10.5 t_10.6 t_10.7 t_10.8 t_10.9 t_11 t_11.1 t_11.2 t_11.3 t_11.4 t_11.5 t_11.6 t_11.7 t_11.8 t_11.9 t_12 t_12.1 t_12.2 t_12.3 t_12.4 t_12.5 t_12.6 t_12.7 t_12.8 t_12.9 t_13 t_13.1 t_13.2 t_13.3 t_13.4 t_13.5 t_13.6 t_13.7 t_13.8 t_13.9 t_14 t_14.1 t_14.2 t_14.3 t_14.4 t_14.5 t_14.6 t_14.7 t_14.8 t_14.9 t_15 t_15.1 t_15.2 t_15.3 t_15.4 t_15.5 t_15.6 t_15.7 t_15.8 t_15.9 t_16 t_16.1 t_16.2 t_16.3 t_16.4 t_16.5 t_16.6 t_16.7 t_16.8 t_16.9 t_17 t_17.1 t_17.2 t_17.3 t_17.4 t_17.5 t_17.6 t_17.7 t_17.8 t_17.9 t_18 t_18.1 t_18.2 t_18.3 t_18.4 t_18.5 t_18.6 t_18.7 t_18.8 t_18.9 t_19 t_19.1 t_19.2 t_19.3 t_19.4 t_19.5 t_19.6 t_19.7 t_19.8 t_19.9 t_20 t_20.1 t_20.2 t_20.3 t_20.4 t_20.5 t_20.6 t_20.7 t_20.8 t_20.9 t_21 t_21.1 t_21.2 t_21.3 t_21.4 t_21.5 t_21.6 t_21.7 t_21.8 t_21.9 t_22 t_22.1 t_22.2 t_22.3 t_22.4 t_22.5 t_22.6 t_22.7 t_22.8 t_22.9 t_23 t_23.1 t_23.2 t_23.3 t_23.4 t_23.5 t_23.6 t_23.7 t_23.8 t_23.9 t_24 t_24.1 t_24.2 t_24.3 t_24.4 t_24.5 t_24.6 t_24.7 t_24.8 t_24.9 t_25 t_25.1 t_25.2 t_25.3 t_25.4 t_25.5 t_25.6 t_25.7 t_25.8 t_25.9 t_26 t_26.1 t_26.2 t_26.3 t_26.4 t_26.5 t_26.6 t_26.7 t_26.8 t_26.9 t_27 t_27.1 t_27.2 t_27.3 t_27.4 t_27.5 t_27.6 t_27.7 t_27.8 t_27.9 t_28 t_28.1 t_28.2 t_28.3 t_28.4 t_28.5 t_28.6 t_28.7 t_28.8 t_28.9 t_29 t_29.1 t_29.2 t_29.3 t_29.4 t_29.5 t_29.6 t_29.7 t_29.8 t_29.9 t_30 t_30.1 t_30.2 t_30.3 t_30.4 t_30.5 t_30.6 t_30.7 t_30.8 t_30.9 t_31 t_31.1 t_31.2 t_31.3 t_31.4 t_31.5 t_31.6 t_31.7 t_31.8 t_31.9 t_32 t_32.1 t_32.2 t_32.3 t_32.4 t_32.5 t_32.6 t_32.7 t_32.8 t_32.9 t_33 t_33.1 t_33.2 t_33.3 t_33.4 t_33.5 t_33.6 t_33.7 t_33.8 t_33.9 t_34 t_34.1 t_34.2 t_34.3 t_34.4 t_34.5 t_34.6 t_34.7 t_34.8 t_34.9 t_35 t_35.1 t_35.2 t_35.3 t_35.4 t_35.5 t_35.6 t_35.7 t_35.8 t_35.9 t_36 t_36.1 t_36.2 t_36.3 t_36.4 t_36.5 t_36.6 t_36.7 t_36.8 t_36.9 t_37 t_37.1 t_37.2 t_37.3 t_37.4 t_37.5 t_37.6 t_37.7 t_37.8 t_37.9 t_38 t_38.1 t_38.2 t_38.3 t_38.4 t_38.5 t_38.6 t_38.7 t_38.8 t_38.9 t_39 t_39.1 t_39.2 t_39.3 t_39.4 t_39.5 t_39.6 t_39.7 t_39.8 t_39.9 t_40
GPVarianceControllerREC 10 5 3 3 9.2831729 9.282582 9.2821476 9.2816194 9.2810521 9.2805338 9.2800458 9.2795261 9.2789821 9.2785081 9.2782015 9.2780649 9.2779772 9.2777477 9.2772063 9.2762755 9.2749939 9.2734979 9.2719778 9.2706219 9.2695609 9.268827 9.2683555 9.2680277 9.2677342 9.26742 9.2670884 9.2667755 9.2665191 9.2663399 9.2662397 9.2662021 9.2661943 9.2661676 9.2660619 9.2658174 9.265389 9.2647599 9.2639488 9.2630067 9.2620067 9.2610271 9.2601349 9.2593734 9.2587572 9.2582769 9.2579077 9.2576211 9.2573929 9.257207 9.2570553 9.2569342 9.2568418 9.2567744 9.2567256 9.256686 9.2566443 9.2565888 9.2565102 9.2564038 9.2562699 9.2561137 9.2559446 9.2557728 9.2556081 9.2554576 9.2553251 9.2552112 9.2551146 9.2550328 9.2549636 9.2549054 9.2548574 9.2548187 9.2547887 9.2547656 9.2547469 9.2547289 9.2547072 9.2546777 9.2546364 9.2545808 9.2545101 9.2544253 9.2543292 9.2542257 9.2541195 9.2540149 9.2539161 9.2538259 9.2537463 9.2536781 9.2536214 9.2535755 9.2535396 9.2535123 9.2534922 9.2534778 9.2534676 9.2534598 9.2534529 9.2534454 9.2534363 9.2534248 9.2534103 9.253393 9.2533731 9.2533514 9.2533287 9.2533057 9.2532834 9.2532624 9.2532433 9.2532263 9.2532117 9.2531995 9.2531896 9.2531818 9.2531758 9.253171 9.253167 9.2531633 9.2531591 9.2531539 9.2531474 9.253139 9.2531286 9.2531163 9.2531021 9.2530865 9.2530699 9.2530528 9.2530358 9.2530193 9.2530039 9.2529899 9.2529776 9.252967 9.2529583 9.2529514 9.2529461 9.2529422 9.2529394 9.2529375 9.2529362 9.2529351 9.2529341 9.252933 9.2529316 9.2529298 9.2529277 9.2529252 9.2529224 9.2529194 9.2529163 9.2529132 9.2529102 9.2529075 9.2529051 9.2529031 9.2529013 9.2528999 9.2528988 9.252898 9.2528972 9.2528965 9.2528957 9.2528948 9.2528936 9.2528922 9.2528904 9.2528882 9.2528857 9.2528829 9.2528798 9.2528766 9.2528733 9.25287 9.2528668 9.2528638 9.2528611 9.2528586 9.2528565 9.2528547 9.2528533 9.2528522 9.2528513 9.2528507 9.2528503 9.25285 9.2528499 9.2528497 9.2528496 9.2528495 9.2528493 9.2528491 9.2528489 9.2528486 9.2528483 9.252848 9.2528476 9.2528473 9.252847 9.2528468 9.2528465 9.2528463 9.2528462 9.2528461 9.2528459 9.2528458 9.2528457 9.2528455 9.2528452 9.2528449 9.2528445 9.2528441 9.2528435 9.2528429 9.2528423 9.2528416 9.2528408 9.2528401 9.2528393 9.2528386 9.2528379 9.2528373 9.2528367 9.2528362 9.2528357 9.2528354 9.2528351 9.2528349 9.2528347 9.2528346 9.2528345 9.2528344 9.2528344 9.2528344 9.2528344 9.2528344 9.2528344 9.2528343 9.2528343 9.2528343 9.2528343 9.2528343 9.2528343 9.2528343 9.2528342 9.2528342 9.2528342 9.2528342 9.2528341 9.2528341 9.2528341 9.252834 9.2528339 9.2528338 9.2528337 9.2528336 9.2528334 9.2528333 9.2528331 9.2528329 9.2528327 9.2528325 9.2528323 9.252832 9.2528318 9.2528316 9.2528314 9.2528313 9.2528311 9.252831 9.2528309 9.2528308 9.2528307 9.2528306 9.2528305 9.2528305 9.2528305 9.2528304 9.2528304 9.2528304 9.2528304 9.2528304 9.2528304 9.2528304 9.2528304 9.2528304 9.2528304 9.2528304 9.2528304 9.2528303 9.2528303 9.2528303 9.2528303 9.2528303 9.2528302 9.2528302 9.2528302 9.2528301 9.2528301 9.25283 9.25283 9.2528299 9.2528298 9.2528297 9.2528297 9.2528296 9.2528295 9.2528294 9.2528293 9.2528292 9.2528292 9.2528291 9.252829 9.252829 9.2528289 9.2528288 9.2528288 9.2528287 9.2528287 9.2528287 9.2528286 9.2528286 9.2528286 9.2528286 9.2528285 9.2528285 9.2528285 9.2528285 9.2528285 9.2528285 9.2528284 9.2528284 9.2528284 9.2528284 9.2528284 9.2528283 9.2528283 9.2528283 9.2528283 9.2528283 9.2528282 9.2528282 9.2528282 9.2528281 9.2528281 9.252828 9.252828 9.252828 9.2528279 9.2528279 9.2528278 9.2528278 9.2528277 9.2528277 9.2528277 9.2528276 9.2528276 9.2528275 9.2528275 9.2528275 9.2528274 9.2528274 9.2528274 9.2528273 9.2528273 9.2528273 9.2528273 9.2528272 9.2528272 9.2528272 9.2528272 9.2528271 9.2528271 9.2528271 9.2528271 9.2528271 9.252827 9.252827 9.252827 9.252827 9.2528269 9.2528269 9.2528269 9.2528269 9.2528268 9.2528268 9.2528268 9.2528268 9.2528267 9.2528267 9.2528267 9.2528266 9.2528266 9.2528266 9.2528265 9.2528265 9.2528265
GPVarianceControllerREC 10 10 3 3 9.010595 9.0106095 9.0104715 9.0101347 9.0096633 9.0090004 9.0079965 9.0066247 9.0051087 9.0038199 9.0030349 9.0027489 9.0026727 9.0024017 9.0016395 9.0003397 8.998705 8.9970625 8.9957007 8.9947693 8.9942667 8.9940798 8.9940513 8.9940421 8.993969 8.9938085 8.993575 8.9932942 8.9929935 8.9927042 8.9924649 8.9923099 8.9922477 8.9922439 8.9922232 8.9920927 8.9917766 8.9912468 8.990534 8.9897147 8.988887 8.9881408 8.9875345 8.9870864 8.9867828 8.9865887 8.9864625 8.9863699 8.9862884 8.9862074 8.9861252 8.9860457 8.985974 8.9859137 8.9858651 8.9858243 8.9857844 8.9857371 8.9856761 8.9855994 8.9855099 8.9854144 8.9853223 8.9852414 8.9851771 8.9851304 8.9850991 8.9850788 8.9850644 8.9850517 8.9850378 8.9850216 8.9850032 8.9849835 8.9849637 8.9849445 8.9849259 8.9849065 8.9848843 8.9848567 8.9848214 8.9847768 8.9847228 8.9846609 8.9845942 8.9845261 8.98446 8.9843988 8.9843448 8.984299 8.9842613 8.9842308 8.9842065 8.9841871 8.9841717 8.9841593 8.984149 8.9841403 8.9841326 8.9841254 8.9841183 8.984111 8.9841031 8.9840947 8.9840858 8.9840767 8.9840677 8.9840592 8.9840516 8.9840451 8.9840397 8.9840355 8.9840322 8.9840296 8.9840275 8.9840256 8.9840236 8.9840214 8.9840189 8.9840159 8.9840122 8.9840078 8.9840024 8.983996 8.9839885 8.98398 8.9839703 8.9839598 8.9839487 8.9839374 8.9839261 8.9839153 8.9839051 8.9838958 8.9838874 8.9838802 8.9838741 8.983869 8.9838649 8.9838617 8.9838592 8.9838572 8.9838556 8.9838543 8.9838532 8.9838522 8.9838511 8.9838501 8.9838491 8.983848 8.983847 8.983846 8.9838451 8.9838443 8.9838436 8.983843 8.9838426 8.9838422 8.983842 8.9838418 8.9838415 8.9838413 8.9838409 8.9838404 8.9838397 8.9838389 8.9838378 8.9838365 8.983835 8.9838332 8.9838312 8.9838291 8.9838268 8.9838245 8.9838221 8.9838197 8.9838173 8.9838151 8.9838131 8.9838112 8.9838095 8.9838081 8.9838069 8.9838058 8.983805 8.9838043 8.9838037 8.9838033 8.9838029 8.9838027 8.9838025 8.9838023 8.9838021 8.983802 8.9838019 8.9838019 8.9838018 8.9838017 8.9838017 8.9838017 8.9838017 8.9838017 8.9838017 8.9838017 8.9838017 8.9838016 8.9838016 8.9838014 8.9838013 8.9838011 8.9838008 8.9838004 8.9838 8.9837996 8.9837991 8.9837985 8.9837979 8.9837972 8.9837966 8.9837959 8.9837952 8.9837946 8.9837939 8.9837933 8.9837928 8.9837922 8.9837918 8.9837913 8.983791 8.9837906 8.9837904 8.9837901 8.9837899 8.9837898 8.9837897 8.9837896 8.9837895 8.9837894 8.9837894 8.9837893 8.9837893 8.9837893 8.9837893 8.9837892 8.9837892 8.9837892 8.9837892 8.9837892 8.9837891 8.9837891 8.983789 8.983789 8.9837889 8.9837888 8.9837887 8.9837885 8.9837884 8.9837882 8.983788 8.9837878 8.9837876 8.9837874 8.9837872 8.983787 8.9837867 8.9837865 8.9837863 8.9837861 8.9837859 8.9837857 8.9837855 8.9837853 8.9837851 8.983785 8.9837848 8.9837847 8.9837846 8.9837845 8.9837844 8.9837843 8.9837842 8.9837841 8.9837841 8.983784 8.983784 8.9837839 8.9837839 8.9837838 8.9837838 8.9837838 8.9837837 8.9837837 8.9837836 8.9837836 8.9837835 8.9837835 8.9837834 8.9837833 8.9837832 8.9837831 8.9837831 8.983783 8.9837828 8.9837827 8.9837826 8.9837825 8.9837824 8.9837822 8.9837821 8.983782 8.9837818 8.9837817 8.9837816 8.9837814 8.9837813 8.9837812 8.983781 8.9837809 8.9837808 8.9837807 8.9837806 8.9837805 8.9837804 8.9837803 8.9837802 8.9837801 8.98378 8.98378 8.9837799 8.9837798 8.9837797 8.9837797 8.9837796 8.9837795 8.9837795 8.9837794 8.9837793 8.9837792 8.9837792 8.9837791 8.983779 8.9837789 8.9837788 8.9837788 8.9837787 8.9837786 8.9837785 8.9837784 8.9837783 8.9837782 8.9837781 8.9837779 8.9837778 8.9837777 8.9837776 8.9837775 8.9837774 8.9837773 8.9837772 8.9837771 8.983777 8.9837769 8.9837768 8.9837767 8.9837766 8.9837765 8.9837764 8.9837763 8.9837762 8.9837761 8.983776 8.9837759 8.9837758 8.9837757 8.9837756 8.9837756 8.9837755 8.9837754 8.9837753 8.9837752 8.9837751 8.983775 8.9837749 8.9837748 8.9837747 8.9837746 8.9837745 8.9837744 8.9837743 8.9837742 8.9837741 8.983774 8.9837739 8.9837738 8.9837736 8.9837735 8.9837734 8.9837733 8.9837732 8.983773 8.9837729
GPVarianceControllerREC 10 20 3 3 8.68735 8.6866597 8.6860479 8.6855681 8.6851799 8.6846931 8.6839122 8.6827908 8.6815231 8.6804484 8.679785 8.6795206 8.6794427 8.6792849 8.6788806 8.6782491 8.6775596 8.6769743 8.6765804 8.6763587 8.6762196 8.6760753 8.6758791 8.6756385 8.6753841 8.6751418 8.6749192 8.6746962 8.6744471 8.6741593 8.6738585 8.673599 8.6734177 8.6733221 8.673295 8.673297 8.6732833 8.6732278 8.6731296 8.673011 8.6728997 8.6728139 8.672761 8.6727361 8.6727266 8.6727187 8.6727027 8.6726745 8.6726345 8.6725858 8.6725322 8.6724771 8.672423 8.672372 8.6723253 8.672283 8.6722447 8.6722088 8.6721745 8.6721417 8.6721112 8.6720842 8.6720615 8.6720425 8.6720261 8.6720099 8.6719926 8.6719727 8.6719489 8.6719218 8.6718928 8.6718641 8.6718365 8.6718101 8.6717851 8.6717616 8.6717392 8.6717175 8.6716964 8.6716758 8.6716555 8.6716353 8.6716157 8.6715973 8.6715807 8.6715667 8.6715558 8.6715483 8.6715437 8.6715416 8.6715411 8.6715414 8.6715417 8.6715413 8.6715399 8.6715373 8.6715333 8.6715282 8.671522 8.6715152 8.6715079 8.6715004 8.6714931 8.6714861 8.6714796 8.6714738 8.6714685 8.6714638 8.6714596 8.6714557 8.671452 8.6714485 8.6714447 8.6714405 8.6714358 8.6714306 8.671425 8.671419 8.6714121 8.6714048 8.6713973 8.6713891 8.6713802 8.6713707 8.6713608 8.6713503 8.6713394 8.6713284 8.6713174 8.6713053 8.6712908 8.6712739 8.6712524 8.6712255 8.6711892 8.6711232 8.6709292 8.6714813 8.6714814 8.6714813 8.6714811 8.6714807 8.6714801 8.6714792 8.6714782 8.671477 8.6714758 8.6714744 8.6714731 8.6714718 8.6714705 8.6714692 8.6714679 8.6714666 8.6714651 8.6714636 8.6714619 8.67146 8.671458 8.6714557 8.6714527 8.671449 8.6714446 8.6714393 8.6714336 8.6714275 8.6714204 8.6714124 8.6714029 8.6713913 8.6713767 8.671356 8.6713251 8.6712824 8.6712263 8.6711486 8.6710278 8.6707834 8.670257 8.6676838 8.6582266 8.6565617 8.6714474 8.6714473 8.6714472 8.671447 8.6714468 8.6714466 8.6714464 8.6714461 8.6714457 8.6714453 8.6714448 8.671444 8.671443 8.6714413 8.6714386 8.6714331 8.6714174 8.6674548 8.6714452 8.6714433 8.6714372 8.6714266 8.6714123 8.6713954 8.6713773 8.6713596 8.6713437 8.6713307 8.6713203 8.6713114 8.6713019 8.6712891 8.6712724 8.6712533 8.6712325 8.6712123 8.6711934 8.6711719 8.6711275 8.6712119 8.6712024 8.6711934 8.6711843 8.6711749 8.6711654 8.6711562 8.6711477 8.6711405 8.6711347 8.6711302 8.6711265 8.671123 8.6711191 8.6711142 8.6711075 8.6711001 8.6710927 8.6710846 8.6710759 8.6710666 8.6710563 8.671045 8.6710333 8.6710217 8.67101 8.6709991 8.6709893 8.6709806 8.6709735 8.6709681 8.6709641 8.6709613 8.6709596 8.6709585 8.6709579 8.6709573 8.6709564 8.6709551 8.6709532 8.6709509 8.6709481 8.6709451 8.670942 8.6709387 8.6709352 8.6709315 8.6709274 8.6709225 8.6709153 8.6709037 8.6708541 8.67098 8.6709787 8.6709778 8.6709773 8.6709771 8.6709771 8.6709772 8.6709773 8.6709774 8.6709772 8.6709768 8.6709762 8.6709753 8.6709742 8.670973 8.6709715 8.67097 8.6709684 8.6709668 8.6709653 8.6709638 8.6709624 8.6709611 8.6709599 8.6709587 8.6709575 8.6709562 8.6709547 8.6709528 8.6709504 8.6709473 8.670944 8.6709402 8.6709361 8.6709325 8.6709289 8.6709251 8.6709206 8.6709148 8.6709059 8.6708909 8.6708613 8.6707528 8.6709513 8.6709509 8.6709506 8.6709504 8.6709502 8.6709501 8.6709501 8.67095 8.6709501 8.6709501 8.6709501 8.6709501 8.67095 8.67095 8.6709498 8.6709497 8.6709495 8.6709493 8.6709489 8.6709492 8.670949 8.6709488 8.6709486 8.6709485 8.6709483 8.6709482 8.6709482 8.6709481 8.6709481 8.6709481 8.6709481 8.6709481 8.6709481 8.6709481 8.6709481 8.670948 8.670948 8.6709479 8.6709463 8.6709453 8.6709444 8.6709434 8.6709425 8.6709414 8.6709401 8.6709381 8.6709343 8.6709247 8.6708283 8.670945 8.6709449 8.6709448 8.6709447 8.6709447 8.6709446 8.6709444 8.6709442 8.6709437 8.6709426 8.6709352 8.670945 8.6709448 8.6709447 8.6709445 8.6709444 8.6709443 8.6709442 8.6709441 8.670944 8.6709439 8.6709438 8.6709437 8.6709436 8.6709435 8.6709434 8.6709434 8.6709433 8.6709432 8.6709431 8.670943 8.6709428 8.6709425 8.6709421 8.6709417 8.6709412
GPVarianceControllerPAA 10 5 3 3 9.2831729 9.282582 9.2821476 9.2816194 9.2810521 9.2805338 9.2800458 9.2795261 9.2789821 9.2785081 9.2782015 9.2780649 9.2779772 9.2777477 9.2772063 9.2762755 9.2749939 9.2734979 9.2719778 9.2706219 9.2695609 9.268827 9.2683555 9.2680277 9.2677342 9.26742 9.2670884 9.2667755 9.2665191 9.2663399 9.2662397 9.2662021 9.2661943 9.2661676 9.2660619 9.2658174 9.265389 9.2647599 9.2639488 9.2630067 9.2620067 9.2610271 9.2601349 9.2593734 9.2587572 9.2582769 9.2579077 9.2576211 9.2573929 9.257207 9.2570553 9.2569342 9.2568418 9.2567744 9.2567256 9.256686 9.2566443 9.2565888 9.2565102 9.2564038 9.2562699 9.2561137 9.2559446 9.2557728 9.2556081 9.2554576 9.2553251 9.2552112 9.2551146 9.2550328 9.2549636 9.2549054 9.2548574 9.2548187 9.2547887 9.2547656 9.2547469 9.2547289 9.2547072 9.2546777 9.2546364 9.2545808 9.2545101 9.2544253 9.2543292 9.2542257 9.2541195 9.2540149 9.2539161 9.2538259 9.2537463 9.2536781 9.2536214 9.2535755 9.2535396 9.2535123 9.2534922 9.2534778 9.2534676 9.2534598 9.2534529 9.2534454 9.2534363 9.2534248 9.2534103 9.253393 9.2533731 9.2533514 9.2533287 9.2533057 9.2532834 9.2532624 9.2532433 9.2532263 9.2532117 9.2531995 9.2531896 9.2531818 9.2531758 9.253171 9.253167 9.2531633 9.2531591 9.2531539 9.2531474 9.253139 9.2531286 9.2531163 9.2531021 9.2530865 9.2530699 9.2530528 9.2530358 9.2530193 9.2530039 9.2529899 9.2529776 9.252967 9.2529583 9.2529514 9.2529461 9.2529422 9.2529394 9.2529375 9.2529362 9.2529351 9.2529341 9.252933 9.2529316 9.2529298 9.2529277 9.2529252 9.2529224 9.2529194 9.2529163 9.2529132 9.2529102 9.2529075 9.2529051 9.2529031 9.2529013 9.2528999 9.2528988 9.252898 9.2528972 9.2528965 9.2528957 9.2528948 9.2528936 9.2528922 9.2528904 9.2528882 9.2528857 9.2528829 9.2528798 9.2528766 9.2528733 9.25287 9.2528668 9.2528638 9.2528611 9.2528586 9.2528565 9.2528547 9.2528533 9.2528522 9.2528513 9.2528507 9.2528503 9.25285 9.2528499 9.2528497 9.2528496 9.2528495 9.2528493 9.2528491 9.2528489 9.2528486 9.2528483 9.252848 9.2528476 9.2528473 9.252847 9.2528468 9.2528465 9.2528463 9.2528462 9.2528461 9.2528459 9.2528458 9.2528457 9.2528455 9.2528452 9.2528449 9.2528445 9.2528441 9.2528435 9.2528429 9.2528423 9.2528416 9.2528408 9.2528401 9.2528393 9.2528386 9.2528379 9.2528373 9.2528367 9.2528362 9.2528357 9.2528354 9.2528351 9.2528349 9.2528347 9.2528346 9.2528345 9.2528344 9.2528344 9.2528344 9.2528344 9.2528344 9.2528344 9.2528343 9.2528343 9.2528343 9.2528343 9.2528343 9.2528343 9.2528343 9.2528342 9.2528342 9.2528342 9.2528342 9.2528341 9.2528341 9.2528341 9.252834 9.2528339 9.2528338 9.2528337 9.2528336 9.2528334 9.2528333 9.2528331 9.2528329 9.2528327 9.2528325 9.2528323 9.252832 9.2528318 9.2528316 9.2528314 9.2528313 9.2528311 9.252831 9.2528309 9.2528308 9.2528307 9.2528306 9.2528305 9.2528305 9.2528305 9.2528304 9.2528304 9.2528304 9.2528304 9.2528304 9.2528304 9.2528304 9.2528304 9.2528304 9.2528304 9.2528304 9.2528304 9.2528303 9.2528303 9.2528303 9.2528303 9.2528303 9.2528302 9.2528302 9.2528302 9.2528301 9.2528301 9.25283 9.25283 9.2528299 9.2528298 9.2528297 9.2528297 9.2528296 9.2528295 9.2528294 9.2528293 9.2528292 9.2528292 9.2528291 9.252829 9.252829 9.2528289 9.2528288 9.2528288 9.2528287 9.2528287 9.2528287 9.2528286 9.2528286 9.2528286 9.2528286 9.2528285 9.2528285 9.2528285 9.2528285 9.2528285 9.2528285 9.2528284 9.2528284 9.2528284 9.2528284 9.2528284 9.2528283 9.2528283 9.2528283 9.2528283 9.2528283 9.2528282 9.2528282 9.2528282 9.2528281 9.2528281 9.252828 9.252828 9.252828 9.2528279 9.2528279 9.2528278 9.2528278 9.2528277 9.2528277 9.2528277 9.2528276 9.2528276 9.2528275 9.2528275 9.2528275 9.2528274 9.2528274 9.2528274 9.2528273 9.2528273 9.2528273 9.2528273 9.2528272 9.2528272 9.2528272 9.2528272 9.2528271 9.2528271 9.2528271 9.2528271 9.2528271 9.252827 9.252827 9.252827 9.252827 9.2528269 9.2528269 9.2528269 9.2528269 9.2528268 9.2528268 9.2528268 9.2528268 9.2528267 9.2528267 9.2528267 9.2528266 9.2528266 9.2528266 9.2528265 9.2528265 9.2528265
GPVarianceControllerPAA 10 10 3 3 9.010595 9.0106095 9.0104715 9.0101347 9.0096633 9.0090004 9.0079965 9.0066247 9.0051087 9.0038199 9.0030349 9.0027489 9.0026727 9.0024017 9.0016395 9.0003397 8.998705 8.9970625 8.9957007 8.9947693 8.9942667 8.9940798 8.9940513 8.9940421 8.993969 8.9938085 8.993575 8.9932942 8.9929935 8.9927042 8.9924649 8.9923099 8.9922477 8.9922439 8.9922232 8.9920927 8.9917766 8.9912468 8.990534 8.9897147 8.988887 8.9881408 8.9875345 8.9870864 8.9867828 8.9865887 8.9864625 8.9863699 8.9862884 8.9862074 8.9861252 8.9860457 8.985974 8.9859137 8.9858651 8.9858243 8.9857844 8.9857371 8.9856761 8.9855994 8.9855099 8.9854144 8.9853223 8.9852414 8.9851771 8.9851304 8.9850991 8.9850788 8.9850644 8.9850517 8.9850378 8.9850216 8.9850032 8.9849835 8.9849637 8.9849445 8.9849259 8.9849065 8.9848843 8.9848567 8.9848214 8.9847768 8.9847228 8.9846609 8.9845942 8.9845261 8.98446 8.9843988 8.9843448 8.984299 8.9842613 8.9842308 8.9842065 8.9841871 8.9841717 8.9841593 8.984149 8.9841403 8.9841326 8.9841254 8.9841183 8.984111 8.9841031 8.9840947 8.9840858 8.9840767 8.9840677 8.9840592 8.9840516 8.9840451 8.9840397 8.9840355 8.9840322 8.9840296 8.9840275 8.9840256 8.9840236 8.9840214 8.9840189 8.9840159 8.9840122 8.9840078 8.9840024 8.983996 8.9839885 8.98398 8.9839703 8.9839598 8.9839487 8.9839374 8.9839261 8.9839153 8.9839051 8.9838958 8.9838874 8.9838802 8.9838741 8.983869 8.9838649 8.9838617 8.9838592 8.9838572 8.9838556 8.9838543 8.9838532 8.9838522 8.9838511 8.9838501 8.9838491 8.983848 8.983847 8.983846 8.9838451 8.9838443 8.9838436 8.983843 8.9838426 8.9838422 8.983842 8.9838418 8.9838415 8.9838413 8.9838409 8.9838404 8.9838397 8.9838389 8.9838378 8.9838365 8.983835 8.9838332 8.9838312 8.9838291 8.9838268 8.9838245 8.9838221 8.9838197 8.9838173 8.9838151 8.9838131 8.9838112 8.9838095 8.9838081 8.9838069 8.9838058 8.983805 8.9838043 8.9838037 8.9838033 8.9838029 8.9838027 8.9838025 8.9838023 8.9838021 8.983802 8.9838019 8.9838019 8.9838018 8.9838017 8.9838017 8.9838017 8.9838017 8.9838017 8.9838017 8.9838017 8.9838017 8.9838016 8.9838016 8.9838014 8.9838013 8.9838011 8.9838008 8.9838004 8.9838 8.9837996 8.9837991 8.9837985 8.9837979 8.9837972 8.9837966 8.9837959 8.9837952 8.9837946 8.9837939 8.9837933 8.9837928 8.9837922 8.9837918 8.9837913 8.983791 8.9837906 8.9837904 8.9837901 8.9837899 8.9837898 8.9837897 8.9837896 8.9837895 8.9837894 8.9837894 8.9837893 8.9837893 8.9837893 8.9837893 8.9837892 8.9837892 8.9837892 8.9837892 8.9837892 8.9837891 8.9837891 8.983789 8.983789 8.9837889 8.9837888 8.9837887 8.9837885 8.9837884 8.9837882 8.983788 8.9837878 8.9837876 8.9837874 8.9837872 8.983787 8.9837867 8.9837865 8.9837863 8.9837861 8.9837859 8.9837857 8.9837855 8.9837853 8.9837851 8.983785 8.9837848 8.9837847 8.9837846 8.9837845 8.9837844 8.9837843 8.9837842 8.9837841 8.9837841 8.983784 8.983784 8.9837839 8.9837839 8.9837838 8.9837838 8.9837838 8.9837837 8.9837837 8.9837836 8.9837836 8.9837835 8.9837835 8.9837834 8.9837833 8.9837832 8.9837831 8.9837831 8.983783 8.9837828 8.9837827 8.9837826 8.9837825 8.9837824 8.9837822 8.9837821 8.983782 8.9837818 8.9837817 8.9837816 8.9837814 8.9837813 8.9837812 8.983781 8.9837809 8.9837808 8.9837807 8.9837806 8.9837805 8.9837804 8.9837803 8.9837802 8.9837801 8.98378 8.98378 8.9837799 8.9837798 8.9837797 8.9837797 8.9837796 8.9837795 8.9837795 8.9837794 8.9837793 8.9837792 8.9837792 8.9837791 8.983779 8.9837789 8.9837788 8.9837788 8.9837787 8.9837786 8.9837785 8.9837784 8.9837783 8.9837782 8.9837781 8.9837779 8.9837778 8.9837777 8.9837776 8.9837775 8.9837774 8.9837773 8.9837772 8.9837771 8.983777 8.9837769 8.9837768 8.9837767 8.9837766 8.9837765 8.9837764 8.9837763 8.9837762 8.9837761 8.983776 8.9837759 8.9837758 8.9837757 8.9837756 8.9837756 8.9837755 8.9837754 8.9837753 8.9837752 8.9837751 8.983775 8.9837749 8.9837748 8.9837747 8.9837746 8.9837745 8.9837744 8.9837743 8.9837742 8.9837741 8.983774 8.9837739 8.9837738 8.9837736 8.9837735 8.9837734 8.9837733 8.9837732 8.983773 8.9837729
GPVarianceControllerPAA 10 20 3 3 8.68735 8.6866597 8.6860479 8.6855681 8.6851799 8.6846931 8.6839122 8.6827908 8.6815231 8.6804484 8.679785 8.6795206 8.6794427 8.6792849 8.6788806 8.6782491 8.6775596 8.6769743 8.6765804 8.6763587 8.6762196 8.6760753 8.6758791 8.6756385 8.6753841 8.6751418 8.6749192 8.6746962 8.6744471 8.6741593 8.6738585 8.673599 8.6734177 8.6733221 8.673295 8.673297 8.6732833 8.6732278 8.6731296 8.673011 8.6728997 8.6728139 8.672761 8.6727361 8.6727266 8.6727187 8.6727027 8.6726745 8.6726345 8.6725858 8.6725322 8.6724771 8.672423 8.672372 8.6723253 8.672283 8.6722447 8.6722088 8.6721745 8.6721417 8.6721112 8.6720842 8.6720615 8.6720425 8.6720261 8.6720099 8.6719926 8.6719727 8.6719489 8.6719218 8.6718928 8.6718641 8.6718365 8.6718101 8.6717851 8.6717616 8.6717392 8.6717175 8.6716964 8.6716758 8.6716555 8.6716353 8.6716157 8.6715973 8.6715807 8.6715667 8.6715558 8.6715483 8.6715437 8.6715416 8.6715411 8.6715414 8.6715417 8.6715413 8.6715399 8.6715373 8.6715333 8.6715282 8.671522 8.6715152 8.6715079 8.6715004 8.6714931 8.6714861 8.6714796 8.6714738 8.6714685 8.6714638 8.6714596 8.6714557 8.671452 8.6714485 8.6714447 8.6714405 8.6714358 8.6714306 8.671425 8.671419 8.6714121 8.6714048 8.6713973 8.6713891 8.6713802 8.6713707 8.6713608 8.6713503 8.6713394 8.6713284 8.6713174 8.6713053 8.6712908 8.6712739 8.6712524 8.6712255 8.6711892 8.6711232 8.6709292 8.6714813 8.6714814 8.6714813 8.6714811 8.6714807 8.6714801 8.6714792 8.6714782 8.671477 8.6714758 8.6714744 8.6714731 8.6714718 8.6714705 8.6714692 8.6714679 8.6714666 8.6714651 8.6714636 8.6714619 8.67146 8.671458 8.6714557 8.6714527 8.671449 8.6714446 8.6714393 8.6714336 8.6714275 8.6714204 8.6714124 8.6714029 8.6713913 8.6713767 8.671356 8.6713251 8.6712824 8.6712263 8.6711486 8.6710278 8.6707834 8.670257 8.6676838 8.6582266 8.6565617 8.6714474 8.6714473 8.6714472 8.671447 8.6714468 8.6714466 8.6714464 8.6714461 8.6714457 8.6714453 8.6714448 8.671444 8.671443 8.6714413 8.6714386 8.6714331 8.6714174 8.6674548 8.6714452 8.671445 8.6714448 8.6714446 8.6714444 8.6714441 8.6714439 8.6714436 8.6714433 8.671443 8.6714427 8.6714424 8.6714421 8.6714418 8.6714415 8.6714413 8.671441 8.6714408 8.6714406 8.6714403 8.6714401 8.6714399 8.6714395 8.6714389 8.6714359 8.6714387 8.6714386 8.6714386 8.6714386 8.6714386 8.6714386 8.6714386 8.6714385 8.6714385 8.6714385 8.6714385 8.6714385 8.6714384 8.6714384 8.6714384 8.6714383 8.6714383 8.6714382 8.6714381 8.6714381 8.671438 8.6714379 8.6714378 8.6714377 8.6714375 8.6714372 8.6714367 8.671436 8.6714341 8.6714253 8.6714364 8.6714344 8.6714328 8.6714314 8.6714302 8.6714291 8.6714281 8.6714273 8.6714265 8.6714257 8.671425 8.6714245 8.671424 8.6714236 8.6714233 8.671423 8.6714227 8.6714225 8.6714223 8.6714221 8.671422 8.6714218 8.6714216 8.6714214 8.6714212 8.6714209 8.6714207 8.6714203 8.67142 8.6714197 8.6714194 8.6714191 8.6714189 8.6714185 8.6714181 8.6714178 8.6714174 8.6714169 8.6714164 8.6714158 8.6714151 8.6714143 8.6714132 8.6714114 8.671408 8.6714008 8.6713707 8.6714333 8.6714332 8.6714332 8.6714331 8.671433 8.6714329 8.6714328 8.6714327 8.6714326 8.6714324 8.6714323 8.6714321 8.6714319 8.6714316 8.6714314 8.6714311 8.6714306 8.6714295 8.6714263 8.6714325 8.6714325 8.6714325 8.6714325 8.6714325 8.6714325 8.6714325 8.6714325 8.6714325 8.6714325 8.6714325 8.6714325 8.6714326 8.6714328 8.6714319 8.6714314 8.671431 8.6714306 8.6714301 8.6714296 8.6714288 8.6714277 8.6714265 8.671425 8.6714225 8.6714179 8.6714045 8.6708726 8.6714313 8.6714312 8.6714311 8.671431 8.6714309 8.6714307 8.6714306 8.6714303 8.67143 8.6714296 8.6714289 8.6714277 8.6714252 8.6714159 8.6714308 8.6714308 8.6714308 8.6714308 8.6714309 8.671431 8.6714317 8.6714306 8.6714276 8.6714254 8.6714238 8.6714227 8.6714218 8.671421 8.6714203 8.6714198 8.6714192 8.6714186 8.671418 8.6714175 8.6714171 8.6714164 8.6714155 8.6714145 8.6714135 8.6714123 8.671411 8.6714094 8.6714075 8.6714056 8.6714036 8.671401 8.6713979 8.6713941 8.6713894 8.6713831 8.6713706 8.6713444
GPInformationControllerFixedEndTimeREC 10 5 3 3 9.2831729 9.2825819 9.2821476 9.2816199 9.2810536 9.2805356 9.2800476 9.2795279 9.2789836 9.2785095 9.2782028 9.2780662 9.2779786 9.2777493 9.2772081 9.2762775 9.2749961 9.2735004 9.2719806 9.2706253 9.2695647 9.2688311 9.2683597 9.2680318 9.267738 9.2674232 9.2670911 9.2667781 9.2665216 9.2663426 9.2662426 9.2662052 9.2661975 9.2661707 9.2660651 9.2658205 9.2653919 9.2647627 9.2639513 9.2630088 9.2620082 9.261028 9.260135 9.2593727 9.2587558 9.2582745 9.2579043 9.2576166 9.2573872 9.2572002 9.2570473 9.2569253 9.2568319 9.2567638 9.2567146 9.2566748 9.2566329 9.2565776 9.2564994 9.2563935 9.2562601 9.2561046 9.2559359 9.2557645 9.2556001 9.2554498 9.2553175 9.2552039 9.2551076 9.2550261 9.2549572 9.2548994 9.2548515 9.2548132 9.2547833 9.2547605 9.2547421 9.2547244 9.2547032 9.2546741 9.2546333 9.2545784 9.2545083 9.2544242 9.2543288 9.254226 9.2541202 9.2540162 9.2539176 9.2538276 9.2537479 9.2536795 9.2536224 9.2535761 9.2535396 9.2535117 9.253491 9.253476 9.2534652 9.2534569 9.2534495 9.2534417 9.2534323 9.2534204 9.2534058 9.2533883 9.2533683 9.2533465 9.2533237 9.2533008 9.2532785 9.2532576 9.2532386 9.2532218 9.2532074 9.2531954 9.2531858 9.2531782 9.2531724 9.2531679 9.2531641 9.2531606 9.2531566 9.2531516 9.2531452 9.253137 9.2531267 9.2531145 9.2531004 9.2530849 9.2530683 9.2530511 9.2530341 9.2530176 9.2530021 9.252988 9.2529756 9.252965 9.2529562 9.2529492 9.2529438 9.2529398 9.2529369 9.252935 9.2529336 9.2529324 9.2529314 9.2529302 9.2529288 9.2529269 9.2529247 9.2529222 9.2529194 9.2529163 9.2529133 9.2529102 9.2529073 9.2529046 9.2529023 9.2529003 9.2528986 9.2528973 9.2528963 9.2528954 9.2528948 9.2528941 9.2528934 9.2528925 9.2528914 9.25289 9.2528882 9.2528861 9.2528836 9.2528808 9.2528777 9.2528745 9.2528712 9.2528679 9.2528647 9.2528617 9.2528589 9.2528564 9.2528543 9.2528525 9.252851 9.2528498 9.2528489 9.2528483 9.2528479 9.2528476 9.2528474 9.2528472 9.2528471 9.252847 9.2528468 9.2528466 9.2528464 9.2528461 9.2528458 9.2528454 9.2528451 9.2528448 9.2528445 9.2528443 9.2528441 9.2528439 9.2528438 9.2528436 9.2528435 9.2528434 9.2528433 9.2528431 9.2528428 9.2528425 9.2528421 9.2528417 9.2528411 9.2528405 9.2528399 9.2528392 9.2528384 9.2528376 9.2528369 9.2528361 9.2528354 9.2528348 9.2528342 9.2528337 9.2528332 9.2528329 9.2528325 9.2528323 9.2528321 9.252832 9.2528319 9.2528318 9.2528318 9.2528318 9.2528318 9.2528317 9.2528317 9.2528317 9.2528317 9.2528317 9.2528317 9.2528317 9.2528317 9.2528317 9.2528317 9.2528316 9.2528316 9.2528316 9.2528316 9.2528315 9.2528315 9.2528314 9.2528314 9.2528313 9.2528311 9.252831 9.2528309 9.2528307 9.2528305 9.2528303 9.2528301 9.2528299 9.2528296 9.2528294 9.2528292 9.252829 9.2528288 9.2528286 9.2528284 9.2528283 9.2528282 9.2528281 9.252828 9.2528279 9.2528278 9.2528278 9.2528277 9.2528277 9.2528277 9.2528277 9.2528277 9.2528277 9.2528277 9.2528276 9.2528276 9.2528276 9.2528276 9.2528276 9.2528276 9.2528276 9.2528276 9.2528276 9.2528276 9.2528275 9.2528275 9.2528275 9.2528274 9.2528274 9.2528273 9.2528273 9.2528272 9.2528271 9.2528271 9.252827 9.2528269 9.2528268 9.2528267 9.2528267 9.2528266 9.2528265 9.2528264 9.2528263 9.2528263 9.2528262 9.2528261 9.2528261 9.252826 9.252826 9.2528259 9.2528259 9.2528258 9.2528258 9.2528258 9.2528258 9.2528257 9.2528257 9.2528257 9.2528257 9.2528257 9.2528257 9.2528256 9.2528256 9.2528256 9.2528256 9.2528256 9.2528256 9.2528255 9.2528255 9.2528255 9.2528255 9.2528254 9.2528254 9.2528254 9.2528254 9.2528253 9.2528253 9.2528252 9.2528252 9.2528252 9.2528251 9.2528251 9.252825 9.252825 9.2528249 9.2528249 9.2528249 9.2528248 9.2528248 9.2528247 9.2528247 9.2528247 9.2528246 9.2528246 9.2528246 9.2528245 9.2528245 9.2528245 9.2528245 9.2528245 9.2528244 9.2528244 9.2528244 9.2528244 9.2528244 9.2528243 9.2528243 9.2528243 9.2528243 9.2528243 9.2528242 9.2528242 9.2528242 9.2528242 9.2528242 9.2528241 9.2528241 9.2528241 9.2528241 9.2528241 9.252824 9.252824 9.252824 9.252824 9.2528239 9.2528239 9.2528239 9.2528238
GPInformationControllerFixedEndTimeREC 10 10 3 3 9.010595 9.0106095 9.0104715 9.0101354 9.0096649 9.0090021 9.0079979 9.006626 9.0051105 9.0038227 9.003039 9.002754 9.0026779 9.0024058 9.0016425 9.0003453 8.9987176 8.9970816 8.9957241 8.9947965 8.9942967 8.9941117 8.9940841 8.9940751 8.9940018 8.9938412 8.993608 8.9933284 8.9930296 8.9927429 8.9925063 8.9923536 8.9922927 8.9922893 8.9922678 8.9921356 8.9918174 8.9912854 8.99057 8.989749 8.9889205 8.9881736 8.9875663 8.9871179 8.9868137 8.9866186 8.9864922 8.9863996 8.9863181 8.9862368 8.9861544 8.9860746 8.9860026 8.9859421 8.9858933 8.9858523 8.985812 8.9857643 8.985703 8.985626 8.9855361 8.9854404 8.9853477 8.9852661 8.9852007 8.9851529 8.9851206 8.9850995 8.9850846 8.9850716 8.9850575 8.9850412 8.9850228 8.9850031 8.9849834 8.9849644 8.984946 8.9849271 8.9849055 8.9848788 8.9848446 8.9848014 8.9847493 8.9846897 8.9846254 8.9845597 8.9844962 8.9844378 8.9843865 8.9843431 8.9843076 8.9842791 8.9842567 8.9842389 8.9842248 8.9842133 8.9842037 8.9841953 8.9841877 8.9841804 8.9841729 8.9841649 8.9841562 8.9841467 8.9841366 8.9841262 8.9841159 8.9841061 8.9840973 8.9840896 8.9840832 8.9840781 8.984074 8.9840709 8.9840683 8.9840661 8.984064 8.9840618 8.9840593 8.9840565 8.9840532 8.9840492 8.9840444 8.9840386 8.9840318 8.9840239 8.984015 8.9840054 8.9839951 8.9839845 8.9839739 8.9839637 8.9839541 8.9839452 8.9839374 8.9839306 8.9839249 8.9839202 8.9839164 8.9839133 8.9839109 8.983909 8.9839075 8.9839062 8.9839051 8.983904 8.9839029 8.9839018 8.9839007 8.9838995 8.9838983 8.9838972 8.9838962 8.9838952 8.9838944 8.9838937 8.9838931 8.9838927 8.9838924 8.9838921 8.9838919 8.9838917 8.9838913 8.9838909 8.9838904 8.9838896 8.9838887 8.9838875 8.9838861 8.9838845 8.9838827 8.9838807 8.9838786 8.9838764 8.9838741 8.9838719 8.9838697 8.9838677 8.9838658 8.983864 8.9838625 8.9838612 8.98386 8.9838591 8.9838583 8.9838577 8.9838572 8.9838568 8.9838565 8.9838562 8.983856 8.9838558 8.9838557 8.9838556 8.9838555 8.9838554 8.9838553 8.9838552 8.9838552 8.9838552 8.9838551 8.9838551 8.9838551 8.9838551 8.9838551 8.9838551 8.983855 8.9838549 8.9838548 8.9838546 8.9838544 8.9838541 8.9838537 8.9838533 8.9838528 8.9838523 8.9838518 8.9838512 8.9838506 8.98385 8.9838494 8.9838489 8.9838483 8.9838478 8.9838473 8.9838468 8.9838464 8.9838461 8.9838458 8.9838455 8.9838453 8.9838451 8.983845 8.9838448 8.9838447 8.9838447 8.9838446 8.9838446 8.9838445 8.9838445 8.9838445 8.9838445 8.9838445 8.9838444 8.9838444 8.9838444 8.9838444 8.9838444 8.9838444 8.9838444 8.9838443 8.9838443 8.9838442 8.9838441 8.983844 8.9838439 8.9838438 8.9838437 8.9838435 8.9838433 8.9838431 8.9838429 8.9838427 8.9838425 8.9838423 8.9838421 8.9838419 8.9838417 8.9838415 8.9838413 8.9838412 8.983841 8.9838409 8.9838407 8.9838406 8.9838405 8.9838404 8.9838403 8.9838403 8.9838402 8.9838401 8.9838401 8.98384 8.98384 8.98384 8.9838399 8.9838399 8.9838399 8.9838399 8.9838398 8.9838398 8.9838398 8.9838397 8.9838397 8.9838397 8.9838396 8.9838396 8.9838395 8.9838395 8.9838394 8.9838393 8.9838393 8.9838392 8.9838391 8.983839 8.9838389 8.9838388 8.9838387 8.9838386 8.9838385 8.9838384 8.9838384 8.9838383 8.9838382 8.9838381 8.983838 8.9838379 8.9838378 8.9838378 8.9838377 8.9838376 8.9838376 8.9838375 8.9838375 8.9838374 8.9838374 8.9838373 8.9838373 8.9838373 8.9838372 8.9838372 8.9838372 8.9838371 8.9838371 8.9838371 8.983837 8.983837 8.983837 8.9838369 8.9838369 8.9838368 8.9838368 8.9838368 8.9838367 8.9838367 8.9838366 8.9838366 8.9838365 8.9838365 8.9838364 8.9838364 8.9838363 8.9838362 8.9838362 8.9838361 8.9838361 8.983836 8.983836 8.9838359 8.9838359 8.9838358 8.9838358 8.9838357 8.9838357 8.9838356 8.9838356 8.9838355 8.9838355 8.9838355 8.9838354 8.9838354 8.9838353 8.9838353 8.9838353 8.9838352 8.9838352 8.9838352 8.9838352 8.9838351 8.9838351 8.9838351 8.983835 8.983835 8.983835 8.9838349 8.9838349 8.9838349 8.9838348 8.9838348 8.9838348 8.9838347 8.9838347 8.9838346 8.9838346 8.9838346 8.9838345 8.9838345 8.9838345 8.9838344 8.9838344 8.9838343
GPInformationControllerFixedEndTimeREC 10 20 3 3 8.68735 8.6866649 8.686066 8.685594 8.685204 8.6847196 8.6839872 8.6830333 8.6820539 8.6812754 8.6808187 8.6806264 8.6805984 8.6805897 8.6805032 8.6803097 8.6800412 8.6797617 8.6795291 8.6793697 8.6792758 8.6792193 8.6791673 8.6790738 8.6789206 8.6787285 8.6785305 8.6783373 8.6781322 8.6779022 8.6776709 8.6774977 8.6774209 8.6774098 8.6773692 8.6771985 8.6768576 8.6763904 8.6758952 8.6754673 8.6751555 8.6749532 8.6748176 8.6747019 8.6745765 8.6744357 8.6742927 8.674166 8.674065 8.673986 8.6739178 8.6738522 8.6737902 8.6737401 8.6737093 8.6736973 8.6736944 8.6736877 8.6736684 8.6736362 8.6735982 8.6735636 8.6735374 8.6735183 8.6735005 8.673477 8.673444 8.6734022 8.6733548 8.6733062 8.673259 8.6732141 8.6731715 8.6731311 8.6730936 8.6730601 8.6730311 8.6730062 8.6729837 8.6729618 8.6729392 8.6729158 8.6728926 8.6728715 8.672854 8.672841 8.6728319 8.6728258 8.6728208 8.6728156 8.672809 8.6728005 8.6727902 8.6727783 8.6727651 8.6727513 8.672737 8.6727228 8.6727087 8.6726951 8.6726821 8.6726699 8.6726585 8.6726482 8.6726392 8.6726315 8.6726251 8.6726199 8.6726156 8.6726119 8.6726083 8.6726045 8.6726004 8.6725958 8.6725905 8.6725846 8.6725781 8.6725711 8.6725638 8.6725561 8.6725482 8.6725404 8.6725327 8.6725253 8.6725184 8.6725121 8.6725066 8.6725019 8.6724982 8.6724953 8.6724933 8.672492 8.6724912 8.6724907 8.6724904 8.6724899 8.6724893 8.6724884 8.6724871 8.6724854 8.6724834 8.6724811 8.6724787 8.6724761 8.6724734 8.6724709 8.6724684 8.6724662 8.6724642 8.6724624 8.672461 8.6724598 8.6724588 8.672458 8.6724573 8.6724567 8.6724561 8.6724554 8.6724547 8.6724538 8.6724528 8.6724516 8.6724503 8.6724489 8.6724474 8.6724459 8.6724444 8.6724429 8.6724414 8.6724401 8.672439 8.672438 8.6724371 8.6724365 8.672436 8.6724357 8.6724355 8.6724354 8.6724354 8.6724354 8.6724354 8.6724354 8.6724353 8.6724352 8.672435 8.6724348 8.6724345 8.6724342 8.6724338 8.6724334 8.6724331 8.6724327 8.6724324 8.6724321 8.6724318 8.6724316 8.6724314 8.6724312 8.6724311 8.6724309 8.6724308 8.6724307 8.6724305 8.6724304 8.6724302 8.67243 8.6724298 8.6724295 8.6724292 8.672429 8.6724287 8.6724284 8.6724281 8.6724278 8.6724276 8.6724274 8.6724272 8.672427 8.6724269 8.6724269 8.6724268 8.6724268 8.6724268 8.6724268 8.6724268 8.6724269 8.6724269 8.6724269 8.6724269 8.6724269 8.6724269 8.6724269 8.6724268 8.6724268 8.6724268 8.6724267 8.6724267 8.6724266 8.6724266 8.6724266 8.6724265 8.6724265 8.6724265 8.6724265 8.6724264 8.6724264 8.6724264 8.6724263 8.6724263 8.6724263 8.6724262 8.6724262 8.6724261 8.6724261 8.672426 8.6724259 8.6724259 8.6724258 8.6724258 8.6724257 8.6724257 8.6724256 8.6724256 8.6724256 8.6724256 8.6724256 8.6724256 8.6724256 8.6724256 8.6724256 8.6724256 8.6724256 8.6724257 8.6724257 8.6724257 8.6724257 8.6724257 8.6724257 8.6724257 8.6724257 8.6724257 8.6724257 8.6724257 8.6724257 8.6724257 8.6724257 8.6724257 8.6724257 8.6724257 8.6724257 8.6724257 8.6724257 8.6724257 8.6724256 8.6724256 8.6724256 8.6724256 8.6724256 8.6724256 8.6724256 8.6724256 8.6724255 8.6724255 8.6724255 8.6724255 8.6724255 8.6724255 8.6724255 8.6724255 8.6724255 8.6724255 8.6724255 8.6724255 8.6724255 8.6724255 8.6724255 8.6724255 8.6724255 8.6724255 8.6724255 8.6724255 8.6724256 8.6724256 8.6724256 8.6724256 8.6724256 8.6724256 8.6724256 8.6724256 8.6724256 8.6724256 8.6724256 8.6724256 8.6724256 8.6724256 8.6724256 8.6724256 8.6724256 8.6724256 8.6724256 8.6724256 8.6724256 8.6724256 8.6724256 8.6724256 8.6724255 8.6724255 8.6724255 8.6724255 8.6724255 8.6724255 8.6724255 8.6724255 8.6724255 8.6724255 8.6724255 8.6724255 8.6724255 8.6724255 8.6724255 8.6724256 8.6724256 8.6724256 8.6724256 8.6724256 8.6724256 8.6724256 8.6724256 8.6724256 8.6724256 8.6724256 8.6724256 8.6724256 8.6724256 8.6724256 8.6724256 8.6724256 8.6724256 8.6724256 8.6724256 8.6724256 8.6724256 8.6724256 8.6724256 8.6724256 8.6724256 8.6724256 8.6724256 8.6724256 8.6724256 8.6724256 8.6724256 8.6724256 8.6724256 8.6724256 8.6724256 8.6724256 8.6724256 8.6724256 8.6724256 8.6724256
GPInformationControllerFixedEndTimePAA 10 5 3 3 9.2831729 9.2825819 9.2821476 9.2816199 9.2810536 9.2805356 9.2800476 9.2795279 9.2789836 9.2785095 9.2782028 9.2780662 9.2779786 9.2777493 9.2772081 9.2762775 9.2749961 9.2735004 9.2719806 9.2706253 9.2695647 9.2688311 9.2683597 9.2680318 9.267738 9.2674232 9.2670911 9.2667781 9.2665216 9.2663426 9.2662426 9.2662052 9.2661975 9.2661707 9.2660651 9.2658205 9.2653919 9.2647627 9.2639513 9.2630088 9.2620082 9.261028 9.260135 9.2593727 9.2587558 9.2582745 9.2579043 9.2576166 9.2573872 9.2572002 9.2570473 9.2569253 9.2568319 9.2567638 9.2567146 9.2566748 9.2566329 9.2565776 9.2564994 9.2563935 9.2562601 9.2561046 9.2559359 9.2557645 9.2556001 9.2554498 9.2553175 9.2552039 9.2551076 9.2550261 9.2549572 9.2548994 9.2548515 9.2548132 9.2547833 9.2547605 9.2547421 9.2547244 9.2547032 9.2546741 9.2546333 9.2545784 9.2545083 9.2544242 9.2543288 9.254226 9.2541202 9.2540162 9.2539176 9.2538276 9.2537479 9.2536795 9.2536224 9.2535761 9.2535396 9.2535117 9.253491 9.253476 9.2534652 9.2534569 9.2534495 9.2534417 9.2534323 9.2534204 9.2534058 9.2533883 9.2533683 9.2533465 9.2533237 9.2533008 9.2532785 9.2532576 9.2532386 9.2532218 9.2532074 9.2531954 9.2531858 9.2531782 9.2531724 9.2531679 9.2531641 9.2531606 9.2531566 9.2531516 9.2531452 9.253137 9.2531267 9.2531145 9.2531004 9.2530849 9.2530683 9.2530511 9.2530341 9.2530176 9.2530021 9.252988 9.2529756 9.252965 9.2529562 9.2529492 9.2529438 9.2529398 9.2529369 9.252935 9.2529336 9.2529324 9.2529314 9.2529302 9.2529288 9.2529269 9.2529247 9.2529222 9.2529194 9.2529163 9.2529133 9.2529102 9.2529073 9.2529046 9.2529023 9.2529003 9.2528986 9.2528973 9.2528963 9.2528954 9.2528948 9.2528941 9.2528934 9.2528925 9.2528914 9.25289 9.2528882 9.2528861 9.2528836 9.2528808 9.2528777 9.2528745 9.2528712 9.2528679 9.2528647 9.2528617 9.2528589 9.2528564 9.2528543 9.2528525 9.252851 9.2528498 9.2528489 9.2528483 9.2528479 9.2528476 9.2528474 9.2528472 9.2528471 9.252847 9.2528468 9.2528466 9.2528464 9.2528461 9.2528458 9.2528454 9.2528451 9.2528448 9.2528445 9.2528443 9.2528441 9.2528439 9.2528438 9.2528436 9.2528435 9.2528434 9.2528433 9.2528431 9.2528428 9.2528425 9.2528421 9.2528417 9.2528411 9.2528405 9.2528399 9.2528392 9.2528384 9.2528376 9.2528369 9.2528361 9.2528354 9.2528348 9.2528342 9.2528337 9.2528332 9.2528329 9.2528325 9.2528323 9.2528321 9.252832 9.2528319 9.2528318 9.2528318 9.2528318 9.2528318 9.2528317 9.2528317 9.2528317 9.2528317 9.2528317 9.2528317 9.2528317 9.2528317 9.2528317 9.2528317 9.2528316 9.2528316 9.2528316 9.2528316 9.2528315 9.2528315 9.2528314 9.2528314 9.2528313 9.2528311 9.252831 9.2528309 9.2528307 9.2528305 9.2528303 9.2528301 9.2528299 9.2528296 9.2528294 9.2528292 9.252829 9.2528288 9.2528286 9.2528284 9.2528283 9.2528282 9.2528281 9.252828 9.2528279 9.2528278 9.2528278 9.2528277 9.2528277 9.2528277 9.2528277 9.2528277 9.2528277 9.2528277 9.2528276 9.2528276 9.2528276 9.2528276 9.2528276 9.2528276 9.2528276 9.2528276 9.2528276 9.2528276 9.2528275 9.2528275 9.2528275 9.2528274 9.2528274 9.2528273 9.2528273 9.2528272 9.2528271 9.2528271 9.252827 9.2528269 9.2528268 9.2528267 9.2528267 9.2528266 9.2528265 9.2528264 9.2528263 9.2528263 9.2528262 9.2528261 9.2528261 9.252826 9.252826 9.2528259 9.2528259 9.2528258 9.2528258 9.2528258 9.2528258 9.2528257 9.2528257 9.2528257 9.2528257 9.2528257 9.2528257 9.2528256 9.2528256 9.2528256 9.2528256 9.2528256 9.2528256 9.2528255 9.2528255 9.2528255 9.2528255 9.2528254 9.2528254 9.2528254 9.2528254 9.2528253 9.2528253 9.2528252 9.2528252 9.2528252 9.2528251 9.2528251 9.252825 9.252825 9.2528249 9.2528249 9.2528249 9.2528248 9.2528248 9.2528247 9.2528247 9.2528247 9.2528246 9.2528246 9.2528246 9.2528245 9.2528245 9.2528245 9.2528245 9.2528245 9.2528244 9.2528244 9.2528244 9.2528244 9.2528244 9.2528243 9.2528243 9.2528243 9.2528243 9.2528243 9.2528242 9.2528242 9.2528242 9.2528242 9.2528242 9.2528241 9.2528241 9.2528241 9.2528241 9.2528241 9.252824 9.252824 9.252824 9.252824 9.2528239 9.2528239 9.2528239 9.2528238
GPInformationControllerFixedEndTimePAA 10 10 3 3 9.010595 9.0106095 9.0104715 9.0101354 9.0096649 9.0090021 9.0079979 9.006626 9.0051105 9.0038227 9.003039 9.002754 9.0026779 9.0024058 9.0016425 9.0003453 8.9987176 8.9970816 8.9957241 8.9947965 8.9942967 8.9941117 8.9940841 8.9940751 8.9940018 8.9938412 8.993608 8.9933284 8.9930296 8.9927429 8.9925063 8.9923536 8.9922927 8.9922893 8.9922678 8.9921356 8.9918174 8.9912854 8.99057 8.989749 8.9889205 8.9881736 8.9875663 8.9871179 8.9868137 8.9866186 8.9864922 8.9863996 8.9863181 8.9862368 8.9861544 8.9860746 8.9860026 8.9859421 8.9858933 8.9858523 8.985812 8.9857643 8.985703 8.985626 8.9855361 8.9854404 8.9853477 8.9852661 8.9852007 8.9851529 8.9851206 8.9850995 8.9850846 8.9850716 8.9850575 8.9850412 8.9850228 8.9850031 8.9849834 8.9849644 8.984946 8.9849271 8.9849055 8.9848788 8.9848446 8.9848014 8.9847493 8.9846897 8.9846254 8.9845597 8.9844962 8.9844378 8.9843865 8.9843431 8.9843076 8.9842791 8.9842567 8.9842389 8.9842248 8.9842133 8.9842037 8.9841953 8.9841877 8.9841804 8.9841729 8.9841649 8.9841562 8.9841467 8.9841366 8.9841262 8.9841159 8.9841061 8.9840973 8.9840896 8.9840832 8.9840781 8.984074 8.9840709 8.9840683 8.9840661 8.984064 8.9840618 8.9840593 8.9840565 8.9840532 8.9840492 8.9840444 8.9840386 8.9840318 8.9840239 8.984015 8.9840054 8.9839951 8.9839845 8.9839739 8.9839637 8.9839541 8.9839452 8.9839374 8.9839306 8.9839249 8.9839202 8.9839164 8.9839133 8.9839109 8.983909 8.9839075 8.9839062 8.9839051 8.983904 8.9839029 8.9839018 8.9839007 8.9838995 8.9838983 8.9838972 8.9838962 8.9838952 8.9838944 8.9838937 8.9838931 8.9838927 8.9838924 8.9838921 8.9838919 8.9838917 8.9838913 8.9838909 8.9838904 8.9838896 8.9838887 8.9838875 8.9838861 8.9838845 8.9838827 8.9838807 8.9838786 8.9838764 8.9838741 8.9838719 8.9838697 8.9838677 8.9838658 8.983864 8.9838625 8.9838612 8.98386 8.9838591 8.9838583 8.9838577 8.9838572 8.9838568 8.9838565 8.9838562 8.983856 8.9838558 8.9838557 8.9838556 8.9838555 8.9838554 8.9838553 8.9838552 8.9838552 8.9838552 8.9838551 8.9838551 8.9838551 8.9838551 8.9838551 8.9838551 8.983855 8.9838549 8.9838548 8.9838546 8.9838544 8.9838541 8.9838537 8.9838533 8.9838528 8.9838523 8.9838518 8.9838512 8.9838506 8.98385 8.9838494 8.9838489 8.9838483 8.9838478 8.9838473 8.9838468 8.9838464 8.9838461 8.9838458 8.9838455 8.9838453 8.9838451 8.983845 8.9838448 8.9838447 8.9838447 8.9838446 8.9838446 8.9838445 8.9838445 8.9838445 8.9838445 8.9838445 8.9838444 8.9838444 8.9838444 8.9838444 8.9838444 8.9838444 8.9838444 8.9838443 8.9838443 8.9838442 8.9838441 8.983844 8.9838439 8.9838438 8.9838437 8.9838435 8.9838433 8.9838431 8.9838429 8.9838427 8.9838425 8.9838423 8.9838421 8.9838419 8.9838417 8.9838415 8.9838413 8.9838412 8.983841 8.9838409 8.9838407 8.9838406 8.9838405 8.9838404 8.9838403 8.9838403 8.9838402 8.9838401 8.9838401 8.98384 8.98384 8.98384 8.9838399 8.9838399 8.9838399 8.9838399 8.9838398 8.9838398 8.9838398 8.9838397 8.9838397 8.9838397 8.9838396 8.9838396 8.9838395 8.9838395 8.9838394 8.9838393 8.9838393 8.9838392 8.9838391 8.983839 8.9838389 8.9838388 8.9838387 8.9838386 8.9838385 8.9838384 8.9838384 8.9838383 8.9838382 8.9838381 8.983838 8.9838379 8.9838378 8.9838378 8.9838377 8.9838376 8.9838376 8.9838375 8.9838375 8.9838374 8.9838374 8.9838373 8.9838373 8.9838373 8.9838372 8.9838372 8.9838372 8.9838371 8.9838371 8.9838371 8.983837 8.983837 8.983837 8.9838369 8.9838369 8.9838368 8.9838368 8.9838368 8.9838367 8.9838367 8.9838366 8.9838366 8.9838365 8.9838365 8.9838364 8.9838364 8.9838363 8.9838362 8.9838362 8.9838361 8.9838361 8.983836 8.983836 8.9838359 8.9838359 8.9838358 8.9838358 8.9838357 8.9838357 8.9838356 8.9838356 8.9838355 8.9838355 8.9838355 8.9838354 8.9838354 8.9838353 8.9838353 8.9838353 8.9838352 8.9838352 8.9838352 8.9838352 8.9838351 8.9838351 8.9838351 8.983835 8.983835 8.983835 8.9838349 8.9838349 8.9838349 8.9838348 8.9838348 8.9838348 8.9838347 8.9838347 8.9838346 8.9838346 8.9838346 8.9838345 8.9838345 8.9838345 8.9838344 8.9838344 8.9838343
GPInformationControllerFixedEndTimePAA 10 20 3 3 8.68735 8.6866649 8.686066 8.685594 8.6852059 8.6847109 8.6839033 8.6827555 8.6814777 8.6803872 8.6797038 8.6794245 8.6793459 8.6792041 8.6788351 8.6782537 8.6776089 8.6770653 8.6767022 8.6764914 8.6763444 8.6761766 8.6759484 8.6756711 8.6753845 8.675123 8.674893 8.6746738 8.6744386 8.6741796 8.673918 8.6736938 8.6735421 8.6734715 8.6734591 8.6734613 8.673436 8.6733608 8.67324 8.673098 8.672965 8.6728637 8.6728023 8.6727752 8.6727685 8.672767 8.6727592 8.6727395 8.672707 8.6726639 8.6726138 8.6725601 8.6725059 8.672454 8.6724062 8.6723631 8.6723244 8.6722887 8.6722549 8.6722228 8.6721929 8.6721662 8.6721431 8.6721236 8.6721063 8.6720893 8.672071 8.6720504 8.6720273 8.6720024 8.6719767 8.6719512 8.6719264 8.6719026 8.6718799 8.6718583 8.6718378 8.6718181 8.6717993 8.6717809 8.6717629 8.6717452 8.6717281 8.6717122 8.6716981 8.6716864 8.6716777 8.6716718 8.6716685 8.6716673 8.6716672 8.6716676 8.6716677 8.6716669 8.6716649 8.6716616 8.6716569 8.6716511 8.6716443 8.6716368 8.671629 8.6716211 8.6716134 8.6716061 8.6715994 8.6715935 8.6715884 8.671584 8.6715802 8.671577 8.6715741 8.6715713 8.6715684 8.6715653 8.671562 8.6715583 8.6715542 8.6715498 8.671545 8.67154 8.6715347 8.6715294 8.671524 8.6715187 8.6715135 8.6715087 8.6715042 8.6715002 8.6714967 8.6714939 8.6714916 8.67149 8.6714888 8.6714882 8.6714879 8.6714879 8.671488 8.6714881 8.6714881 8.6714881 8.6714878 8.6714874 8.6714867 8.6714859 8.6714849 8.6714839 8.6714827 8.6714816 8.6714805 8.6714794 8.6714784 8.6714775 8.6714767 8.671476 8.6714753 8.6714747 8.6714741 8.6714734 8.6714727 8.6714719 8.671471 8.6714701 8.671469 8.6714679 8.6714667 8.6714654 8.6714641 8.6714629 8.6714616 8.6714604 8.6714593 8.6714582 8.6714573 8.6714565 8.6714559 8.6714553 8.6714549 8.6714547 8.6714545 8.6714544 8.6714543 8.6714543 8.6714543 8.6714543 8.6714543 8.6714543 8.6714543 8.6714542 8.6714541 8.6714539 8.6714538 8.6714536 8.6714534 8.6714532 8.671453 8.6714528 8.6714526 8.6714524 8.6714522 8.6714521 8.6714518 8.6714516 8.6714514 8.6714512 8.6714509 8.6714506 8.6714503 8.67145 8.6714497 8.6714493 8.6714489 8.6714486 8.6714482 8.6714479 8.6714475 8.6714472 8.6714469 8.6714467 8.6714464 8.6714462 8.6714461 8.6714459 8.6714458 8.6714457 8.6714457 8.6714456 8.6714456 8.6714455 8.6714455 8.6714455 8.6714455 8.6714454 8.6714454 8.6714454 8.6714453 8.6714453 8.6714452 8.6714452 8.6714451 8.671445 8.6714449 8.6714449 8.6714448 8.6714447 8.6714446 8.6714445 8.6714444 8.6714443 8.6714442 8.6714441 8.671444 8.6714438 8.6714437 8.6714436 8.6714434 8.6714433 8.6714432 8.671443 8.6714429 8.6714428 8.6714427 8.6714426 8.6714425 8.6714424 8.6714423 8.6714422 8.6714421 8.6714421 8.671442 8.671442 8.6714419 8.6714419 8.6714418 8.6714418 8.6714418 8.6714417 8.6714417 8.6714417 8.6714416 8.6714416 8.6714416 8.6714415 8.6714415 8.6714414 8.6714414 8.6714413 8.6714413 8.6714413 8.6714412 8.6714411 8.6714411 8.671441 8.671441 8.6714409 8.6714408 8.6714408 8.6714407 8.6714406 8.6714406 8.6714405 8.6714404 8.6714404 8.6714403 8.6714403 8.6714402 8.6714401 8.6714401 8.67144 8.67144 8.6714399 8.6714399 8.6714398 8.6714398 8.6714397 8.6714397 8.6714397 8.6714396 8.6714396 8.6714396 8.6714395 8.6714395 8.6714395 8.6714394 8.6714394 8.6714394 8.6714393 8.6714393 8.6714393 8.6714392 8.6714392 8.6714392 8.6714391 8.6714391 8.6714391 8.671439 8.671439 8.671439 8.6714389 8.6714389 8.6714388 8.6714388 8.6714388 8.6714387 8.6714387 8.6714386 8.6714386 8.6714386 8.6714385 8.6714385 8.6714384 8.6714384 8.6714384 8.6714383 8.6714383 8.6714383 8.6714382 8.6714382 8.6714382 8.6714381 8.6714381 8.6714381 8.671438 8.671438 8.671438 8.671438 8.6714379 8.6714379 8.6714379 8.6714379 8.6714378 8.6714378 8.6714378 8.6714377 8.6714377 8.6714377 8.6714377 8.6714376 8.6714376 8.6714376 8.6714376 8.6714375 8.6714375 8.6714375 8.6714374 8.6714374 8.6714374 8.6714374 8.6714373 8.6714373 8.6714373 8.6714372 8.6714372 8.6714372 8.6714372 8.6714371 8.6714371 8.6714371 8.6714371 8.671437 8.671437 8.671437
GPInformationControllerFreeEndTimeREC 10 5 3 3 9.2831729 9.2825819 9.2821476 9.2816199 9.2810536 9.2805356 9.2800407 9.2794627 9.2788597 9.2783664 9.2780835 9.2779611 9.2778449 9.2775473 9.2769374 9.2759555 9.2749203 9.2740619 9.2736458 9.2735698 9.273305 9.2727008 9.2721659 9.2653356 9.2639378 9.2636412 9.2612475 9.2581981 9.2564762 9.2443695 9.2125069 9.1904021 9.1751624 9.1580902 9.1378981 9.1160561 9.0826776 9.0712401 9.0312916 9.0229564 8.9502423 8.909704 8.8806236 8.8795635 8.8784144 8.8763108 8.8739969 8.8713528 8.8473867 8.8227011 8.8044695 8.7729328 8.7395489 8.7150958 8.6904738 8.6581211 8.6175241 8.5641039 8.4903629 8.4802438 8.3018855 8.2440446 8.1656283 8.1333648 8.1053219 8.0203775 7.995537 7.9776285 7.9738484 7.9731874 7.9727492 7.9427905 7.9353581 7.8682462 7.8278616 7.776266 7.6463441 7.5092461 7.4926837 7.2846246 7.280602 7.1724595 7.1392716 7.0440041 6.9271588 6.8650207 6.8317557 6.8136294 6.8037191 6.7958762 6.7906146 6.7475593 6.7525972 6.6509584 6.5580047 6.5072084 6.4233577 6.3234352 6.2914478 6.0874468 6.0693308 6.0272937 5.9143321 5.8987379 5.7368292 5.6405682 5.551693 5.5309635 5.5244089 5.4904528 5.4530377 5.4493825 5.4449159 5.4398229 5.4232339 5.4152079 5.4097242 5.3759045 5.2843094 5.2062169 5.1360647 5.0674656 5.0109748 4.9697554 4.8685246 4.8065445 4.6740156 4.5675788 4.5421343 4.5410571 4.5354539 4.5316551 4.5311049 4.5260601 4.5269822 4.5282766 4.5214872 4.4840019 4.4418581 4.438018 4.4347719 4.4235574 4.3642168 4.3216505 4.2838593 4.2698598 4.2557789 4.2335349 4.2028499 4.1804146 4.1281878 4.1272949 4.1063881 4.0925853 4.0905607 4.0913691 4.0919874 4.0920378 4.0921368 4.0867773 4.0762284 4.0707601 4.0520734 4.0221026 3.9816503 3.9229247 3.8425255 3.7769535 3.731956 3.7062788 3.692919 3.6664307 3.6518747 3.6023458 3.5336624 3.5103115 3.4983576 3.4971033 3.496002 3.4912876 3.4898086 3.4901812 3.4890914 3.4834726 3.4833875 3.4821662 3.4391946 3.3889111 3.3351296 3.2760777 3.230096 3.202026 3.1827661 3.1663882 3.1560012 3.1448744 3.134484 3.1010048 3.0739997 3.0649398 3.0628678 3.0624824 3.0495689 3.0484145 3.0465403 3.0456556 3.0436671 3.0424358 3.0387713 3.0322791 3.028663 2.9926919 2.9623909 2.937528 2.9209324 2.908942 2.9043968 2.9008884 2.8989272 2.8970768 2.8967278 2.8902253 2.8902525 2.8624039 2.8334359 2.8335982 2.8339569 2.8317479 2.8326037 2.8336555 2.8359433 2.8329579 2.8125559 2.7792198 2.7343913 2.6724812 2.6114507 2.5780904 2.5590913 2.5526873 2.5429706 2.5341534 2.5219831 2.4977413 2.4937954 2.4558052 2.4294143 2.396725 2.3865708 2.3867166 2.3871525 2.387079 2.3869729 2.3858398 2.3843547 2.3830916 2.3689123 2.3450811 2.3032992 2.2481489 2.2064061 2.179622 2.166629 2.1615782 2.1537992 2.1471822 2.1392256 2.1036027 2.0882119 2.0452155 2.0439455 2.0427065 2.0417766 2.0416856 2.0416819 2.0416543 2.0416803 2.0416529 2.0416215 2.0393581 2.0392638 2.0365914 2.0357189 2.0356195 2.0355018 2.035537 2.0355152 2.0354245 2.0351771 2.0344675 2.0332239 2.0320451 2.0315279 2.0315495 2.031599 2.0314986 2.0314682 2.0312368 2.0307327 2.0301989 2.0298575 2.0296518 2.0292261 2.0291573 2.0291614 2.0290664 2.0290251 2.0289158 2.0287052 2.0286028 2.0285377 2.0281608 2.0280166 2.0278385 2.0252763 2.0190221 2.0128251 2.0099479 2.0095146 2.0094425 2.0090598 2.0089162 2.0088856 2.008701 2.0085179 2.0084016 2.0083513 2.008346 2.0083004 2.0082085 2.0081434 2.008136 2.0081482 2.0081358 2.0081055 2.0080711 2.0079906 2.0078267 2.0076372 2.0075168 2.0074798 2.0074549 2.007377 2.0072501 2.0071287 2.0070569 2.0070337 2.007031 2.0070303 2.00703 2.0070295 2.0070241 2.0070148 2.0070089 2.0070093 2.0070112 2.0070108 2.0070096 2.0070074 2.0069984 2.0069778 2.0069507 2.0069277 2.0069098 2.0068857 2.006846 2.0067979 2.0067598 2.0067433 2.006742 2.0067371 2.0067138 2.0066718 2.0066236 2.0065829 2.0065569 2.0065447 2.0065407 2.0065386 2.0065331 2.0065211 2.0065017 2.0064763 2.0064475 2.0064179 2.0063893 2.0063623 2.0063363 2.0063106 2.0062848 2.0062593 2.0062353 2.0062145 2.0061986 2.0061882 2.006183 2.0061818 2.0061832 2.0061855 2.0061878 2.0061893
GPInformationControllerFreeEndTimeREC 10 10 3 3 9.010595 9.0106095 9.0105069 9.0102821 9.0099239 9.0094243 9.0085547 9.0041964 9.0006778 8.9986186 8.9971427 8.984387 8.9620268 8.9515688 8.946517 8.9430947 8.9391499 8.9314157 8.9147643 8.9144719 8.9092399 8.9061616 8.9035558 8.8858617 8.864369 8.8456493 8.8239699 8.8009779 8.7776424 8.7485118 8.7165399 8.6970764 8.6075168 8.5576528 8.4881855 8.4599443 8.2878835 8.2708788 8.185488 8.1689066 8.1671194 8.1456028 8.0797632 8.0664567 8.0547026 8.0242688 7.991463 7.9756428 7.9406074 7.9399109 7.9342637 7.9098666 7.8693638 7.8149048 7.7581817 7.6959203 7.6262486 7.5747151 7.5595705 7.5090026 7.4968291 7.4554945 7.452422 7.3516138 7.3230905 7.3121537 7.3105945 7.3072038 7.2958335 7.2971373 7.2934041 7.2611456 7.2333865 7.2070442 7.159504 7.0738726 7.0126673 6.988602 6.8582841 6.832221 6.7775168 6.7384796 6.6424135 6.638581 6.5475442 6.5391437 6.5335881 6.5141528 6.5061156 6.4989978 6.4963676 6.4963424 6.4948 6.4809339 6.4595737 6.423462 6.4265059 6.3653293 6.3031597 6.2605367 6.1951905 6.1236181 6.0830333 6.0478812 6.0063353 5.9524246 5.8972872 5.8863649 5.7941751 5.7224878 5.6898909 5.6829838 5.6703185 5.6533008 5.6519165 5.6516711 5.6509761 5.6507842 5.6506229 5.6466559 5.6427957 5.6427158 5.6400545 5.5684969 5.4587958 5.4055473 5.3918785 5.3788618 5.3546237 5.3361968 5.2887705 5.257678 5.1846556 5.1810913 5.1796891 5.1796804 5.1605754 5.1602532 5.1593265 5.153843 5.1507448 5.1486733 5.1396352 5.1069259 5.0578795 5.0037383 4.9270231 4.8274888 4.7382842 4.6750148 4.6335221 4.6014199 4.5805631 4.5664855 4.5254112 4.4953999 4.4062111 4.3966323 4.3313657 4.3056499 4.2847389 4.2824409 4.2799619 4.2696413 4.2695375 4.2658088 4.2620616 4.2564457 4.2560281 4.2122007 4.1898776 4.1636285 4.1209033 4.0823965 4.0488963 4.0143714 3.9876697 3.9733477 3.9553983 3.9360125 3.9062161 3.8955281 3.8088433 3.8079127 3.7737851 3.7589278 3.7566254 3.755508 3.7540752 3.7520773 3.7471545 3.7365708 3.7120822 3.6669497 3.6693658 3.6110096 3.5489079 3.5000712 3.4671482 3.4510374 3.4504655 3.449732 3.4484936 3.4465293 3.4110469 3.3780278 3.374793 3.3738933 3.3739077 3.3739427 3.3735755 3.3748071 3.374957 3.3720067 3.3598763 3.3456995 3.3201037 3.2764087 3.2182423 3.1635679 3.1296928 3.1143212 3.1059247 3.1014732 3.0955456 3.0925187 3.0855444 3.0836989 3.0214051 2.9955046 2.9602032 2.9607029 2.9606843 2.9608361 2.9608427 2.9608197 2.9608331 2.9608697 2.9608493 2.9610327 2.9596008 2.9531854 2.9455834 2.9414239 2.9398659 2.9391738 2.9382408 2.9383119 2.9370153 2.9363853 2.9361912 2.935901 2.9343281 2.9303019 2.9298203 2.9297768 2.9292085 2.9290691 2.9289673 2.9286936 2.9276388 2.9268076 2.9267876 2.9260196 2.9252193 2.9251519 2.9251116 2.9251041 2.9249893 2.9244553 2.924002 2.9239377 2.9239828 2.924081 2.9241454 2.9239414 2.9236317 2.9235275 2.9235527 2.9233919 2.9227691 2.9215417 2.9198873 2.91841 2.9174725 2.9175187 2.917372 2.9166756 2.9158976 2.9153232 2.9150366 2.914983 2.9150017 2.914858 2.914382 2.9136431 2.9129553 2.9126299 2.9126173 2.9125057 2.912088 2.9116934 2.9116087 2.9115778 2.9112819 2.9108807 2.9106893 2.9106889 2.910647 2.9104781 2.9102942 2.9102099 2.9102091 2.9101763 2.9100202 2.9097681 2.9095434 2.9094408 2.9094273 2.9093717 2.9091696 2.9088339 2.908476 2.9082143 2.908094 2.908074 2.9080729 2.9080238 2.9079014 2.9077155 2.9074918 2.9072559 2.9070284 2.9068262 2.9066631 2.9065481 2.9064828 2.9064586 2.9064574 2.9064562 2.9064338 2.9063775 2.9062881 2.9061778 2.9060642 2.9059621 2.9058797 2.9058185 2.9057763 2.9057495 2.9057325 2.9057187 2.9057015 2.9056778 2.9056484 2.9056174 2.9055886 2.905564 2.9055438 2.9055269 2.9055126 2.905501 2.9054927 2.905488 2.9054871 2.9054897 2.9054953 2.9055032 2.9055118 2.9055191 2.9055221 2.9055181 2.9055047 2.9054809 2.9054469 2.9054047 2.9053573 2.905308 2.9052606 2.9052181 2.9051827 2.9051554 2.9051365 2.9051249 2.9051194 2.9051181 2.9051195 2.9051222 2.9051253 2.9051282 2.9051308 2.905133 2.905135 2.905137 2.9051392 2.9051414 2.9051437 2.905146 2.905148 2.9051497 2.905151
GPInformationControllerFreeEndTimeREC 10 20 3 3 8.68735 8.6866649 8.6860435 8.6827527 8.6788582 8.6763779 8.6755932 8.6564497 8.6365679 8.6258831 8.6173993 8.6095622 8.6020896 8.5911698 8.5535432 8.5401366 8.506723 8.4924176 8.4788061 8.4786257 8.4775379 8.4746995 8.468706 8.431932 8.4235969 8.4069703 8.3772728 8.3502123 8.3302325 8.3052131 8.2794149 8.2356907 8.1565703 8.1468994 8.1093121 8.0894516 8.0803122 8.0719351 8.0499122 8.0456542 7.9997449 7.9758434 7.9611203 7.9430888 7.9208173 7.8967018 7.8612532 7.8144031 7.7631809 7.7391532 7.624955 7.4782524 7.4650466 7.3374735 7.3359861 7.2627598 7.254781 7.1916299 7.1184036 7.0331216 7.0029647 6.9536295 6.9256299 6.9204603 6.9209354 6.9220087 6.9033828 6.9010761 6.8687216 6.850942 6.7166087 6.6391304 6.5922324 6.5367869 6.5274101 6.2894084 6.281598 6.138833 6.1055811 6.095623 5.922186 5.9127993 5.88422 5.8406268 5.8293091 5.8297021 5.8256912 5.8224417 5.819952 5.8222601 5.8227846 5.7906854 5.7651295 5.6737881 5.5837603 5.5694305 5.4565643 5.4559754 5.3837492 5.3673148 5.3067296 5.2840815 5.2099005 5.1751581 5.08582 5.0615638 5.0542451 5.0155203 5.0129164 4.9999896 4.9993305 4.995183 4.986916 4.9757737 4.9186916 4.8716845 4.8533548 4.8202428 4.7663893 4.7274356 4.7032496 4.6683299 4.669652 4.6173367 4.6111861 4.5536408 4.4703489 4.3953017 4.3800846 4.3302293 4.2945542 4.2949246 4.2948919 4.2948007 4.2947812 4.2947813 4.2944688 4.2915146 4.280655 4.2588861 4.2380811 4.2375059 4.2100103 4.1668709 4.1419154 4.1207795 4.1069466 4.081478 4.0800894 4.0795576 4.067791 4.0324283 4.0294826 4.0288307 4.0251512 4.0229373 4.0230498 4.0228494 4.0227221 4.0176407 4.0034795 3.9823742 3.9415164 3.8788627 3.8012528 3.7280648 3.6726779 3.6572393 3.6366138 3.6188324 3.6071397 3.5737691 3.5737106 3.5618211 3.5565809 3.5445862 3.5411967 3.537855 3.5378906 3.5373104 3.5369455 3.5368421 3.5368943 3.5368441 3.5369018 3.5368443 3.5337445 3.5272691 3.5245538 3.524533 3.5244587 3.5244513 3.5249935 3.5214232 3.5189969 3.5163411 3.5143699 3.5142342 3.513964 3.5126777 3.5126215 3.5125982 3.5126134 3.5131311 3.5131252 3.5122444 3.5095926 3.5095141 3.5052081 3.492149 3.4687781 3.4445918 3.4094186 3.4057931 3.3957932 3.3903515 3.3888516 3.375742 3.3713459 3.3713554 3.3662795 3.3583844 3.356968 3.356106 3.3559607 3.3558704 3.3555897 3.3553773 3.3572757 3.3583022 3.3538493 3.3419046 3.344601 3.2668743 3.2192637 3.2019635 3.1866961 3.1781258 3.1731743 3.1695079 3.1599393 3.1576891 3.1518638 3.1438046 3.1436636 3.142276 3.1397354 3.1313544 3.1300953 3.1299253 3.1298984 3.1298617 3.1295042 3.1295215 3.1268742 3.1221719 3.1205461 3.1200211 3.1198402 3.1198074 3.1198162 3.1198318 3.1198376 3.1198047 3.1196594 3.1193726 3.1191256 3.1185115 3.1176793 3.1172367 3.1170342 3.1169841 3.117001 3.117003 3.1170438 3.1170693 3.116704 3.1156615 3.1149209 3.1147433 3.1144878 3.1008921 3.0984493 3.0975436 3.0963427 3.0935338 3.0919842 3.0907689 3.0901827 3.0891051 3.087935 3.0878856 3.087848 3.0877954 3.0876305 3.087613 3.0875989 3.0874024 3.0860623 3.081945 3.0772266 3.0616528 3.0411671 3.0282173 3.021632 3.0157693 3.0093299 2.9954381 2.9662952 2.9287188 2.8977084 2.8923678 2.8922597 2.8920526 2.8921234 2.8915793 2.8920943 2.8912327 2.8901935 2.8901587 2.885786 2.8525377 2.8015114 2.7479173 2.7072441 2.6817019 2.667743 2.6604334 2.6600201 2.6562402 2.6529084 2.6367166 2.6174125 2.5716533 2.5532984 2.552772 2.5523299 2.5521044 2.5520544 2.5521057 2.5518412 2.5519051 2.5518466 2.5503341 2.5456943 2.5315715 2.499052 2.4570685 2.4273836 2.406383 2.386261 2.3795469 2.3763253 2.3747666 2.3576638 2.352553 2.3268873 2.3161596 2.3138967 2.2798343 2.2816674 2.2795038 2.2794204 2.27996 2.281067 2.2812597 2.2787052 2.2650568 2.2313659 2.1795045 2.1285834 2.0957922 2.0801736 2.0711253 2.0658154 2.0649621 2.0561701 2.0298161 2.0179013 2.0138327 2.0131755 2.0130525 2.007847 2.0018053 2.0017645 2.0021359 2.0023278 2.002719 2.0027332 2.0021182 1.9998205 1.9876791 1.9632154 1.9256317 1.889594 1.8758016 1.8714476 1.869606 1.8684477 1.8683407 1.8670228
GPInformationControllerFreeEndTimePAA 10 5 3 3 9.2831729 9.2825819 9.2821476 9.2816199 9.2810536 9.2805356 9.2800476 9.2795279 9.2789836 9.2785095 9.2782028 9.2780662 9.2779786 9.2777493 9.2772081 9.2762775 9.2749961 9.2735004 9.2719806 9.2706253 9.2695647 9.2688311 9.2683597 9.2680318 9.267738 9.2674232 9.2671167 9.2668346 9.266594 9.2664064 9.2662747 9.2661927 9.2661451 9.2661089 9.266056 9.2659662 9.2658095 9.2655582 9.2651946 9.2647105 9.264112 9.263421 9.2626719 9.2619074 9.2611702 9.2604963 9.2599095 9.2594186 9.2590196 9.2587005 9.2584129 9.2581511 9.2579105 9.2576876 9.2574796 9.257284 9.2570991 9.2569234 9.2567558 9.2566258 9.2565231 9.2564389 9.2563671 9.2563036 9.2562464 9.2561938 9.2561425 9.2560871 9.2560203 9.2559346 9.2558243 9.2556867 9.2555233 9.2553393 9.2551431 9.2549439 9.2547509 9.2545711 9.2544091 9.2542669 9.2541445 9.2540405 9.2539534 9.2538815 9.2538236 9.2537787 9.2537456 9.2537227 9.2537079 9.2536983 9.2536906 9.2536813 9.2536673 9.2536463 9.253617 9.2535794 9.2535345 9.2534846 9.2534321 9.2533798 9.2533299 9.2532845 9.2532446 9.2532109 9.2531834 9.2531614 9.2531445 9.2531315 9.2531215 9.2531134 9.253106 9.2530981 9.2530887 9.253077 9.2530621 9.2530439 9.2530221 9.2529972 9.2529696 9.2529402 9.2529098 9.2528795 9.25285 9.2528221 9.2527966 9.2527737 9.2527538 9.2527371 9.2527234 9.2527126 9.2527045 9.2526986 9.2526946 9.2526919 9.2526899 9.2526882 9.2526864 9.2526839 9.2526805 9.2526762 9.252671 9.2526648 9.252658 9.2526509 9.2526437 9.2526367 9.2526302 9.2526243 9.2526193 9.2526152 9.2526119 9.2526093 9.2526074 9.252606 9.2526048 9.2526036 9.2526023 9.2526006 9.2525985 9.2525958 9.2525924 9.2525885 9.252584 9.252579 9.2525736 9.2525681 9.2525625 9.252557 9.2525518 9.2525469 9.2525425 9.2525387 9.2525354 9.2525327 9.2525306 9.2525289 9.2525278 9.252527 9.2525264 9.2525261 9.2525258 9.2525255 9.2525252 9.2525248 9.2525243 9.2525237 9.2525229 9.2525221 9.2525212 9.2525203 9.2525195 9.2525187 9.252518 9.2525173 9.2525168 9.2525164 9.2525161 9.2525159 9.2525157 9.2525155 9.2525153 9.252515 9.2525146 9.2525141 9.2525135 9.2525127 9.2525119 9.2525109 9.2525098 9.2525087 9.2525075 9.2525063 9.2525052 9.2525041 9.252503 9.2525021 9.2525012 9.2525005 9.2524999 9.2524994 9.252499 9.2524987 9.2524985 9.2524984 9.2524983 9.2524982 9.2524982 9.2524982 9.2524981 9.2524981 9.2524981 9.252498 9.2524979 9.2524979 9.2524978 9.2524977 9.2524977 9.2524976 9.2524976 9.2524975 9.2524975 9.2524975 9.2524974 9.2524974 9.2524973 9.2524973 9.2524972 9.252497 9.2524969 9.2524967 9.2524965 9.2524963 9.252496 9.2524957 9.2524954 9.2524951 9.2524948 9.2524945 9.2524942 9.2524939 9.2524937 9.2524935 9.2524933 9.2524931 9.2524929 9.2524928 9.2524927 9.2524927 9.2524926 9.2524926 9.2524925 9.2524925 9.2524925 9.2524925 9.2524925 9.2524925 9.2524925 9.2524925 9.2524925 9.2524925 9.2524925 9.2524925 9.2524925 9.2524925 9.2524925 9.2524925 9.2524924 9.2524924 9.2524924 9.2524924 9.2524923 9.2524923 9.2524922 9.2524922 9.2524921 9.252492 9.2524919 9.2524918 9.2524917 9.2524916 9.2524915 9.2524914 9.2524913 9.2524912 9.2524911 9.252491 9.252491 9.2524909 9.2524908 9.2524908 9.2524907 9.2524907 9.2524906 9.2524906 9.2524906 9.2524905 9.2524905 9.2524905 9.2524905 9.2524905 9.2524905 9.2524905 9.2524905 9.2524904 9.2524904 9.2524904 9.2524904 9.2524904 9.2524904 9.2524904 9.2524904 9.2524904 9.2524903 9.2524903 9.2524903 9.2524903 9.2524902 9.2524902 9.2524902 9.2524901 9.2524901 9.25249 9.25249 9.25249 9.2524899 9.2524899 9.2524898 9.2524898 9.2524897 9.2524897 9.2524896 9.2524896 9.2524896 9.2524895 9.2524895 9.2524895 9.2524894 9.2524894 9.2524894 9.2524894 9.2524894 9.2524893 9.2524893 9.2524893 9.2524893 9.2524893 9.2524893 9.2524892 9.2524892 9.2524892 9.2524892 9.2524892 9.2524892 9.2524892 9.2524892 9.2524891 9.2524891 9.2524891 9.2524891 9.2524891 9.252489 9.252489 9.252489 9.252489 9.252489 9.2524889 9.2524889 9.2524889 9.2524888 9.2524888 9.2524888 9.2524888 9.2524887 9.2524887 9.2524887 9.2524887 9.2524886 9.2524886 9.2524886 9.2524886 9.2524886
GPInformationControllerFreeEndTimePAA 10 10 3 3 9.010595 9.0106095 9.0105069 9.0102377 9.0098476 9.0093317 9.0086159 9.007655 9.0065307 9.0054493 9.0046356 9.0041619 9.0040097 9.0039855 9.0038194 9.003302 9.0023743 9.001145 8.9998247 8.9986319 8.9977202 8.9971427 8.9968568 8.9967577 8.9967296 8.996687 8.9966104 8.9964982 8.9963598 8.9962087 8.9960597 8.9959257 8.9958163 8.9957354 8.9956789 8.9956402 8.9956125 8.9955717 8.9954779 8.9952818 8.9949434 8.9944456 8.9938067 8.9930794 8.9923375 8.9916549 8.9910878 8.9906601 8.9903629 8.9901648 8.9897428 8.9890207 8.9880209 8.9868424 8.9857162 8.9849501 8.9846584 8.9844769 8.9836252 8.9823261 8.980565 8.9787876 8.9776067 8.9763966 8.9739923 8.9711678 8.9694981 8.9689679 8.9685021 8.9673815 8.9655163 8.9633785 8.9617808 8.9611886 8.9584671 8.9568841 8.9479482 8.929287 8.9205226 8.9163872 8.9139545 8.9115708 8.9061602 8.8762726 8.7898468 8.7326039 8.7115299 8.6588099 8.6237718 8.6024776 8.5867919 8.5524881 8.4987598 8.4872463 8.4640653 8.4423928 8.4180744 8.3997146 8.3760696 8.3662353 8.3408845 8.3405661 8.3372436 8.3283376 8.3169858 8.3112283 8.3111546 8.3078564 8.3018384 8.2980542 8.2966637 8.2961088 8.2936335 8.287412 8.2837599 8.2828982 8.2757651 8.2709675 8.2684703 8.2670221 8.2662881 8.2659483 8.2654512 8.2641484 8.2637538 8.2634377 8.2604252 8.2545478 8.2470703 8.2377823 8.2275534 8.2224701 8.2176711 8.2130371 8.20959 8.2069914 8.2045131 8.2018703 8.1988378 8.1972355 8.1960596 8.1881223 8.1737978 8.1630243 8.1604943 8.160584 8.157822 8.153338 8.1444173 8.1066985 8.0802963 8.0442576 7.9664435 7.8627576 7.8083114 7.8022469 7.7550799 7.7377763 7.7171356 7.6877151 7.631337 7.5445197 7.522883 7.514775 7.5067822 7.480055 7.457503 7.4421602 7.4288757 7.4049338 7.4051241 7.3814459 7.3664029 7.3196375 7.277577 7.2402518 7.1958023 7.1500726 7.1164124 7.0927975 7.070213 7.0466998 7.025322 7.0075034 6.9618129 6.8954986 6.8350927 6.8023936 6.7508628 6.7295241 6.723719 6.7201333 6.7158539 6.701079 6.6873114 6.6702609 6.6454069 6.616283 6.6057719 6.6016579 6.5909441 6.5466531 6.5139914 6.4899554 6.4659235 6.4476662 6.436899 6.4246097 6.4017935 6.3809836 6.3742533 6.3737112 6.3735911 6.372423 6.3704126 6.3685697 6.3678485 6.3677569 6.3677418 6.3677124 6.3675964 6.3673973 6.3674013 6.3673069 6.3669748 6.3668215 6.3668187 6.3668374 6.3668193 6.3667141 6.3665429 6.3663422 6.3657793 6.3651003 6.3646429 6.3643475 6.3643467 6.3612052 6.3517848 6.3414881 6.3414405 6.2974587 6.2468231 6.2136953 6.2033579 6.1841291 6.1715526 6.1640089 6.1554497 6.1494741 6.146836 6.1459179 6.1457671 6.1452333 6.1421832 6.139725 6.1389401 6.1382677 6.1379169 6.1377323 6.1374883 6.1374171 6.1372275 6.1361607 6.1354316 6.135329 6.1353557 6.1350747 6.1343041 6.1337348 6.1336289 6.1336176 6.1334739 6.1332877 6.1332109 6.1332454 6.1332225 6.1330046 6.1330879 6.133081 6.1330344 6.1331445 6.1329802 6.1324376 6.1320588 6.1320164 6.1292811 6.1216591 6.1186494 6.114175 6.0890135 6.0688172 6.0576245 6.0494671 6.0425416 6.0268103 5.9798855 5.8958404 5.8468161 5.8349072 5.8317558 5.8280665 5.819747 5.7964765 5.7713979 5.7227421 5.6864385 5.6356844 5.5906188 5.5550378 5.5372013 5.5356704 5.5283052 5.5104774 5.4999664 5.4920017 5.482988 5.4750784 5.4702545 5.4688532 5.4688857 5.4683756 5.4678286 5.4676774 5.4677056 5.4675585 5.4672363 5.4671772 5.467186 5.4669212 5.4667707 5.4667297 5.4665652 5.4662658 5.4662265 5.4660663 5.4656902 5.4656028 5.4655886 5.4654788 5.465331 5.4651299 5.4648244 5.4644419 5.4641307 5.4640048 5.4640012 5.4639851 5.4639379 5.4639192 5.4638935 5.463774 5.4636132 5.4635086 5.4633971 5.4631703 5.4629222 5.4628281 5.4628275 5.4627463 5.4626084 5.4625229 5.4624087 5.4620542 5.461372 5.4605015 5.4597086 5.4592099 5.4590361 5.4590104 5.458868 5.4584411 5.4577685 5.4570409 5.4564469 5.456064 5.455864 5.4557806 5.4557569 5.4557508 5.4557326 5.455695 5.4556573 5.4556421 5.4556332 5.4555204 5.4552541 5.4549597 5.4548102 5.4547992 5.4546903 5.4541987 5.4532149 5.4519113 5.4505831 5.4494855 5.4487374 5.4483046 5.4480881 5.4480068 5.4479874
GPInformationControllerFreeEndTimePAA 10 20 3 3 8.68735 8.6866649 8.6860435 8.6827527 8.6788582 8.6763779 8.6755932 8.6564497 8.6365679 8.6258831 8.6173993 8.6095622 8.6020896 8.5911698 8.5535432 8.5340485 8.442519 8.4257577 8.4238672 8.420783 8.3907366 8.3606528 8.3348606 8.2469774 8.1946954 8.1792916 8.1283893 8.1281321 8.0791965 8.0455201 8.0219439 8.0231743 7.9242309 7.8862444 7.8397447 7.789873 7.64607 7.5033334 7.4620919 7.4361719 7.4048402 7.4026433 7.2780968 7.2556493 7.1186085 7.031145 6.9908216 6.9588276 6.9408936 6.9185056 6.8781662 6.7836636 6.7351545 6.735447 6.6684609 6.5910779 6.4363356 6.4205867 6.3182944 6.3139044 6.0983924 6.0769211 5.9870614 5.9558454 5.8897662 5.8249504 5.8049347 5.7918616 5.7798668 5.7720674 5.7701174 5.7681794 5.7677378 5.7382813 5.7054816 5.6949909 5.6952375 5.6889376 5.6773399 5.6694082 5.6585194 5.6395973 5.62387 5.6181878 5.6162601 5.6142951 5.6121083 5.6121639 5.6112057 5.6098683 5.6069002 5.6027243 5.6004908 5.6003707 5.6002816 5.5997826 5.5996379 5.5995515 5.5993746 5.5986307 5.5974015 5.5968959 5.5969304 5.5969632 5.5966466 5.5956404 5.5946255 5.5942744 5.5942806 5.5925779 5.5910868 5.5913523 5.5899096 5.5883006 5.5876227 5.587185 5.5866482 5.5849268 5.5758625 5.560986 5.547003 5.5306629 5.5070386 5.4927743 5.4909654 5.4640708 5.4521199 5.4346091 5.3811885 5.3048737 5.2753326 5.2753001 5.2760336 5.2762367 5.274812 5.2725202 5.2679653 5.2668004 5.2649126 5.2608895 5.2575593 5.2520436 5.2473328 5.2466582 5.2463686 5.2455415 5.2436338 5.2400943 5.2382943 5.2374452 5.2355857 5.2328572 5.2309984 5.2299361 5.2292581 5.2289705 5.2288208 5.2286694 5.2284816 5.2270458 5.2239523 5.2210947 5.2193358 5.2185005 5.2181986 5.2181318 5.2181122 5.2180877 5.2180758 5.2179651 5.217637 5.2172195 5.2169337 5.2168182 5.2167883 5.2167725 5.2166683 5.2163643 5.2158715 5.2153726 5.2150644 5.2149484 5.2148048 5.2144165 5.2138099 5.2131822 5.2127069 5.2124257 5.2122941 5.2122579 5.2122677 5.2122809 5.212278 5.2122694 5.2122697 5.2122627 5.2121978 5.2120255 5.2117409 5.2113983 5.2112158 5.211108 5.2109897 5.2108137 5.2105851 5.2103458 5.2101408 5.2099906 5.2098835 5.209809 5.2097497 5.2096903 5.2096306 5.2095709 5.2095079 5.2094431 5.2093779 5.209315 5.2092552 5.2091997 5.2091497 5.2091058 5.2090681 5.2090364 5.2090247 5.2089728 5.2088494 5.2086701 5.2084843 5.2083425 5.2082689 5.2082565 5.2082808 5.2082721 5.2081945 5.2080238 5.2077184 5.2072797 5.2067463 5.2061653 5.2055958 5.2050987 5.2047199 5.2044744 5.2043415 5.204276 5.2042287 5.204163 5.2040329 5.2040145 5.203839 5.20337 5.2031453 5.2029797 5.2024173 5.2018962 5.2018082 5.2017446 5.2013383 5.2007992 5.2003179 5.1998369 5.1990594 5.1981691 5.1979348 5.1976303 5.1967678 5.196168 5.1960842 5.1960307 5.1960099 5.1960077 5.1957 5.1952397 5.1953411 5.1952849 5.1952584 5.193247 5.1875821 5.1879326 5.1517838 5.095681 5.0543589 5.0359825 5.0266047 5.0233558 5.0225194 5.0211316 5.0187096 5.015037 5.0116988 5.0094489 5.0079771 5.0042665 4.9951606 4.9952901 4.9937208 4.9894762 4.9818266 4.9685614 4.9609619 4.9274364 4.8553421 4.8309802 4.8199236 4.8096779 4.8018035 4.7977447 4.7935619 4.7867035 4.7768609 4.7696314 4.7669031 4.7651371 4.7634209 4.7628917 4.7629212 4.7628907 4.7628235 4.7627881 4.762726 4.7617466 4.7590138 4.7550702 4.7508789 4.7471799 4.7444305 4.7426292 4.7414 4.7403521 4.7395195 4.739012 4.7386077 4.7379016 4.736596 4.7350161 4.7338988 4.7335645 4.7337063 4.7338592 4.7338334 4.7337224 4.733564 4.733242 4.7327499 4.732312 4.7320667 4.7319105 4.7317155 4.7314345 4.7310599 4.7306287 4.7302067 4.7298362 4.7295275 4.729277 4.7290725 4.7288869 4.7286788 4.7284109 4.7280805 4.7277366 4.7274546 4.7272821 4.7272118 4.727205 4.7272312 4.7272791 4.7273371 4.7273804 4.727383 4.7273404 4.7272761 4.7272241 4.7272017 4.7271966 4.7271771 4.7271161 4.7270089 4.7268734 4.7267387 4.7266296 4.7265556 4.7265079 4.7264646 4.7264002 4.7262935 4.7261328 4.7259162 4.7256508 4.7253501 4.7250311 4.7247106 4.7244005 4.7241061 4.7238262 4.7235555 4.7232878 4.7230184 4.7227461 4.7224737


==> quad/RMSE_overview_controllers_6_T_40_horizon_20_time_rescaling_beta_0_5_L_2_M_2_all_experiments_4.txt <==
controller sigma_0 sigma_1 lengthscale_0 lengthscale_1 t_0 t_0.1 t_0.2 t_0.3 t_0.4 t_0.5 t_0.6 t_0.7 t_0.8 t_0.9 t_1 t_1.1 t_1.2 t_1.3 t_1.4 t_1.5 t_1.6 t_1.7 t_1.8 t_1.9 t_2 t_2.1 t_2.2 t_2.3 t_2.4 t_2.5 t_2.6 t_2.7 t_2.8 t_2.9 t_3 t_3.1 t_3.2 t_3.3 t_3.4 t_3.5 t_3.6 t_3.7 t_3.8 t_3.9 t_4 t_4.1 t_4.2 t_4.3 t_4.4 t_4.5 t_4.6 t_4.7 t_4.8 t_4.9 t_5 t_5.1 t_5.2 t_5.3 t_5.4 t_5.5 t_5.6 t_5.7 t_5.8 t_5.9 t_6 t_6.1 t_6.2 t_6.3 t_6.4 t_6.5 t_6.6 t_6.7 t_6.8 t_6.9 t_7 t_7.1 t_7.2 t_7.3 t_7.4 t_7.5 t_7.6 t_7.7 t_7.8 t_7.9 t_8 t_8.1 t_8.2 t_8.3 t_8.4 t_8.5 t_8.6 t_8.7 t_8.8 t_8.9 t_9 t_9.1 t_9.2 t_9.3 t_9.4 t_9.5 t_9.6 t_9.7 t_9.8 t_9.9 t_10 t_10.1 t_10.2 t_10.3 t_10.4 t_10.5 t_10.6 t_10.7 t_10.8 t_10.9 t_11 t_11.1 t_11.2 t_11.3 t_11.4 t_11.5 t_11.6 t_11.7 t_11.8 t_11.9 t_12 t_12.1 t_12.2 t_12.3 t_12.4 t_12.5 t_12.6 t_12.7 t_12.8 t_12.9 t_13 t_13.1 t_13.2 t_13.3 t_13.4 t_13.5 t_13.6 t_13.7 t_13.8 t_13.9 t_14 t_14.1 t_14.2 t_14.3 t_14.4 t_14.5 t_14.6 t_14.7 t_14.8 t_14.9 t_15 t_15.1 t_15.2 t_15.3 t_15.4 t_15.5 t_15.6 t_15.7 t_15.8 t_15.9 t_16 t_16.1 t_16.2 t_16.3 t_16.4 t_16.5 t_16.6 t_16.7 t_16.8 t_16.9 t_17 t_17.1 t_17.2 t_17.3 t_17.4 t_17.5 t_17.6 t_17.7 t_17.8 t_17.9 t_18 t_18.1 t_18.2 t_18.3 t_18.4 t_18.5 t_18.6 t_18.7 t_18.8 t_18.9 t_19 t_19.1 t_19.2 t_19.3 t_19.4 t_19.5 t_19.6 t_19.7 t_19.8 t_19.9 t_20 t_20.1 t_20.2 t_20.3 t_20.4 t_20.5 t_20.6 t_20.7 t_20.8 t_20.9 t_21 t_21.1 t_21.2 t_21.3 t_21.4 t_21.5 t_21.6 t_21.7 t_21.8 t_21.9 t_22 t_22.1 t_22.2 t_22.3 t_22.4 t_22.5 t_22.6 t_22.7 t_22.8 t_22.9 t_23 t_23.1 t_23.2 t_23.3 t_23.4 t_23.5 t_23.6 t_23.7 t_23.8 t_23.9 t_24 t_24.1 t_24.2 t_24.3 t_24.4 t_24.5 t_24.6 t_24.7 t_24.8 t_24.9 t_25 t_25.1 t_25.2 t_25.3 t_25.4 t_25.5 t_25.6 t_25.7 t_25.8 t_25.9 t_26 t_26.1 t_26.2 t_26.3 t_26.4 t_26.5 t_26.6 t_26.7 t_26.8 t_26.9 t_27 t_27.1 t_27.2 t_27.3 t_27.4 t_27.5 t_27.6 t_27.7 t_27.8 t_27.9 t_28 t_28.1 t_28.2 t_28.3 t_28.4 t_28.5 t_28.6 t_28.7 t_28.8 t_28.9 t_29 t_29.1 t_29.2 t_29.3 t_29.4 t_29.5 t_29.6 t_29.7 t_29.8 t_29.9 t_30 t_30.1 t_30.2 t_30.3 t_30.4 t_30.5 t_30.6 t_30.7 t_30.8 t_30.9 t_31 t_31.1 t_31.2 t_31.3 t_31.4 t_31.5 t_31.6 t_31.7 t_31.8 t_31.9 t_32 t_32.1 t_32.2 t_32.3 t_32.4 t_32.5 t_32.6 t_32.7 t_32.8 t_32.9 t_33 t_33.1 t_33.2 t_33.3 t_33.4 t_33.5 t_33.6 t_33.7 t_33.8 t_33.9 t_34 t_34.1 t_34.2 t_34.3 t_34.4 t_34.5 t_34.6 t_34.7 t_34.8 t_34.9 t_35 t_35.1 t_35.2 t_35.3 t_35.4 t_35.5 t_35.6 t_35.7 t_35.8 t_35.9 t_36 t_36.1 t_36.2 t_36.3 t_36.4 t_36.5 t_36.6 t_36.7 t_36.8 t_36.9 t_37 t_37.1 t_37.2 t_37.3 t_37.4 t_37.5 t_37.6 t_37.7 t_37.8 t_37.9 t_38 t_38.1 t_38.2 t_38.3 t_38.4 t_38.5 t_38.6 t_38.7 t_38.8 t_38.9 t_39 t_39.1 t_39.2 t_39.3 t_39.4 t_39.5 t_39.6 t_39.7 t_39.8 t_39.9 t_40
GPVarianceControllerREC 10 5 4 4 6.4918584 6.4899927 6.4886954 6.4879402 6.4875647 6.4873514 6.4871217 6.4867873 6.4863461 6.4858446 6.4853331 6.4848423 6.4843808 6.4839461 6.4835348 6.4831447 6.4827672 6.482378 6.4819362 6.4813999 6.480748 6.4799958 6.4791941 6.4784114 6.4777076 6.4771122 6.476618 6.4761906 6.4757867 6.4753692 6.4749176 6.4744277 6.4739114 6.4733858 6.4728662 6.4723662 6.4718924 6.4714467 6.4710263 6.4706232 6.4702282 6.4698333 6.4694335 6.4690301 6.46863 6.468244 6.4678837 6.4675585 6.4672726 6.4670248 6.4668097 6.4666193 6.4664454 6.4662805 6.4661196 6.4659605 6.465803 6.4656477 6.4654952 6.4653457 6.4651991 6.4650547 6.4649116 6.464769 6.4646268 6.4644859 6.4643481 6.4642163 6.464093 6.4639805 6.4638799 6.4637911 6.4637128 6.4636425 6.4635779 6.4635165 6.4634557 6.4633939 6.4633305 6.463266 6.4632001 6.4631328 6.4630647 6.4629962 6.4629276 6.4628592 6.4627916 6.4627252 6.4626607 6.4625987 6.4625398 6.4624845 6.4624334 6.4623864 6.4623434 6.4623042 6.4622682 6.4622347 6.4622031 6.462173 6.4621439 6.4621154 6.4620873 6.4620596 6.4620322 6.4620051 6.4619783 6.461952 6.4619264 6.4619014 6.4618775 6.4618548 6.4618337 6.4618143 6.4617967 6.4617809 6.4617668 6.4617542 6.4617429 6.4617325 6.4617228 6.4617135 6.4617045 6.4616954 6.4616861 6.4616766 6.4616667 6.4616565 6.4616459 6.4616351 6.4616242 6.4616132 6.4616024 6.4615918 6.4615815 6.4615717 6.4615623 6.4615536 6.4615453 6.4615377 6.4615306 6.4615239 6.4615177 6.4615118 6.4615063 6.4615009 6.4614957 6.4614907 6.4614858 6.4614809 6.4614762 6.4614716 6.4614671 6.4614628 6.4614586 6.4614548 6.4614511 6.4614478 6.4614448 6.4614421 6.4614397 6.4614375 6.4614357 6.461434 6.4614325 6.4614311 6.4614298 6.4614286 6.4614273 6.461426 6.4614246 6.4614231 6.4614216 6.46142 6.4614183 6.4614165 6.4614147 6.4614129 6.4614111 6.4614093 6.4614075 6.4614058 6.4614042 6.4614027 6.4614012 6.4613998 6.4613985 6.4613972 6.461396 6.4613948 6.4613937 6.4613926 6.4613916 6.4613905 6.4613895 6.4613886 6.4613877 6.4613868 6.461386 6.4613852 6.4613846 6.4613839 6.4613834 6.4613829 6.4613825 6.4613822 6.4613819 6.4613817 6.4613815 6.4613814 6.4613813 6.4613812 6.461381 6.4613809 6.4613808 6.4613806 6.4613804 6.4613802 6.4613799 6.4613796 6.4613793 6.461379 6.4613787 6.4613783 6.461378 6.4613776 6.4613773 6.4613769 6.4613766 6.4613763 6.461376 6.4613756 6.4613753 6.461375 6.4613747 6.4613745 6.4613742 6.4613739 6.4613736 6.4613734 6.4613731 6.4613728 6.4613726 6.4613724 6.4613722 6.461372 6.4613719 6.4613718 6.4613716 6.4613716 6.4613715 6.4613715 6.4613714 6.4613714 6.4613714 6.4613714 6.4613714 6.4613714 6.4613714 6.4613714 6.4613714 6.4613713 6.4613713 6.4613712 6.4613712 6.4613711 6.461371 6.4613709 6.4613708 6.4613707 6.4613706 6.4613704 6.4613703 6.4613702 6.46137 6.4613698 6.4613697 6.4613695 6.4613693 6.4613692 6.461369 6.4613688 6.4613687 6.4613685 6.4613683 6.4613682 6.461368 6.4613679 6.4613677 6.4613676 6.4613675 6.4613674 6.4613673 6.4613672 6.4613671 6.461367 6.461367 6.4613669 6.4613668 6.4613668 6.4613667 6.4613666 6.4613666 6.4613665 6.4613665 6.4613664 6.4613663 6.4613662 6.4613661 6.461366 6.4613659 6.4613658 6.4613657 6.4613655 6.4613654 6.4613652 6.4613651 6.4613649 6.4613647 6.4613645 6.4613643 6.4613641 6.4613639 6.4613636 6.4613634 6.4613632 6.461363 6.4613627 6.4613625 6.4613622 6.461362 6.4613618 6.4613615 6.4613613 6.4613611 6.4613609 6.4613606 6.4613604 6.4613602 6.46136 6.4613598 6.4613596 6.4613594 6.4613592 6.461359 6.4613588 6.4613586 6.4613584 6.4613582 6.461358 6.4613577 6.4613575 6.4613573 6.4613571 6.4613568 6.4613565 6.4613563 6.461356 6.4613557 6.4613553 6.461355 6.4613546 6.4613542 6.4613538 6.4613534 6.4613529 6.4613525 6.461352 6.4613515 6.4613509 6.4613503 6.4613498 6.4613492 6.4613485 6.4613479 6.4613472 6.4613465 6.4613458 6.4613451 6.4613443 6.4613436 6.4613428 6.4613419 6.4613411 6.4613402 6.4613393 6.4613384 6.4613374 6.4613364 6.4613354 6.4613343 6.4613331 6.4613318 6.4613304 6.4613288 6.461327 6.4613251 6.4613231 6.4613207 6.4613181 6.4613148
GPVarianceControllerREC 10 10 4 4 6.1589367 6.1542659 6.1512201 6.1494434 6.1485141 6.1480494 6.1477727 6.1475242 6.147232 6.1468728 6.146442 6.1459395 6.1453642 6.1447083 6.1439496 6.143049 6.1419535 6.1406107 6.1389873 6.1370972 6.1350245 6.1329071 6.1309007 6.1291402 6.1277076 6.1266124 6.1258046 6.1252021 6.1247153 6.1242657 6.1237954 6.1232674 6.1226667 6.1219889 6.1212336 6.1204048 6.1195041 6.1185331 6.117496 6.1163947 6.1152407 6.1140537 6.1128592 6.1116939 6.1105957 6.1095997 6.1087296 6.1079967 6.1073964 6.1069156 6.106537 6.1062399 6.1060025 6.1058037 6.1056267 6.1054581 6.1052877 6.1051072 6.1049098 6.1046906 6.104446 6.104175 6.1038788 6.1035616 6.1032309 6.102896 6.1025679 6.1022564 6.1019715 6.1017206 6.1015068 6.10133 6.1011878 6.101075 6.1009852 6.1009112 6.1008449 6.1007796 6.1007099 6.1006318 6.1005419 6.1004374 6.1003178 6.1001835 6.100036 6.0998778 6.0997128 6.099545 6.0993801 6.0992229 6.099076 6.0989421 6.0988233 6.0987201 6.0986327 6.09856 6.0985005 6.0984518 6.0984114 6.0983768 6.0983456 6.0983154 6.0982842 6.0982506 6.0982137 6.0981727 6.0981277 6.0980791 6.0980278 6.0979744 6.0979203 6.0978672 6.0978166 6.0977698 6.0977281 6.0976922 6.0976619 6.097637 6.0976169 6.097601 6.0975882 6.0975776 6.097568 6.0975582 6.0975475 6.0975352 6.0975206 6.0975034 6.0974837 6.0974618 6.0974377 6.0974123 6.0973864 6.0973605 6.0973352 6.0973113 6.0972891 6.0972691 6.0972513 6.097236 6.097223 6.0972122 6.0972032 6.0971957 6.0971893 6.0971836 6.0971781 6.0971726 6.0971667 6.0971604 6.0971535 6.097146 6.097138 6.0971295 6.0971209 6.0971123 6.0971041 6.0970963 6.0970892 6.0970828 6.0970774 6.0970728 6.0970691 6.0970662 6.097064 6.0970623 6.0970608 6.0970595 6.0970581 6.0970565 6.0970545 6.0970522 6.0970493 6.0970461 6.0970424 6.0970383 6.0970339 6.0970293 6.0970247 6.0970202 6.097016 6.097012 6.0970083 6.0970051 6.0970022 6.0969998 6.0969977 6.0969959 6.0969943 6.096993 6.0969917 6.0969906 6.0969895 6.0969883 6.0969871 6.0969858 6.0969845 6.0969831 6.0969817 6.0969803 6.0969789 6.0969776 6.0969764 6.0969753 6.0969744 6.0969736 6.096973 6.0969725 6.0969721 6.0969718 6.0969717 6.0969715 6.0969714 6.0969713 6.0969711 6.0969708 6.0969704 6.09697 6.0969694 6.0969688 6.096968 6.0969672 6.0969664 6.0969655 6.0969646 6.0969637 6.0969628 6.0969619 6.0969612 6.0969605 6.0969598 6.0969592 6.0969587 6.0969583 6.0969579 6.0969575 6.0969572 6.0969568 6.0969566 6.0969563 6.096956 6.0969558 6.0969555 6.0969553 6.0969551 6.0969549 6.0969547 6.0969545 6.0969544 6.0969543 6.0969542 6.0969542 6.0969542 6.0969541 6.0969541 6.0969541 6.0969541 6.0969541 6.0969541 6.096954 6.0969539 6.0969538 6.0969536 6.0969534 6.0969532 6.096953 6.0969527 6.0969524 6.0969521 6.0969517 6.0969514 6.0969511 6.0969507 6.0969504 6.0969501 6.0969497 6.0969494 6.0969491 6.0969489 6.0969486 6.0969484 6.0969481 6.0969479 6.0969477 6.0969475 6.0969473 6.0969472 6.096947 6.0969468 6.0969467 6.0969466 6.0969465 6.0969464 6.0969463 6.0969462 6.0969461 6.096946 6.0969459 6.0969458 6.0969457 6.0969456 6.0969455 6.0969454 6.0969452 6.0969451 6.0969449 6.0969447 6.0969445 6.0969442 6.0969439 6.0969437 6.0969434 6.096943 6.0969427 6.0969423 6.096942 6.0969416 6.0969412 6.0969408 6.0969404 6.09694 6.0969396 6.0969392 6.0969388 6.0969384 6.096938 6.0969376 6.0969372 6.0969369 6.0969365 6.0969361 6.0969358 6.0969354 6.0969351 6.0969347 6.0969344 6.096934 6.0969337 6.0969333 6.096933 6.0969326 6.0969323 6.0969319 6.0969316 6.0969312 6.0969308 6.0969304 6.09693 6.0969296 6.0969292 6.0969288 6.0969283 6.0969278 6.0969273 6.0969268 6.0969262 6.0969257 6.0969251 6.0969244 6.0969238 6.0969231 6.0969223 6.0969215 6.0969207 6.0969198 6.0969189 6.096918 6.0969171 6.0969161 6.0969151 6.096914 6.096913 6.0969119 6.0969107 6.0969095 6.0969083 6.0969071 6.0969058 6.0969044 6.0969031 6.0969017 6.0969002 6.0968987 6.0968971 6.0968955 6.0968938 6.0968921 6.0968903 6.0968885 6.0968865 6.0968845 6.0968822 6.0968798 6.0968771 6.096874 6.0968705 6.0968669 6.0968629 6.0968584 6.0968533 6.096847
GPVarianceControllerREC 10 20 4 4 5.8656949 5.8622646 5.8601487 5.8588697 5.8580568 5.8574775 5.8570173 5.856623 5.8562632 5.8559219 5.8555756 5.8551795 5.8546671 5.853949 5.852937 5.8515848 5.8498587 5.847762 5.8453957 5.8428776 5.8403584 5.8379842 5.8358949 5.8342637 5.8330098 5.8319573 5.8310641 5.8303244 5.8296897 5.8291226 5.8286043 5.828107 5.8276006 5.8270512 5.8264257 5.8256865 5.8248364 5.8238647 5.8227626 5.8215898 5.8203838 5.8191349 5.8179089 5.8167598 5.8157056 5.8147696 5.8139488 5.8132749 5.8127219 5.8122517 5.8118637 5.8115453 5.8112795 5.8110562 5.8108614 5.8106821 5.8105066 5.8103242 5.810121 5.8098817 5.8096036 5.8092739 5.8088599 5.808358 5.8077663 5.8071075 5.8064064 5.8056433 5.8048177 5.8039013 5.8028723 5.8017123 5.8004263 5.7989378 5.7970295 5.7944058 5.790399 5.7831891 5.7638986 5.8071657 5.8070654 5.806949 5.806819 5.8066738 5.8065177 5.8063652 5.8062207 5.8060838 5.8059518 5.8058287 5.8057173 5.8056132 5.8055142 5.8054246 5.8053465 5.8052788 5.8052213 5.8051728 5.8051322 5.8050972 5.805065 5.805033 5.8049994 5.8049629 5.8049236 5.8048829 5.8048415 5.8047988 5.8047561 5.804714 5.8046746 5.8046416 5.8046135 5.8045873 5.8045621 5.8045384 5.8045179 5.804501 5.8044868 5.804475 5.8044649 5.8044554 5.8044455 5.804434 5.80442 5.8044019 5.8043768 5.804342 5.8042948 5.8042268 5.8041178 5.8039104 5.80337 5.799098 5.8036668 5.8036427 5.8036188 5.8035964 5.8035766 5.8035597 5.8035453 5.8035328 5.8035232 5.8035157 5.8035092 5.8035033 5.8034975 5.8034916 5.8034852 5.803478 5.8034701 5.8034618 5.8034532 5.8034443 5.8034343 5.8034233 5.8034125 5.8034023 5.8033916 5.8033798 5.8033677 5.803356 5.803345 5.8033344 5.8033238 5.8033123 5.8032999 5.8032867 5.8032725 5.8032567 5.8032375 5.8032066 5.8031283 5.8020535 5.8033676 5.8033632 5.8033584 5.8033535 5.8033485 5.8033433 5.8033383 5.8033336 5.8033291 5.8033248 5.8033208 5.8033172 5.8033142 5.8033117 5.8033096 5.8033078 5.8033063 5.803305 5.8033038 5.8033027 5.8033016 5.8033006 5.8032996 5.8032983 5.8032965 5.8032924 5.8032634 5.8032955 5.8032946 5.8032937 5.8032929 5.8032922 5.8032917 5.8032912 5.8032909 5.8032906 5.8032904 5.8032902 5.80329 5.8032899 5.8032898 5.8032895 5.8032892 5.8032888 5.8032882 5.8032872 5.8032858 5.803283 5.8032772 5.8032638 5.8032078 5.8024287 5.8018696 5.8018608 5.8032579 5.8032246 5.8031653 5.8030773 5.802959 5.8028014 5.8026048 5.8023836 5.8021438 5.8018887 5.8016185 5.8013243 5.8010175 5.8007321 5.8004847 5.8002796 5.8001223 5.8000086 5.7999238 5.7998608 5.7998149 5.7997748 5.799729 5.7996673 5.79958 5.7994594 5.7993018 5.7990956 5.7988234 5.7984938 5.7980985 5.7975995 5.797012 5.7964227 5.7958507 5.795296 5.7947641 5.7942772 5.793849 5.7934842 5.7932019 5.7929462 5.7927165 5.7925494 5.7924367 5.7923558 5.7922924 5.7922419 5.7921975 5.7921543 5.7921089 5.7920571 5.791993 5.7919112 5.7918107 5.7916917 5.7915669 5.7914382 5.7912969 5.7911473 5.7909947 5.7908573 5.7907234 5.7905786 5.7904329 5.7902842 5.7901498 5.7900326 5.7899169 5.7898094 5.7897137 5.7896303 5.7895532 5.7894769 5.7894084 5.7893449 5.7892846 5.7892286 5.7891695 5.7891153 5.7890698 5.7890256 5.7889836 5.7889382 5.7888732 5.7887554 5.7885133 5.7871297 5.7899653 5.7899507 5.7899414 5.7899339 5.7899269 5.7899196 5.7899114 5.7899019 5.7898909 5.7898783 5.7898635 5.7898439 5.7898212 5.7897938 5.7897581 5.7897155 5.789662 5.7895931 5.7895111 5.7894221 5.7893272 5.7892326 5.7891337 5.7890018 5.7888241 5.7885983 5.7883357 5.7880158 5.7875053 5.7867401 5.7859425 5.7850479 5.7818093 5.7896578 5.7896499 5.7896424 5.7896349 5.7896278 5.7896219 5.7896173 5.7896141 5.7896119 5.7896103 5.7896092 5.7896081 5.789607 5.7896062 5.7896055 5.7896048 5.7896039 5.7896027 5.7896011 5.7895988 5.7895955 5.7895906 5.789584 5.7895758 5.7895628 5.7895365 5.7894753 5.7892312 5.7895328 5.7895305 5.7895288 5.7895275 5.7895265 5.7895256 5.7895248 5.789524 5.7895233 5.7895224 5.7895215 5.7895204 5.789519 5.7895173 5.7895152 5.7895128 5.7895101 5.7895067 5.7895024 5.7894969 5.7894894 5.7894755 5.789446 5.7893812
GPVarianceControllerPAA 10 5 4 4 6.4918584 6.4899927 6.4886954 6.4879402 6.4875647 6.4873514 6.4871217 6.4867873 6.4863461 6.4858446 6.4853331 6.4848423 6.4843808 6.4839461 6.4835348 6.4831447 6.4827672 6.482378 6.4819362 6.4813999 6.480748 6.4799958 6.4791941 6.4784114 6.4777076 6.4771122 6.476618 6.4761906 6.4757867 6.4753692 6.4749176 6.4744277 6.4739114 6.4733858 6.4728662 6.4723662 6.4718924 6.4714467 6.4710263 6.4706232 6.4702282 6.4698333 6.4694335 6.4690301 6.46863 6.468244 6.4678837 6.4675585 6.4672726 6.4670248 6.4668097 6.4666193 6.4664454 6.4662805 6.4661196 6.4659605 6.465803 6.4656477 6.4654952 6.4653457 6.4651991 6.4650547 6.4649116 6.464769 6.4646268 6.4644859 6.4643481 6.4642163 6.464093 6.4639805 6.4638799 6.4637911 6.4637128 6.4636425 6.4635779 6.4635165 6.4634557 6.4633939 6.4633305 6.463266 6.4632001 6.4631328 6.4630647 6.4629962 6.4629276 6.4628592 6.4627916 6.4627252 6.4626607 6.4625987 6.4625398 6.4624845 6.4624334 6.4623864 6.4623434 6.4623042 6.4622682 6.4622347 6.4622031 6.462173 6.4621439 6.4621154 6.4620873 6.4620596 6.4620322 6.4620051 6.4619783 6.461952 6.4619264 6.4619014 6.4618775 6.4618548 6.4618337 6.4618143 6.4617967 6.4617809 6.4617668 6.4617542 6.4617429 6.4617325 6.4617228 6.4617135 6.4617045 6.4616954 6.4616861 6.4616766 6.4616667 6.4616565 6.4616459 6.4616351 6.4616242 6.4616132 6.4616024 6.4615918 6.4615815 6.4615717 6.4615623 6.4615536 6.4615453 6.4615377 6.4615306 6.4615239 6.4615177 6.4615118 6.4615063 6.4615009 6.4614957 6.4614907 6.4614858 6.4614809 6.4614762 6.4614716 6.4614671 6.4614628 6.4614586 6.4614548 6.4614511 6.4614478 6.4614448 6.4614421 6.4614397 6.4614375 6.4614357 6.461434 6.4614325 6.4614311 6.4614298 6.4614286 6.4614273 6.461426 6.4614246 6.4614231 6.4614216 6.46142 6.4614183 6.4614165 6.4614147 6.4614129 6.4614111 6.4614093 6.4614075 6.4614058 6.4614042 6.4614027 6.4614012 6.4613998 6.4613985 6.4613972 6.461396 6.4613948 6.4613937 6.4613926 6.4613916 6.4613905 6.4613895 6.4613886 6.4613877 6.4613868 6.461386 6.4613852 6.4613846 6.4613839 6.4613834 6.4613829 6.4613825 6.4613822 6.4613819 6.4613817 6.4613815 6.4613814 6.4613813 6.4613812 6.461381 6.4613809 6.4613808 6.4613806 6.4613804 6.4613802 6.4613799 6.4613796 6.4613793 6.461379 6.4613787 6.4613783 6.461378 6.4613776 6.4613773 6.4613769 6.4613766 6.4613763 6.461376 6.4613756 6.4613753 6.461375 6.4613747 6.4613745 6.4613742 6.4613739 6.4613736 6.4613734 6.4613731 6.4613728 6.4613726 6.4613724 6.4613722 6.461372 6.4613719 6.4613718 6.4613716 6.4613716 6.4613715 6.4613715 6.4613714 6.4613714 6.4613714 6.4613714 6.4613714 6.4613714 6.4613714 6.4613714 6.4613714 6.4613713 6.4613713 6.4613712 6.4613712 6.4613711 6.461371 6.4613709 6.4613708 6.4613707 6.4613706 6.4613704 6.4613703 6.4613702 6.46137 6.4613698 6.4613697 6.4613695 6.4613693 6.4613692 6.461369 6.4613688 6.4613687 6.4613685 6.4613683 6.4613682 6.461368 6.4613679 6.4613677 6.4613676 6.4613675 6.4613674 6.4613673 6.4613672 6.4613671 6.461367 6.461367 6.4613669 6.4613668 6.4613668 6.4613667 6.4613666 6.4613666 6.4613665 6.4613665 6.4613664 6.4613663 6.4613662 6.4613661 6.461366 6.4613659 6.4613658 6.4613657 6.4613655 6.4613654 6.4613652 6.4613651 6.4613649 6.4613647 6.4613645 6.4613643 6.4613641 6.4613639 6.4613636 6.4613634 6.4613632 6.461363 6.4613627 6.4613625 6.4613622 6.461362 6.4613618 6.4613615 6.4613613 6.4613611 6.4613609 6.4613606 6.4613604 6.4613602 6.46136 6.4613598 6.4613596 6.4613594 6.4613592 6.461359 6.4613588 6.4613586 6.4613584 6.4613582 6.461358 6.4613577 6.4613575 6.4613573 6.4613571 6.4613568 6.4613565 6.4613563 6.461356 6.4613557 6.4613553 6.461355 6.4613546 6.4613542 6.4613538 6.4613534 6.4613529 6.4613525 6.461352 6.4613515 6.4613509 6.4613503 6.4613498 6.4613492 6.4613485 6.4613479 6.4613472 6.4613465 6.4613458 6.4613451 6.4613443 6.4613436 6.4613428 6.4613419 6.4613411 6.4613402 6.4613393 6.4613384 6.4613374 6.4613364 6.4613354 6.4613343 6.4613331 6.4613318 6.4613304 6.4613288 6.461327 6.4613251 6.4613231 6.4613207 6.4613181 6.4613148
GPVarianceControllerPAA 10 10 4 4 6.1589367 6.1542659 6.1512201 6.1494434 6.1485141 6.1480494 6.1477727 6.1475242 6.147232 6.1468728 6.146442 6.1459395 6.1453642 6.1447083 6.1439496 6.143049 6.1419535 6.1406107 6.1389873 6.1370972 6.1350245 6.1329071 6.1309007 6.1291402 6.1277076 6.1266124 6.1258046 6.1252021 6.1247153 6.1242657 6.1237954 6.1232674 6.1226667 6.1219889 6.1212336 6.1204048 6.1195041 6.1185331 6.117496 6.1163947 6.1152407 6.1140537 6.1128592 6.1116939 6.1105957 6.1095997 6.1087296 6.1079967 6.1073964 6.1069156 6.106537 6.1062399 6.1060025 6.1058037 6.1056267 6.1054581 6.1052877 6.1051072 6.1049098 6.1046906 6.104446 6.104175 6.1038788 6.1035616 6.1032309 6.102896 6.1025679 6.1022564 6.1019715 6.1017206 6.1015068 6.10133 6.1011878 6.101075 6.1009852 6.1009112 6.1008449 6.1007796 6.1007099 6.1006318 6.1005419 6.1004374 6.1003178 6.1001835 6.100036 6.0998778 6.0997128 6.099545 6.0993801 6.0992229 6.099076 6.0989421 6.0988233 6.0987201 6.0986327 6.09856 6.0985005 6.0984518 6.0984114 6.0983768 6.0983456 6.0983154 6.0982842 6.0982506 6.0982137 6.0981727 6.0981277 6.0980791 6.0980278 6.0979744 6.0979203 6.0978672 6.0978166 6.0977698 6.0977281 6.0976922 6.0976619 6.097637 6.0976169 6.097601 6.0975882 6.0975776 6.097568 6.0975582 6.0975475 6.0975352 6.0975206 6.0975034 6.0974837 6.0974618 6.0974377 6.0974123 6.0973864 6.0973605 6.0973352 6.0973113 6.0972891 6.0972691 6.0972513 6.097236 6.097223 6.0972122 6.0972032 6.0971957 6.0971893 6.0971836 6.0971781 6.0971726 6.0971667 6.0971604 6.0971535 6.097146 6.097138 6.0971295 6.0971209 6.0971123 6.0971041 6.0970963 6.0970892 6.0970828 6.0970774 6.0970728 6.0970691 6.0970662 6.097064 6.0970623 6.0970608 6.0970595 6.0970581 6.0970565 6.0970545 6.0970522 6.0970493 6.0970461 6.0970424 6.0970383 6.0970339 6.0970293 6.0970247 6.0970202 6.097016 6.097012 6.0970083 6.0970051 6.0970022 6.0969998 6.0969977 6.0969959 6.0969943 6.096993 6.0969917 6.0969906 6.0969895 6.0969883 6.0969871 6.0969858 6.0969845 6.0969831 6.0969817 6.0969803 6.0969789 6.0969776 6.0969764 6.0969753 6.0969744 6.0969736 6.096973 6.0969725 6.0969721 6.0969718 6.0969717 6.0969715 6.0969714 6.0969713 6.0969711 6.0969708 6.0969704 6.09697 6.0969694 6.0969688 6.096968 6.0969672 6.0969664 6.0969655 6.0969646 6.0969637 6.0969628 6.0969619 6.0969612 6.0969605 6.0969598 6.0969592 6.0969587 6.0969583 6.0969579 6.0969575 6.0969572 6.0969568 6.0969566 6.0969563 6.096956 6.0969558 6.0969555 6.0969553 6.0969551 6.0969549 6.0969547 6.0969545 6.0969544 6.0969543 6.0969542 6.0969542 6.0969542 6.0969541 6.0969541 6.0969541 6.0969541 6.0969541 6.0969541 6.096954 6.0969539 6.0969538 6.0969536 6.0969534 6.0969532 6.096953 6.0969527 6.0969524 6.0969521 6.0969517 6.0969514 6.0969511 6.0969507 6.0969504 6.0969501 6.0969497 6.0969494 6.0969491 6.0969489 6.0969486 6.0969484 6.0969481 6.0969479 6.0969477 6.0969475 6.0969473 6.0969472 6.096947 6.0969468 6.0969467 6.0969466 6.0969465 6.0969464 6.0969463 6.0969462 6.0969461 6.096946 6.0969459 6.0969458 6.0969457 6.0969456 6.0969455 6.0969454 6.0969452 6.0969451 6.0969449 6.0969447 6.0969445 6.0969442 6.0969439 6.0969437 6.0969434 6.096943 6.0969427 6.0969423 6.096942 6.0969416 6.0969412 6.0969408 6.0969404 6.09694 6.0969396 6.0969392 6.0969388 6.0969384 6.096938 6.0969376 6.0969372 6.0969369 6.0969365 6.0969361 6.0969358 6.0969354 6.0969351 6.0969347 6.0969344 6.096934 6.0969337 6.0969333 6.096933 6.0969326 6.0969323 6.0969319 6.0969316 6.0969312 6.0969308 6.0969304 6.09693 6.0969296 6.0969292 6.0969288 6.0969283 6.0969278 6.0969273 6.0969268 6.0969262 6.0969257 6.0969251 6.0969244 6.0969238 6.0969231 6.0969223 6.0969215 6.0969207 6.0969198 6.0969189 6.096918 6.0969171 6.0969161 6.0969151 6.096914 6.096913 6.0969119 6.0969107 6.0969095 6.0969083 6.0969071 6.0969058 6.0969044 6.0969031 6.0969017 6.0969002 6.0968987 6.0968971 6.0968955 6.0968938 6.0968921 6.0968903 6.0968885 6.0968865 6.0968845 6.0968822 6.0968798 6.0968771 6.096874 6.0968705 6.0968669 6.0968629 6.0968584 6.0968533 6.096847
GPVarianceControllerPAA 10 20 4 4 5.8656949 5.8622646 5.8601487 5.8588697 5.8580568 5.8574775 5.8570173 5.856623 5.8562632 5.8559219 5.8555756 5.8551795 5.8546671 5.853949 5.852937 5.8515848 5.8498587 5.847762 5.8453957 5.8428776 5.8403584 5.8379842 5.8358949 5.8342637 5.8330098 5.8319573 5.8310641 5.8303244 5.8296897 5.8291226 5.8286043 5.828107 5.8276006 5.8270512 5.8264257 5.8256865 5.8248364 5.8238647 5.8227626 5.8215898 5.8203838 5.8191349 5.8179089 5.8167598 5.8157056 5.8147696 5.8139488 5.8132749 5.8127219 5.8122517 5.8118637 5.8115453 5.8112795 5.8110562 5.8108614 5.8106821 5.8105066 5.8103242 5.810121 5.8098817 5.8096036 5.8092739 5.8088599 5.808358 5.8077663 5.8071075 5.8064064 5.8056433 5.8048177 5.8039013 5.8028723 5.8017123 5.8004263 5.7989378 5.7970295 5.7944058 5.790399 5.7831891 5.7638986 5.8071657 5.8070654 5.806949 5.806819 5.8066738 5.8065177 5.8063652 5.8062207 5.8060838 5.8059518 5.8058287 5.8057173 5.8056132 5.8055142 5.8054246 5.8053465 5.8052788 5.8052213 5.8051728 5.8051322 5.8050972 5.805065 5.805033 5.8049994 5.8049629 5.8049236 5.8048829 5.8048415 5.8047988 5.8047561 5.804714 5.8046746 5.8046416 5.8046135 5.8045873 5.8045621 5.8045384 5.8045179 5.804501 5.8044868 5.804475 5.8044649 5.8044554 5.8044455 5.804434 5.80442 5.8044019 5.8043768 5.804342 5.8042948 5.8042268 5.8041178 5.8039104 5.80337 5.799098 5.8036668 5.8036427 5.8036188 5.8035964 5.8035766 5.8035597 5.8035453 5.8035328 5.8035232 5.8035157 5.8035092 5.8035033 5.8034975 5.8034916 5.8034852 5.803478 5.8034701 5.8034618 5.8034532 5.8034443 5.8034343 5.8034233 5.8034125 5.8034023 5.8033916 5.8033798 5.8033677 5.803356 5.803345 5.8033344 5.8033238 5.8033123 5.8032999 5.8032867 5.8032725 5.8032567 5.8032375 5.8032066 5.8031283 5.8020535 5.8033676 5.8033632 5.8033584 5.8033535 5.8033485 5.8033433 5.8033383 5.8033336 5.8033291 5.8033248 5.8033208 5.8033172 5.8033142 5.8033117 5.8033096 5.8033078 5.8033063 5.803305 5.8033038 5.8033027 5.8033016 5.8033006 5.8032996 5.8032983 5.8032965 5.8032924 5.8032634 5.8032955 5.8032946 5.8032937 5.8032929 5.8032922 5.8032917 5.8032912 5.8032909 5.8032906 5.8032904 5.8032902 5.80329 5.8032899 5.8032898 5.8032895 5.8032892 5.8032888 5.8032882 5.8032872 5.8032858 5.803283 5.8032772 5.8032638 5.8032078 5.8024287 5.8018696 5.8032786 5.8032784 5.8032781 5.8032778 5.8032775 5.8032772 5.803277 5.8032767 5.8032764 5.8032761 5.8032757 5.8032753 5.8032745 5.8032723 5.8032721 5.8032718 5.8032715 5.8032712 5.8032709 5.8032707 5.8032705 5.8032704 5.8032703 5.8032702 5.8032702 5.8032702 5.8032701 5.8032701 5.8032701 5.8032701 5.8032701 5.80327 5.8032699 5.8032698 5.8032695 5.803269 5.8032683 5.8032666 5.8032625 5.803244 5.8032685 5.8032679 5.8032673 5.8032667 5.803266 5.8032653 5.8032644 5.8032636 5.8032626 5.8032615 5.8032604 5.8032593 5.8032576 5.8032544 5.8032454 5.8028184 5.803264 5.8032636 5.8032633 5.8032629 5.8032626 5.8032622 5.8032619 5.8032615 5.8032611 5.8032604 5.8032594 5.8032572 5.8032502 5.8032624 5.8032623 5.8032622 5.8032621 5.803262 5.8032619 5.8032618 5.8032617 5.8032616 5.8032615 5.8032614 5.8032613 5.8032611 5.803261 5.8032608 5.8032607 5.8032605 5.8032603 5.8032601 5.8032599 5.8032597 5.8032595 5.8032592 5.803259 5.8032586 5.8032583 5.8032578 5.8032573 5.8032566 5.803255 5.8032565 5.803256 5.8032556 5.8032551 5.8032546 5.8032541 5.8032536 5.8032531 5.8032527 5.8032522 5.8032517 5.8032512 5.8032507 5.8032502 5.8032496 5.803249 5.8032483 5.8032474 5.8032462 5.8032447 5.8032432 5.8032415 5.8032388 5.8032343 5.8032257 5.8031888 5.8032498 5.8032494 5.803249 5.8032486 5.8032481 5.8032476 5.8032471 5.8032466 5.803246 5.8032453 5.8032444 5.8032429 5.8032397 5.8032256 5.803244 5.8032431 5.8032423 5.8032414 5.8032405 5.8032397 5.8032388 5.8032379 5.8032371 5.8032362 5.8032354 5.8032344 5.8032335 5.8032324 5.8032313 5.8032301 5.8032284 5.803224 5.80323 5.8032289 5.8032278 5.8032267 5.8032256 5.8032244 5.8032231 5.8032217 5.8032202 5.8032186 5.8032167 5.8032145 5.8032122 5.8032095 5.8032064 5.8032027 5.8031973
GPInformationControllerFixedEndTimeREC 10 5 4 4 6.4918584 6.4899927 6.4887051 6.4879845 6.4876594 6.487466 6.4871744 6.4866997 6.4861244 6.4856114 6.4852765 6.4851115 6.485006 6.4848425 6.4845888 6.4843194 6.4841393 6.4840601 6.4839317 6.4835116 6.4826383 6.481374 6.4800036 6.478862 6.4781742 6.4778899 6.4777636 6.4775347 6.4770862 6.4764892 6.4759221 6.4755314 6.4753362 6.4752322 6.4750804 6.4748119 6.4744764 6.4741938 6.4740387 6.4739498 6.4737515 6.4732788 6.472507 6.4715856 6.4707376 6.4701329 6.4698109 6.4696899 6.4696377 6.469547 6.4693732 6.4691281 6.4688495 6.4685587 6.4682262 6.4678861 6.4676051 6.4674306 6.4673572 6.4673305 6.4672805 6.4671538 6.4669304 6.4666208 6.4662543 6.4658646 6.4654795 6.4651156 6.4647783 6.4644632 6.4641597 6.463855 6.4635397 6.4632146 6.4628887 6.462576 6.4622902 6.46204 6.4618264 6.4616431 6.461479 6.4613216 6.4611598 6.4609861 6.4607967 6.4605913 6.460372 6.4601418 6.4599037 6.4596599 6.4594115 6.4591585 6.4589009 6.458639 6.4583743 6.4581101 6.4578508 6.4576013 6.4573662 6.4571486 6.4569498 6.4567693 6.4566049 6.4564537 6.456313 6.4561801 6.4560536 6.4559324 6.4558165 6.4557057 6.4556004 6.4555005 6.4554059 6.4553161 6.4552305 6.4551488 6.4550706 6.4549958 6.4549248 6.454858 6.4547958 6.4547385 6.4546863 6.4546388 6.4545953 6.454555 6.4545168 6.4544797 6.4544429 6.4544055 6.4543672 6.4543277 6.4542869 6.4542449 6.454202 6.4541583 6.4541142 6.4540701 6.4540263 6.4539833 6.4539414 6.4539012 6.4538629 6.4538267 6.4537928 6.4537613 6.453732 6.4537048 6.4536794 6.4536556 6.4536332 6.4536119 6.4535916 6.4535722 6.4535536 6.4535357 6.4535185 6.453502 6.4534862 6.4534712 6.4534569 6.4534434 6.4534307 6.4534189 6.453408 6.453398 6.4533888 6.4533805 6.4533728 6.4533658 6.4533593 6.453353 6.453347 6.453341 6.4533349 6.4533287 6.4533222 6.4533155 6.4533086 6.4533015 6.4532941 6.4532867 6.4532792 6.4532717 6.4532644 6.4532572 6.4532503 6.4532436 6.4532373 6.4532313 6.4532258 6.4532205 6.4532156 6.4532111 6.4532068 6.4532028 6.453199 6.4531955 6.4531921 6.4531889 6.4531858 6.4531829 6.4531802 6.4531776 6.4531751 6.4531729 6.4531708 6.4531688 6.4531671 6.4531655 6.453164 6.4531627 6.4531616 6.4531605 6.4531596 6.4531587 6.4531578 6.453157 6.4531561 6.4531552 6.4531542 6.4531532 6.4531521 6.453151 6.4531497 6.4531485 6.4531471 6.4531458 6.4531444 6.453143 6.4531417 6.4531403 6.4531391 6.4531378 6.4531366 6.4531355 6.4531345 6.4531335 6.4531326 6.4531317 6.4531309 6.4531302 6.4531295 6.4531288 6.4531282 6.4531277 6.4531272 6.4531267 6.4531263 6.4531259 6.4531256 6.4531252 6.453125 6.4531247 6.4531246 6.4531244 6.4531242 6.4531241 6.453124 6.4531239 6.4531238 6.4531237 6.4531236 6.4531235 6.4531234 6.4531233 6.4531231 6.4531229 6.4531227 6.4531225 6.4531222 6.4531219 6.4531217 6.4531214 6.4531211 6.4531208 6.4531205 6.4531202 6.4531199 6.4531196 6.4531194 6.4531191 6.4531189 6.4531186 6.4531184 6.4531182 6.4531181 6.4531179 6.4531178 6.4531176 6.4531175 6.4531174 6.4531173 6.4531172 6.4531172 6.4531171 6.4531171 6.453117 6.453117 6.453117 6.453117 6.453117 6.453117 6.453117 6.453117 6.453117 6.4531169 6.4531169 6.4531169 6.4531169 6.4531169 6.4531168 6.4531168 6.4531167 6.4531167 6.4531166 6.4531165 6.4531165 6.4531164 6.4531163 6.4531162 6.4531161 6.453116 6.453116 6.4531159 6.4531158 6.4531157 6.4531156 6.4531156 6.4531155 6.4531154 6.4531154 6.4531153 6.4531153 6.4531153 6.4531152 6.4531152 6.4531152 6.4531151 6.4531151 6.4531151 6.4531151 6.4531151 6.4531151 6.4531151 6.4531151 6.4531151 6.4531151 6.4531151 6.453115 6.453115 6.453115 6.453115 6.453115 6.453115 6.453115 6.453115 6.453115 6.4531149 6.4531149 6.4531149 6.4531149 6.4531148 6.4531148 6.4531148 6.4531147 6.4531147 6.4531147 6.4531146 6.4531146 6.4531146 6.4531145 6.4531145 6.4531145 6.4531144 6.4531144 6.4531144 6.4531144 6.4531144 6.4531143 6.4531143 6.4531143 6.4531143 6.4531143 6.4531143 6.4531142 6.4531142 6.4531142 6.4531142 6.4531142 6.4531142 6.4531142 6.4531142 6.4531142 6.4531142 6.4531142 6.4531142 6.4531142 6.4531141 6.4531141 6.4531141
GPInformationControllerFixedEndTimeREC 10 10 4 4 6.1589367 6.1542713 6.1512624 6.1495854 6.148822 6.1485277 6.1483452 6.1481276 6.1478832 6.1476518 6.1474473 6.1472603 6.147054 6.1468023 6.1464412 6.1458398 6.1448072 6.1431486 6.1408245 6.1380825 6.1353141 6.1328559 6.13079 6.1290838 6.127665 6.1264617 6.1254177 6.1244935 6.1236648 6.1229179 6.1222449 6.1217185 6.1213798 6.121114 6.1207897 6.1204127 6.1200658 6.1198017 6.1195144 6.1190903 6.1183962 6.117382 6.1160801 6.1146359 6.1132554 6.1121021 6.111232 6.1106059 6.110141 6.1097568 6.1093979 6.1090398 6.1086801 6.1083264 6.1079855 6.1076565 6.1073296 6.1069886 6.1066205 6.1062157 6.1057695 6.1052869 6.1047831 6.1042807 6.1038043 6.1033739 6.103001 6.1026868 6.102424 6.1022001 6.1020008 6.1018129 6.1016254 6.1014298 6.1012206 6.1009939 6.1007471 6.1004781 6.1001857 6.0998692 6.0995295 6.0991698 6.0987962 6.098418 6.0980464 6.0976935 6.09737 6.0970838 6.0968387 6.0966343 6.0964665 6.0963285 6.0962124 6.0961101 6.0960145 6.0959195 6.0958208 6.0957153 6.0956011 6.095477 6.0953428 6.0951987 6.0950456 6.0948849 6.094719 6.0945504 6.0943824 6.0942184 6.0940617 6.0939152 6.0937811 6.0936608 6.0935549 6.0934628 6.0933836 6.0933157 6.0932572 6.093206 6.0931601 6.0931177 6.0930772 6.0930372 6.0929967 6.0929551 6.092912 6.0928675 6.0928221 6.0927765 6.0927316 6.0926885 6.0926481 6.0926113 6.0925786 6.0925503 6.0925261 6.0925058 6.0924884 6.0924732 6.0924591 6.092445 6.0924301 6.0924135 6.0923946 6.0923729 6.0923482 6.0923206 6.0922901 6.0922572 6.0922224 6.0921863 6.0921495 6.0921128 6.092077 6.0920426 6.0920102 6.0919802 6.0919531 6.0919289 6.0919076 6.0918892 6.0918734 6.09186 6.0918486 6.0918388 6.0918304 6.091823 6.0918163 6.09181 6.091804 6.0917982 6.0917925 6.091787 6.0917817 6.0917766 6.091772 6.0917677 6.091764 6.0917608 6.0917581 6.0917558 6.0917539 6.0917522 6.0917505 6.0917487 6.0917466 6.0917441 6.091741 6.0917372 6.0917327 6.0917274 6.0917214 6.0917147 6.0917073 6.0916995 6.0916914 6.091683 6.0916747 6.0916664 6.0916585 6.0916509 6.0916439 6.0916374 6.0916315 6.0916263 6.0916217 6.0916177 6.0916144 6.0916115 6.0916091 6.0916071 6.0916055 6.0916041 6.091603 6.091602 6.0916012 6.0916005 6.0915999 6.0915994 6.091599 6.0915987 6.0915985 6.0915983 6.0915982 6.0915981 6.0915981 6.091598 6.0915978 6.0915976 6.0915973 6.0915968 6.0915961 6.0915953 6.0915943 6.091593 6.0915915 6.0915899 6.091588 6.091586 6.0915839 6.0915816 6.0915794 6.0915771 6.0915748 6.0915726 6.0915704 6.0915684 6.0915665 6.0915648 6.0915632 6.0915618 6.0915606 6.0915595 6.0915585 6.0915577 6.091557 6.0915565 6.091556 6.0915556 6.0915553 6.0915551 6.0915549 6.0915547 6.0915546 6.0915546 6.0915545 6.0915545 6.0915545 6.0915544 6.0915544 6.0915544 6.0915543 6.0915542 6.091554 6.0915538 6.0915535 6.0915532 6.0915528 6.0915524 6.0915518 6.0915512 6.0915506 6.0915499 6.0915492 6.0915484 6.0915476 6.0915468 6.091546 6.0915452 6.0915444 6.0915436 6.0915428 6.0915421 6.0915414 6.0915408 6.0915402 6.0915397 6.0915392 6.0915388 6.0915384 6.091538 6.0915377 6.0915375 6.0915372 6.091537 6.0915368 6.0915367 6.0915365 6.0915364 6.0915363 6.0915361 6.091536 6.0915359 6.0915358 6.0915357 6.0915356 6.0915354 6.0915353 6.0915351 6.0915349 6.0915347 6.0915345 6.0915342 6.0915339 6.0915336 6.0915333 6.091533 6.0915326 6.0915323 6.0915319 6.0915315 6.0915311 6.0915307 6.0915304 6.09153 6.0915296 6.0915293 6.0915289 6.0915286 6.0915282 6.0915279 6.0915276 6.0915274 6.0915271 6.0915269 6.0915266 6.0915264 6.0915262 6.091526 6.0915259 6.0915257 6.0915255 6.0915254 6.0915252 6.0915251 6.091525 6.0915248 6.0915247 6.0915245 6.0915244 6.0915243 6.0915241 6.091524 6.0915238 6.0915236 6.0915235 6.0915233 6.0915231 6.0915229 6.0915227 6.0915225 6.0915223 6.0915221 6.0915218 6.0915216 6.0915214 6.0915212 6.0915209 6.0915207 6.0915205 6.0915203 6.0915201 6.0915198 6.0915196 6.0915194 6.0915192 6.091519 6.0915189 6.0915187 6.0915185 6.0915183 6.0915182 6.091518 6.0915179 6.0915177 6.0915176 6.0915174 6.0915173 6.0915172 6.091517 6.0915169 6.0915168
GPInformationControllerFixedEndTimeREC 10 20 4 4 5.8656949 5.8622894 5.8602909 5.8591797 5.8585568 5.858175 5.8579289 5.8577624 5.8576456 5.8575637 5.8574935 5.8573956 5.85724 5.8570274 5.8567756 5.8564891 5.8562928 5.8551401 5.8532442 5.8503787 5.845945 5.8411235 5.8376154 5.8357093 5.8352338 5.8352221 5.834959 5.8342543 5.832681 5.8299667 5.8277535 5.8263732 5.8255901 5.8253281 5.8251654 5.8250542 5.8246853 5.8234555 5.8210875 5.8188383 5.8175281 5.8170683 5.8170067 5.8169577 5.8167196 5.8162222 5.8154946 5.8146187 5.8136781 5.8127422 5.8118849 5.8112264 5.8108752 5.8106597 5.8101607 5.80908 5.807479 5.8056115 5.803718 5.8019446 5.8003584 5.7989817 5.7985272 5.7984726 5.7983293 5.7978712 5.7971581 5.7965662 5.7963386 5.7963572 5.7964353 5.7965103 5.796555 5.796564 5.7965671 5.79659 5.7966225 5.7966252 5.7965626 5.7964312 5.7962649 5.7961272 5.7960853 5.7960945 5.7960814 5.7960184 5.7959186 5.7958086 5.7957125 5.795641 5.7955928 5.7955597 5.7955323 5.795501 5.7954539 5.7953761 5.7952531 5.7950778 5.7948584 5.7946203 5.7944005 5.7942358 5.7941452 5.79412 5.7941243 5.7941029 5.7939969 5.7937577 5.7933578 5.7927939 5.7920839 5.7912587 5.7903519 5.7893925 5.788401 5.78739 5.7863682 5.7853457 5.7843376 5.7833648 5.7824525 5.781626 5.7809065 5.7803073 5.7798318 5.7794735 5.7792184 5.7790476 5.7789407 5.7788789 5.7788467 5.7788324 5.7788281 5.778829 5.7788323 5.7788364 5.7788407 5.7788446 5.7788481 5.7788509 5.7788533 5.7788554 5.7788575 5.7788599 5.7788626 5.7788649 5.7788654 5.7788612 5.778849 5.7788244 5.7787833 5.7787217 5.7786368 5.7785271 5.7783923 5.7782336 5.7780531 5.7778541 5.7776399 5.7774145 5.777182 5.7769466 5.7767127 5.7764845 5.7762661 5.7760614 5.7758734 5.7757046 5.7755564 5.7754294 5.775323 5.7752361 5.7751667 5.7751126 5.7750716 5.7750411 5.7750191 5.7750037 5.7749931 5.7749862 5.7749818 5.7749791 5.7749776 5.7749767 5.7749762 5.7749757 5.7749749 5.7749736 5.7749715 5.7749683 5.7749633 5.7749563 5.7749464 5.7749332 5.774916 5.7748943 5.7748676 5.7748356 5.7747982 5.7747554 5.7747074 5.7746548 5.7745981 5.774538 5.7744754 5.7744113 5.7743465 5.7742822 5.7742191 5.7741583 5.7741005 5.7740462 5.7739961 5.7739504 5.7739093 5.7738728 5.7738408 5.7738131 5.7737893 5.7737691 5.7737521 5.7737378 5.7737258 5.7737158 5.7737073 5.7737001 5.7736938 5.7736883 5.7736832 5.7736783 5.7736736 5.7736687 5.7736636 5.773658 5.7736518 5.7736449 5.7736371 5.7736282 5.7736182 5.7736069 5.7735942 5.77358 5.7735645 5.7735474 5.7735291 5.7735094 5.7734885 5.7734667 5.7734442 5.773421 5.7733975 5.773374 5.7733506 5.7733276 5.7733052 5.7732835 5.7732629 5.7732432 5.7732248 5.7732076 5.7731916 5.7731769 5.7731635 5.7731511 5.7731399 5.7731297 5.7731204 5.7731119 5.7731041 5.7730969 5.7730902 5.7730839 5.7730779 5.7730721 5.7730665 5.7730609 5.7730553 5.7730497 5.7730438 5.7730378 5.7730315 5.7730248 5.7730179 5.7730105 5.7730027 5.7729945 5.7729859 5.7729769 5.7729674 5.7729576 5.7729474 5.7729369 5.7729262 5.7729153 5.7729042 5.7728931 5.7728821 5.7728711 5.7728602 5.7728496 5.7728391 5.772829 5.7728193 5.7728099 5.7728009 5.7727923 5.772784 5.7727762 5.7727688 5.7727617 5.772755 5.7727486 5.7727425 5.7727367 5.7727311 5.7727257 5.7727205 5.7727154 5.7727104 5.7727054 5.7727005 5.7726956 5.7726907 5.7726858 5.7726808 5.7726757 5.7726705 5.7726653 5.7726599 5.7726543 5.7726487 5.7726429 5.772637 5.772631 5.7726249 5.7726187 5.7726124 5.7726061 5.7725997 5.7725933 5.7725869 5.7725806 5.7725743 5.772568 5.7725618 5.7725558 5.7725498 5.772544 5.7725383 5.7725327 5.7725273 5.772522 5.7725169 5.7725119 5.7725071 5.7725024 5.7724978 5.7724933 5.7724889 5.7724847 5.7724805 5.7724764 5.7724723 5.7724683 5.7724643 5.7724604 5.7724565 5.7724525 5.7724486 5.7724447 5.7724407 5.7724367 5.7724328 5.7724287 5.7724247 5.7724206 5.7724165 5.7724123 5.7724081 5.7724039 5.7723997 5.7723955 5.7723913 5.772387 5.7723828 5.7723786 5.7723744 5.7723703 5.7723661 5.772362 5.772358 5.772354 5.7723501 5.7723462 5.7723423 5.7723386 5.7723349 5.7723312 5.7723276 5.7723241 5.7723206
GPInformationControllerFixedEndTimePAA 10 5 4 4 6.4918584 6.4899927 6.4887051 6.4879845 6.4876594 6.487466 6.4871744 6.4866997 6.4861244 6.4856114 6.4852765 6.4851115 6.485006 6.4848425 6.4845888 6.4843194 6.4841393 6.4840601 6.4839317 6.4835116 6.4826383 6.481374 6.4799986 6.4788482 6.4781085 6.4777478 6.4775877 6.4774322 6.4771645 6.4767696 6.4763004 6.4758237 6.4753821 6.4749843 6.4746172 6.4742675 6.4739336 6.473623 6.4733374 6.473059 6.4727512 6.4723741 6.4719064 6.4713606 6.4707807 6.4702252 6.4697432 6.4693567 6.4690569 6.4688126 6.4685856 6.4683437 6.4680682 6.4677547 6.4674086 6.467041 6.4666634 6.4662853 6.4659125 6.4655461 6.4651827 6.4648153 6.4644362 6.4640402 6.4636273 6.4632044 6.4627841 6.4623814 6.4620098 6.4616779 6.4613877 6.4611354 6.4609131 6.4607117 6.460523 6.4603412 6.4601632 6.4599884 6.4598176 6.4596521 6.4594933 6.4593418 6.4591971 6.4590579 6.4589226 6.4587896 6.4586582 6.4585287 6.4584026 6.4582819 6.4581688 6.458065 6.4579711 6.4578864 6.4578095 6.4577381 6.4576698 6.4576025 6.4575347 6.4574653 6.457394 6.4573208 6.4572461 6.4571704 6.457094 6.4570174 6.4569409 6.4568649 6.4567899 6.4567165 6.4566453 6.4565772 6.4565127 6.4564525 6.4563967 6.4563453 6.4562981 6.4562546 6.4562142 6.4561765 6.4561408 6.4561068 6.4560741 6.4560427 6.4560123 6.4559829 6.4559544 6.455927 6.4559005 6.4558749 6.4558504 6.4558269 6.4558047 6.4557838 6.4557643 6.4557463 6.4557298 6.4557147 6.4557008 6.455688 6.455676 6.4556646 6.4556534 6.4556423 6.455631 6.4556196 6.4556078 6.4555956 6.4555831 6.4555704 6.4555574 6.4555444 6.4555314 6.4555185 6.4555059 6.4554937 6.4554821 6.455471 6.4554605 6.4554507 6.4554416 6.4554331 6.4554253 6.455418 6.4554111 6.4554047 6.4553987 6.4553929 6.4553875 6.4553822 6.4553772 6.4553724 6.4553678 6.4553634 6.4553593 6.4553553 6.4553517 6.4553482 6.4553451 6.4553422 6.4553396 6.4553372 6.455335 6.455333 6.4553312 6.4553295 6.4553278 6.4553262 6.4553245 6.4553227 6.4553209 6.455319 6.4553171 6.455315 6.4553128 6.4553105 6.4553082 6.4553059 6.4553036 6.4553013 6.4552991 6.4552969 6.4552948 6.4552928 6.455291 6.4552892 6.4552876 6.455286 6.4552846 6.4552833 6.4552821 6.455281 6.4552799 6.4552789 6.455278 6.4552771 6.4552763 6.4552755 6.4552748 6.4552742 6.4552736 6.4552731 6.4552726 6.4552722 6.4552718 6.4552715 6.4552712 6.4552709 6.4552707 6.4552705 6.4552703 6.4552701 6.4552699 6.4552696 6.4552694 6.4552691 6.4552688 6.4552684 6.4552681 6.4552677 6.4552672 6.4552668 6.4552663 6.4552659 6.4552654 6.4552649 6.4552645 6.455264 6.4552636 6.4552632 6.4552628 6.4552624 6.4552621 6.4552618 6.4552615 6.4552612 6.455261 6.4552607 6.4552605 6.4552603 6.4552602 6.45526 6.4552599 6.4552598 6.4552597 6.4552596 6.4552595 6.4552595 6.4552594 6.4552594 6.4552594 6.4552593 6.4552593 6.4552593 6.4552593 6.4552593 6.4552593 6.4552592 6.4552592 6.4552592 6.4552591 6.4552591 6.455259 6.4552589 6.4552588 6.4552587 6.4552586 6.4552585 6.4552584 6.4552583 6.4552581 6.455258 6.4552579 6.4552578 6.4552577 6.4552576 6.4552575 6.4552574 6.4552573 6.4552572 6.4552571 6.4552571 6.455257 6.4552569 6.4552569 6.4552568 6.4552568 6.4552568 6.4552567 6.4552567 6.4552567 6.4552567 6.4552567 6.4552567 6.4552567 6.4552567 6.4552567 6.4552567 6.4552567 6.4552567 6.4552567 6.4552567 6.4552567 6.4552567 6.4552566 6.4552566 6.4552566 6.4552566 6.4552565 6.4552565 6.4552565 6.4552564 6.4552564 6.4552564 6.4552563 6.4552563 6.4552562 6.4552562 6.4552562 6.4552561 6.4552561 6.455256 6.455256 6.455256 6.4552559 6.4552559 6.4552559 6.4552559 6.4552558 6.4552558 6.4552558 6.4552558 6.4552558 6.4552558 6.4552558 6.4552557 6.4552557 6.4552557 6.4552557 6.4552557 6.4552557 6.4552557 6.4552557 6.4552557 6.4552557 6.4552557 6.4552557 6.4552557 6.4552557 6.4552557 6.4552556 6.4552556 6.4552556 6.4552556 6.4552556 6.4552556 6.4552556 6.4552555 6.4552555 6.4552555 6.4552555 6.4552555 6.4552554 6.4552554 6.4552554 6.4552554 6.4552554 6.4552553 6.4552553 6.4552553 6.4552553 6.4552553 6.4552553 6.4552553 6.4552552 6.4552552 6.4552552 6.4552552 6.4552552 6.4552552 6.4552552
GPInformationControllerFixedEndTimePAA 10 10 4 4 6.1589367 6.1542713 6.1512624 6.1495854 6.1488158 6.1485086 6.1483221 6.1481049 6.1478676 6.1476742 6.1475571 6.1475012 6.1474664 6.1474178 6.1473527 6.1473076 6.1473038 6.1472338 6.1468019 6.1456631 6.1437262 6.1413442 6.1391458 6.1376075 6.1368076 6.136527 6.136462 6.1363978 6.1362639 6.1360869 6.1359123 6.1357606 6.1356277 6.1355021 6.1353782 6.1352569 6.1351367 6.1349926 6.1347497 6.1342797 6.1334512 6.1322223 6.1307054 6.1291364 6.1277687 6.1267611 6.126133 6.1257959 6.1256229 6.1255047 6.1253723 6.1251903 6.1249431 6.1246235 6.1242281 6.1237557 6.123205 6.122571 6.1218413 6.1209968 6.1200172 6.1188913 6.117465 6.1160326 6.1148146 6.1138789 6.1131835 6.1126484 6.1122022 6.1117962 6.1114032 6.1110107 6.1106142 6.1102138 6.1098106 6.1094065 6.1090038 6.1086061 6.1082179 6.1078449 6.1074926 6.1071651 6.1068652 6.106597 6.1063626 6.1061615 6.1059911 6.1058468 6.105723 6.1056131 6.105511 6.1054106 6.105307 6.1051961 6.105075 6.1049419 6.1047964 6.1046389 6.1044711 6.1042955 6.1041155 6.1039348 6.1037575 6.1035877 6.1034288 6.1032838 6.1031546 6.1030421 6.1029464 6.1028664 6.1028002 6.1027455 6.1026997 6.10266 6.1026237 6.1025886 6.1025525 6.102514 6.1024722 6.1024265 6.1023769 6.102324 6.1022684 6.1022114 6.1021542 6.1020981 6.1020444 6.1019942 6.1019485 6.1019076 6.1018718 6.1018411 6.1018148 6.1017924 6.101773 6.1017556 6.1017392 6.1017229 6.1017059 6.1016875 6.1016673 6.1016451 6.1016209 6.1015948 6.1015673 6.1015389 6.1015102 6.1014818 6.1014544 6.1014285 6.1014047 6.1013833 6.1013645 6.1013483 6.1013347 6.1013234 6.1013141 6.1013064 6.1012999 6.1012942 6.1012887 6.1012832 6.1012775 6.1012712 6.1012643 6.1012568 6.1012487 6.1012402 6.1012313 6.1012224 6.1012136 6.1012052 6.1011972 6.1011899 6.1011834 6.1011776 6.1011726 6.1011683 6.1011646 6.1011614 6.1011584 6.1011556 6.1011528 6.1011499 6.1011467 6.1011432 6.1011393 6.1011351 6.1011306 6.1011258 6.1011209 6.1011159 6.101111 6.1011062 6.1011017 6.1010976 6.1010939 6.1010906 6.1010878 6.1010855 6.1010835 6.1010819 6.1010806 6.1010796 6.1010787 6.1010778 6.101077 6.1010762 6.1010753 6.1010743 6.1010732 6.1010721 6.1010708 6.1010695 6.1010682 6.1010669 6.1010656 6.1010645 6.1010634 6.1010624 6.1010615 6.1010607 6.1010601 6.1010595 6.1010589 6.1010584 6.1010579 6.1010574 6.1010568 6.1010562 6.1010556 6.1010548 6.101054 6.1010531 6.1010522 6.1010513 6.1010504 6.1010495 6.1010486 6.1010477 6.101047 6.1010463 6.1010457 6.1010451 6.1010447 6.1010443 6.1010441 6.1010438 6.1010437 6.1010435 6.1010434 6.1010433 6.1010432 6.1010431 6.101043 6.1010428 6.1010427 6.1010425 6.1010424 6.1010422 6.101042 6.1010419 6.1010417 6.1010416 6.1010414 6.1010413 6.1010412 6.1010411 6.101041 6.1010409 6.1010408 6.1010407 6.1010406 6.1010405 6.1010403 6.1010402 6.10104 6.1010398 6.1010396 6.1010394 6.1010392 6.101039 6.1010388 6.1010387 6.1010385 6.1010383 6.1010382 6.101038 6.1010379 6.1010378 6.1010378 6.1010377 6.1010377 6.1010376 6.1010376 6.1010376 6.1010376 6.1010376 6.1010376 6.1010376 6.1010375 6.1010375 6.1010375 6.1010375 6.1010375 6.1010375 6.1010375 6.1010374 6.1010374 6.1010374 6.1010374 6.1010374 6.1010374 6.1010373 6.1010373 6.1010373 6.1010373 6.1010372 6.1010372 6.1010372 6.1010371 6.1010371 6.101037 6.101037 6.1010369 6.1010369 6.1010368 6.1010368 6.1010367 6.1010367 6.1010366 6.1010366 6.1010365 6.1010365 6.1010365 6.1010365 6.1010365 6.1010364 6.1010364 6.1010364 6.1010364 6.1010364 6.1010364 6.1010364 6.1010364 6.1010364 6.1010364 6.1010364 6.1010364 6.1010364 6.1010364 6.1010364 6.1010364 6.1010364 6.1010364 6.1010364 6.1010364 6.1010364 6.1010364 6.1010364 6.1010364 6.1010363 6.1010363 6.1010363 6.1010363 6.1010363 6.1010363 6.1010363 6.1010362 6.1010362 6.1010362 6.1010362 6.1010362 6.1010361 6.1010361 6.1010361 6.1010361 6.1010361 6.1010361 6.1010361 6.1010361 6.101036 6.101036 6.101036 6.101036 6.101036 6.101036 6.101036 6.101036 6.101036 6.101036 6.101036 6.101036 6.101036 6.101036 6.101036 6.101036 6.101036 6.101036 6.101036 6.101036
GPInformationControllerFixedEndTimePAA 10 20 4 4 5.8656949 5.8622894 5.8602909 5.8591797 5.8585466 5.858154 5.8578997 5.8577363 5.8576333 5.8575739 5.8575394 5.8575022 5.8574536 5.8574191 5.85742 5.8574316 5.8574189 5.8574011 5.8574021 5.8573263 5.8570101 5.8564827 5.8560334 5.8558594 5.855858 5.8558648 5.855851 5.8558583 5.8558744 5.8558412 5.8557341 5.8555864 5.8554371 5.8552738 5.8550285 5.8546191 5.8539916 5.8531338 5.8520648 5.8508211 5.8494541 5.8480384 5.8466736 5.8454653 5.8444881 5.8437579 5.8432344 5.8428499 5.842541 5.8422643 5.841995 5.8417188 5.8414217 5.8410825 5.840665 5.8401176 5.8393794 5.8383948 5.8371293 5.8355813 5.833786 5.8318115 5.8296506 5.8277207 5.8261901 5.825023 5.8241185 5.8233925 5.8227892 5.8222674 5.8217886 5.8213139 5.8208069 5.8202388 5.8195933 5.8188706 5.818088 5.8172771 5.8164772 5.8157259 5.8150508 5.8144654 5.8139697 5.8135587 5.8132218 5.8129461 5.8127174 5.8125218 5.8123453 5.8121734 5.8119909 5.8117818 5.8115305 5.8112234 5.8108506 5.8104077 5.8098966 5.8093261 5.8087111 5.8080703 5.8074246 5.8067943 5.8061974 5.8056477 5.8051543 5.8047216 5.8043499 5.804036 5.8037746 5.8035584 5.8033795 5.8032293 5.8030993 5.802981 5.8028669 5.8027505 5.8026266 5.802492 5.8023453 5.8021869 5.8020188 5.8018446 5.8016685 5.8014952 5.801329 5.801174 5.8010331 5.8009085 5.8008009 5.8007102 5.8006354 5.8005743 5.8005245 5.800483 5.8004464 5.8004115 5.8003751 5.8003345 5.8002875 5.8002327 5.8001692 5.8000973 5.8000179 5.7999326 5.7998433 5.7997524 5.7996624 5.7995754 5.7994936 5.7994184 5.7993509 5.7992917 5.7992408 5.7991977 5.7991618 5.7991318 5.7991064 5.7990844 5.7990642 5.7990447 5.7990248 5.7990037 5.7989809 5.7989561 5.7989295 5.7989012 5.7988719 5.7988423 5.7988129 5.7987847 5.7987582 5.7987339 5.7987124 5.7986938 5.798678 5.7986651 5.7986547 5.7986463 5.7986394 5.7986335 5.798628 5.7986223 5.798616 5.7986086 5.7986 5.79859 5.7985786 5.7985659 5.7985523 5.7985379 5.7985232 5.7985085 5.7984941 5.7984806 5.7984679 5.7984565 5.7984464 5.7984376 5.7984301 5.7984237 5.7984183 5.7984138 5.7984098 5.7984062 5.7984027 5.7983992 5.7983956 5.7983917 5.7983876 5.7983832 5.7983786 5.7983739 5.7983691 5.7983644 5.7983599 5.7983557 5.798352 5.7983486 5.7983458 5.7983434 5.7983415 5.79834 5.7983388 5.7983379 5.7983371 5.7983363 5.7983355 5.7983345 5.7983334 5.7983319 5.7983303 5.7983283 5.7983262 5.7983238 5.7983213 5.7983188 5.7983162 5.7983136 5.7983112 5.7983089 5.7983068 5.7983049 5.7983033 5.7983018 5.7983006 5.7982995 5.7982986 5.7982978 5.7982971 5.7982964 5.7982957 5.7982951 5.7982944 5.7982937 5.7982929 5.7982922 5.7982915 5.7982907 5.79829 5.7982893 5.7982887 5.7982882 5.7982877 5.7982873 5.798287 5.7982868 5.7982866 5.7982865 5.7982864 5.7982863 5.7982863 5.7982861 5.798286 5.7982858 5.7982856 5.7982853 5.7982849 5.7982845 5.7982841 5.7982836 5.7982831 5.7982826 5.7982821 5.7982816 5.7982811 5.7982807 5.7982803 5.7982799 5.7982796 5.7982793 5.7982791 5.7982788 5.7982786 5.7982785 5.7982783 5.7982782 5.798278 5.7982779 5.7982777 5.7982776 5.7982775 5.7982774 5.7982773 5.7982771 5.7982771 5.798277 5.7982769 5.7982769 5.7982768 5.7982768 5.7982768 5.7982768 5.7982768 5.7982768 5.7982768 5.7982767 5.7982767 5.7982767 5.7982767 5.7982766 5.7982765 5.7982764 5.7982764 5.7982763 5.7982761 5.798276 5.7982759 5.7982758 5.7982757 5.7982755 5.7982754 5.7982753 5.7982752 5.7982751 5.7982751 5.798275 5.7982749 5.7982748 5.7982748 5.7982747 5.7982747 5.7982747 5.7982746 5.7982746 5.7982745 5.7982745 5.7982745 5.7982745 5.7982745 5.7982744 5.7982744 5.7982744 5.7982744 5.7982744 5.7982744 5.7982744 5.7982744 5.7982744 5.7982744 5.7982744 5.7982744 5.7982744 5.7982744 5.7982743 5.7982743 5.7982743 5.7982743 5.7982742 5.7982742 5.7982742 5.7982741 5.7982741 5.798274 5.798274 5.798274 5.7982739 5.7982739 5.7982739 5.7982738 5.7982738 5.7982738 5.7982737 5.7982737 5.7982737 5.7982737 5.7982736 5.7982736 5.7982736 5.7982736 5.7982736 5.7982736 5.7982735 5.7982735 5.7982735 5.7982735 5.7982735 5.7982735 5.7982735 5.7982735 5.7982735 5.7982735
GPInformationControllerFreeEndTimeREC 10 5 4 4 6.4918584 6.4899927 6.4896344 6.4888199 6.4866602 6.4855925 6.4855182 6.4837065 6.4823747 6.4801128 6.479855 6.4784055 6.4767494 6.476452 6.4754151 6.4737407 6.4731737 6.4731416 6.4710547 6.4650033 6.4581383 6.4511527 6.4440345 6.4348293 6.4156576 6.4149622 6.4150339 6.4150963 6.41449 6.4047629 6.4013916 6.3682621 6.3454316 6.3169112 6.2945973 6.2498219 6.2374741 6.2104701 6.1563291 6.0939255 6.0103848 5.9057208 5.8240704 5.7877126 5.7776472 5.7786961 5.7320295 5.6968383 5.6950336 5.691255 5.5301024 5.4883098 5.4766169 5.4687545 5.4597069 5.4369512 5.4310037 5.4245553 5.4193737 5.4020406 5.3652739 5.3163458 5.2682505 5.2165304 5.1488212 5.057733 4.9608725 4.8935987 4.8507457 4.8157159 4.7827374 4.7535409 4.6557674 4.564408 4.5648296 4.5596563 4.4222848 4.4107244 4.3845336 4.3781653 4.3771585 4.3769991 4.3769427 4.3762513 4.3761958 4.3733133 4.3649785 4.3553073 4.3428715 4.3253508 4.3045331 4.286609 4.2715535 4.2471424 4.2001951 4.1797001 4.1528991 4.1419758 4.1097526 4.0923179 4.0751902 4.0699537 4.0683156 4.0678034 4.0630362 4.0484404 4.0377849 4.0215922 3.9984505 3.9649943 3.9000011 3.8313918 3.7564482 3.6749219 3.612757 3.5815646 3.5656479 3.5482248 3.5214518 3.4968202 3.4785733 3.4534098 3.3917519 3.3578687 3.3231321 3.3138916 3.3125876 3.3079601 3.2976377 3.2944609 3.282915 3.2607054 3.2296175 3.2267537 3.0416718 2.9566426 2.9047528 2.8451115 2.791841 2.767018 2.7611616 2.758358 2.7502445 2.6785062 2.5532274 2.5227037 2.4221961 2.4055297 2.3936485 2.3704102 2.3444573 2.341244 2.33862 2.3305429 2.3193247 2.3090261 2.2794202 2.2375477 2.1905306 2.1348792 2.081126 2.0418895 2.0112823 1.992206 1.9840762 1.96954 1.9591835 1.9252268 1.9162669 1.8763024 1.8513809 1.8494093 1.8341254 1.8361901 1.8368955 1.8385082 1.8395126 1.8274305 1.800995 1.7902487 1.699992 1.66208 1.6067946 1.5574645 1.5234148 1.505303 1.4945136 1.4775013 1.4614296 1.4560274 1.4225485 1.4041925 1.4037487 1.4031985 1.4025292 1.3980265 1.3975089 1.3974031 1.3956295 1.3936146 1.389254 1.3804176 1.3740771 1.3428688 1.3127894 1.2813141 1.2502728 1.2329782 1.2264498 1.223566 1.2166412 1.2089846 1.203394 1.1862661 1.1686941 1.1352625 1.1163491 1.1157273 1.1167919 1.1166178 1.1160519 1.1143547 1.1084163 1.1085729 1.1074449 1.1066705 1.0995667 1.0974875 1.0970813 1.0970748 1.0971183 1.0968721 1.0961254 1.096442 1.096915 1.0964982 1.0946625 1.0938003 1.0938283 1.0938301 1.0938233 1.0937769 1.0937694 1.0937454 1.0934352 1.0928042 1.0922645 1.0918483 1.0917133 1.0918286 1.0918424 1.0916066 1.091274 1.0910425 1.0908571 1.0906101 1.0903472 1.0902204 1.0902124 1.0898294 1.0885583 1.0871318 1.0867224 1.0867504 1.0861351 1.0855156 1.085453 1.0853292 1.0850644 1.0850073 1.0849574 1.0848267 1.0847811 1.0847802 1.0846939 1.084591 1.0845801 1.0845561 1.0844048 1.0842491 1.0842189 1.0841949 1.0840018 1.0836848 1.0834438 1.0833825 1.0833992 1.0832747 1.082833 1.0820635 1.0811538 1.0804004 1.0800134 1.0799736 1.080102 1.0802444 1.080356 1.0804564 1.0805543 1.0806189 1.0805969 1.0804477 1.0801697 1.0798097 1.0794475 1.0791623 1.0789961 1.0789353 1.0789247 1.0789048 1.0788478 1.078768 1.078699 1.0786632 1.0786576 1.0786626 1.0786575 1.0786314 1.0785857 1.0785306 1.0784788 1.0784403 1.0784196 1.0784149 1.0784187 1.0784192 1.0784048 1.0783681 1.0783089 1.0782337 1.0781519 1.0780724 1.0780004 1.0779384 1.0778867 1.0778448 1.0778117 1.0777862 1.0777663 1.0777506 1.077738 1.077728 1.0777201 1.0777133 1.0777056 1.0776947 1.0776785 1.077656 1.0776274 1.0775941 1.0775583 1.0775222 1.0774875 1.0774553 1.0774259 1.077399 1.0773736 1.0773482 1.0773211 1.0772909 1.0772567 1.0772188 1.0771783 1.0771369 1.0770969 1.0770606 1.0770297 1.077005 1.0769868 1.0769743 1.0769664 1.0769616 1.0769587 1.0769563 1.0769539 1.076951 1.0769476 1.0769438 1.07694 1.0769364 1.0769334 1.076931 1.0769295 1.0769289 1.076929 1.0769299 1.0769313 1.0769329 1.0769347 1.0769362 1.0769372 1.0769376 1.076937 1.0769355 1.0769329 1.0769294 1.0769251 1.0769199 1.0769141 1.0769076 1.0769005
GPInformationControllerFreeEndTimeREC 10 10 4 4 6.1589367 6.1542713 6.1532517 6.1531013 6.1524692 6.152121 6.1519885 6.1500129 6.1412524 6.1270033 6.1106931 6.0985076 6.0896293 6.0629437 6.0623245 6.0621155 6.0621043 6.0619485 6.0567018 6.0511901 6.0222453 5.9967761 5.9674838 5.9313062 5.9028023 5.8893161 5.8703459 5.8390156 5.8045615 5.7578752 5.6765182 5.5744139 5.5031432 5.4717236 5.4683074 5.4074682 5.3961439 5.3470749 5.2807117 5.279579 5.2683356 5.1774205 5.15951 5.1357313 5.1123044 5.1037288 5.0941403 5.0588922 5.0682303 4.9978096 4.9212508 4.8620568 4.7944392 4.7019726 4.5986572 4.5605845 4.3915255 4.354416 4.2899952 4.2112879 4.211062 4.0920102 4.0652674 4.0593762 4.0569866 4.0468656 4.0351994 4.0121295 3.9868937 3.9618946 3.9115582 3.8271938 3.8361648 3.6591919 3.593188 3.5543045 3.5285573 3.5107227 3.493926 3.4801801 3.4658659 3.427932 3.4021121 3.3799803 3.3087483 3.3095136 3.3045561 3.2886334 3.2624609 3.2622606 3.2597313 3.2583135 3.2573271 3.2460877 3.2149912 3.1957403 3.0983003 3.0261663 2.9654251 2.8934291 2.8257825 2.7912234 2.7803046 2.7595376 2.7515553 2.7232041 2.617694 2.5946676 2.4859836 2.4462529 2.4372341 2.4368322 2.427 2.4265972 2.42729 2.4305696 2.4348899 2.4290616 2.3817942 2.3471297 2.3003 2.2356298 2.1895665 2.1692294 2.1537643 2.1325157 2.109342 2.0917041 2.0610758 2.0394846 2.0089929 1.9834788 1.9362512 1.9312165 1.9294481 1.924475 1.9267494 1.9287417 1.9297454 1.9214815 1.9046699 1.8974968 1.8515414 1.7980642 1.7520144 1.7115805 1.672493 1.6516821 1.6423814 1.6219713 1.6025424 1.5860965 1.5671515 1.5212119 1.5179363 1.4982967 1.498198 1.4967383 1.4945402 1.4944947 1.4934227 1.4908999 1.4897119 1.4887163 1.4878554 1.4872587 1.4859059 1.4819016 1.4762182 1.4719384 1.4686734 1.4656377 1.4605045 1.4607192 1.4601531 1.4597366 1.4591236 1.4581957 1.4563997 1.4536974 1.453636 1.44726 1.4399621 1.438518 1.4377353 1.4374161 1.437401 1.4374039 1.4373922 1.4368127 1.4347574 1.434543 1.4327975 1.4327464 1.4326266 1.4324156 1.4323674 1.4322585 1.4319759 1.4314746 1.4308737 1.4304158 1.4301091 1.4299528 1.429911 1.4299134 1.4299139 1.4299175 1.4299721 1.4300137 1.4300081 1.4299971 1.4298097 1.4291784 1.4281831 1.4277616 1.4277716 1.4278444 1.4277508 1.4275323 1.4275449 1.4275545 1.4275673 1.4276 1.4276379 1.4275888 1.4273743 1.4270757 1.4268242 1.4267791 1.4268173 1.4263617 1.4252392 1.4242712 1.4238541 1.4238637 1.4237844 1.4235911 1.4234768 1.4234303 1.4233588 1.4232435 1.4231116 1.4229817 1.4228533 1.4227356 1.4226375 1.4225646 1.4225151 1.42249 1.4222897 1.4219559 1.4217827 1.4217226 1.4214963 1.4211934 1.4210832 1.421081 1.4207833 1.4198322 1.4181473 1.4159869 1.4137578 1.4118425 1.4104534 1.4096061 1.4091813 1.4090301 1.4090249 1.4090712 1.4091124 1.4091262 1.4091046 1.4090365 1.408902 1.408678 1.4083487 1.4079211 1.4074378 1.4069785 1.4066352 1.4064637 1.4064364 1.4064455 1.4063762 1.4062002 1.4059956 1.4058633 1.4058301 1.4058354 1.4057954 1.4056668 1.4054649 1.4052445 1.4050676 1.4049715 1.4049441 1.4049248 1.4048335 1.4046145 1.4042658 1.4038367 1.4033999 1.4030185 1.4027255 1.4025226 1.4023919 1.4023109 1.4022633 1.4022416 1.4022442 1.4022701 1.402316 1.4023752 1.402439 1.4024992 1.4025489 1.4025837 1.4026017 1.4026034 1.4025914 1.4025696 1.4025426 1.4025142 1.4024872 1.4024629 1.4024414 1.4024228 1.4024071 1.4023944 1.4023841 1.4023745 1.4023622 1.4023436 1.4023162 1.4022802 1.4022385 1.4021964 1.4021596 1.4021327 1.4021176 1.4021131 1.4021156 1.4021203 1.4021223 1.4021183 1.4021068 1.4020878 1.4020629 1.4020343 1.4020042 1.4019746 1.4019467 1.4019217 1.4019001 1.4018822 1.4018678 1.4018569 1.401849 1.4018436 1.4018402 1.401838 1.4018367 1.4018356 1.4018344 1.4018329 1.401831 1.4018286 1.4018258 1.4018228 1.4018197 1.4018166 1.4018134 1.4018103 1.401807 1.4018036 1.4017999 1.4017958 1.4017914 1.4017867 1.401782 1.4017776 1.4017739 1.4017711 1.4017695 1.401769 1.4017696 1.4017708 1.4017724 1.401774 1.4017752 1.4017757 1.4017755 1.4017744 1.4017725 1.4017699 1.4017669 1.4017636 1.4017602 1.4017569 1.4017537
GPInformationControllerFreeEndTimeREC 10 20 4 4 5.8656949 5.8622894 5.8614031 5.8613723 5.861289 5.8613148 5.8612094 5.8580814 5.844348 5.8245021 5.8073269 5.7984144 5.7936745 5.7865999 5.7593446 5.6811459 5.6378513 5.6115931 5.5926206 5.5812079 5.5751917 5.5096034 5.4793606 5.4552983 5.435161 5.4118175 5.3845308 5.3517658 5.3312762 5.2796206 5.2400253 5.18709 5.1120258 5.0353352 4.9132057 4.8431409 4.8223241 4.6842514 4.6551391 4.5838111 4.5861194 4.4668218 4.4426252 4.4294605 4.4165022 4.4001954 4.3737166 4.3345406 4.2807487 4.2110694 4.2351168 4.0123516 3.8722502 3.8097324 3.7540032 3.7173398 3.7142224 3.5911575 3.5760418 3.4151185 3.3146754 3.2253278 3.2058672 3.0781507 3.065587 3.0471055 3.049715 3.0509154 3.0323801 3.0023942 2.9703461 2.9383167 2.817358 2.7441614 2.6874332 2.6596091 2.5656814 2.5630763 2.5316429 2.5187323 2.4676699 2.3741 2.2708194 2.242775 2.2388756 2.24191 2.2387465 2.2144318 2.216538 2.2200643 2.2181101 2.1948254 2.1640433 2.1133648 2.0676249 2.0427864 2.0084595 1.9691809 1.9468886 1.9202484 1.8748798 1.8570927 1.8417171 1.8427222 1.842904 1.8387466 1.8268447 1.8203859 1.8231371 1.8250242 1.8257117 1.8220482 1.8085211 1.789154 1.7639776 1.7017624 1.6413415 1.5897662 1.5463953 1.5344359 1.5122203 1.4982618 1.4789347 1.4702484 1.4111396 1.3613821 1.3338062 1.3330408 1.3256773 1.3254515 1.3250505 1.324819 1.3247757 1.3238602 1.322981 1.3229176 1.3228281 1.3189066 1.309906 1.296876 1.2809643 1.2639766 1.250054 1.2424998 1.2400928 1.2399235 1.2402577 1.2410234 1.2399634 1.2295851 1.2210545 1.2124248 1.2085969 1.2077461 1.2076955 1.2070923 1.2057902 1.2049168 1.2047828 1.2046943 1.2043083 1.2039561 1.2038493 1.2037484 1.2035524 1.2034293 1.2034191 1.2033525 1.2031316 1.2028828 1.20278 1.2027806 1.2026207 1.2020794 1.2012042 1.2002668 1.1995971 1.1993159 1.1993017 1.1993258 1.1993185 1.1993005 1.1992741 1.1992405 1.1992065 1.199177 1.1991592 1.1991514 1.1991479 1.1991436 1.199136 1.1991223 1.1990977 1.1990559 1.1989946 1.1989235 1.1988594 1.1988181 1.1988065 1.198818 1.198832 1.1988272 1.1987873 1.1986999 1.1985396 1.1983242 1.1980574 1.1977491 1.197412 1.1970553 1.1967064 1.1963468 1.196003 1.1957129 1.1955061 1.1953924 1.1953587 1.1953749 1.1954048 1.195417 1.1953928 1.1953273 1.1952266 1.1951028 1.1949682 1.194833 1.1947039 1.1945845 1.1944766 1.1943803 1.1942955 1.1942212 1.1941565 1.1941003 1.1940512 1.1940078 1.1939687 1.1939326 1.193898 1.1938638 1.193829 1.193793 1.1937558 1.1937183 1.1936824 1.1936505 1.1936254 1.1936093 1.193603 1.1936054 1.1936136 1.1936234 1.1936308 1.1936323 1.1936266 1.1936142 1.1935975 1.1935797 1.1935642 1.1935538 1.1935501 1.193553 1.1935615 1.1935735 1.1935866 1.1935985 1.1936075 1.1936123 1.1936124 1.1936077 1.1935987 1.1935861 1.1935707 1.1935532 1.1935344 1.193515 1.1934954 1.193476 1.1934571 1.1934389 1.1934215 1.1934051 1.1933896 1.1933752 1.1933619 1.19335 1.1933396 1.1933309 1.193324 1.193319 1.1933161 1.193315 1.1933158 1.1933179 1.1933212 1.193325 1.1933292 1.1933332 1.1933369 1.1933402 1.1933431 1.1933458 1.1933485 1.1933513 1.1933544 1.1933579 1.1933619 1.1933661 1.1933706 1.1933749 1.193379 1.1933826 1.1933856 1.1933877 1.1933889 1.1933892 1.1933886 1.1933872 1.1933851 1.1933823 1.193379 1.1933753 1.1933714 1.1933674 1.1933633 1.1933593 1.1933554 1.1933518 1.1933485 1.1933457 1.1933432 1.1933413 1.1933398 1.1933389 1.1933384 1.1933385 1.1933389 1.1933398 1.193341 1.1933424 1.1933441 1.1933458 1.1933477 1.1933496 1.1933515 1.1933534 1.1933553 1.1933573 1.1933592 1.1933612 1.1933631 1.193365 1.1933669 1.1933687 1.1933704 1.193372 1.1933734 1.1933746 1.1933756 1.1933764 1.193377 1.1933773 1.1933774 1.1933773 1.193377 1.1933766 1.1933761 1.1933754 1.1933747 1.193374 1.1933732 1.1933725 1.1933719 1.1933713 1.1933709 1.1933706 1.1933703 1.1933703 1.1933703 1.1933705 1.1933708 1.1933712 1.1933718 1.1933724 1.1933731 1.1933739 1.1933747 1.1933756 1.1933765 1.1933774 1.1933783 1.1933793 1.1933802 1.1933812 1.1933821 1.193383 1.1933839 1.1933848 1.1933856 1.1933863 1.193387
GPInformationControllerFreeEndTimePAA 10 5 4 4 6.4918584 6.4899927 6.4896344 6.4888199 6.4866602 6.4855925 6.4855182 6.4837065 6.4778059 6.4703838 6.4620096 6.453008 6.4417111 6.4219354 6.3784332 6.3748227 6.3617154 6.3582446 6.3551024 6.3533397 6.3525277 6.3518425 6.3435817 6.3303029 6.3237108 6.297456 6.2667857 6.233675 6.2109268 6.1878443 6.1544712 6.1070933 6.0175842 5.9097631 5.796947 5.7768125 5.7474108 5.7431049 5.7262895 5.6865381 5.5709855 5.5206375 5.5111955 5.493692 5.4733344 5.4465332 5.4137811 5.4115366 5.3572992 5.3602395 5.3553511 5.3308981 5.3036056 5.2811878 5.2645261 5.2502312 5.2371175 5.2258164 5.2172341 5.2098839 5.2001317 5.1850124 5.1701965 5.1638036 5.1633751 5.1615247 5.1559376 5.1532136 5.1516472 5.1490342 5.1457092 5.1426199 5.1400104 5.1377983 5.1365286 5.1358374 5.135769 5.1354217 5.1335666 5.1313297 5.131125 5.1304119 5.1254209 5.1189193 5.1157811 5.1130709 5.1040223 5.0994312 5.0890679 5.0189999 4.944282 4.8868828 4.8426949 4.8025437 4.7624131 4.720733 4.6414926 4.5670312 4.4883981 4.439852 4.4273695 4.4250231 4.427912 4.4337631 4.4158074 4.4155254 4.3990722 4.3873768 4.3421073 4.3391365 4.3317518 4.3122428 4.2845015 4.2488119 4.2121896 4.1852683 4.1678402 4.152805 4.1371375 4.1244497 4.1205819 4.1190241 4.0977619 4.0793546 4.0752363 4.0743936 4.0731036 4.0722337 4.0720154 4.0713713 4.0700642 4.0686261 4.0670389 4.0652666 4.0633244 4.0611527 4.0590736 4.0576393 4.0569217 4.0565221 4.0559397 4.0548002 4.0531707 4.0515136 4.0501923 4.049259 4.0486844 4.0483997 4.0481675 4.0477358 4.0471266 4.0465998 4.0462952 4.0460247 4.0455167 4.0444083 4.0434496 4.0430995 4.0430787 4.0430371 4.0429631 4.0428945 4.0426736 4.042164 4.0414836 4.040898 4.0405788 4.0404609 4.0404188 4.0403019 4.0399457 4.0391957 4.0380173 4.0366015 4.0352649 4.0342313 4.0335289 4.0330803 4.0328018 4.032601 4.0323561 4.0319455 4.0312928 4.0303816 4.0292549 4.0280206 4.026844 4.0258999 4.0252952 4.0250124 4.024914 4.0248078 4.0245355 4.0240371 4.0233633 4.0226338 4.0219725 4.0214548 4.0210924 4.0208524 4.0206864 4.0205506 4.0204096 4.0202463 4.0200417 4.0197795 4.0194506 4.0190577 4.0186164 4.0181539 4.0177034 4.017296 4.0169618 4.0167073 4.0165276 4.0164047 4.016322 4.0162654 4.0162208 4.0161776 4.0161286 4.0160703 4.0160018 4.0159238 4.015838 4.0157467 4.0156522 4.0155586 4.0154671 4.0153788 4.0152946 4.0152153 4.0151416 4.0150741 4.0150131 4.014959 4.0149097 4.0148661 4.0148286 4.0147969 4.0147704 4.0147488 4.0147309 4.0147156 4.0147015 4.0146874 4.0146722 4.0146553 4.0146361 4.0146147 4.0145911 4.0145655 4.0145382 4.0145096 4.0144799 4.0144495 4.0144188 4.0143883 4.0143585 4.0143298 4.014303 4.0142784 4.0142567 4.0142382 4.0142229 4.0142109 4.0142018 4.0141952 4.0141907 4.0141876 4.0141853 4.0141833 4.0141811 4.0141785 4.0141751 4.014171 4.0141661 4.0141606 4.0141547 4.0141485 4.0141422 4.0141362 4.0141305 4.0141254 4.0141208 4.0141168 4.0141134 4.0141104 4.0141077 4.0141052 4.0141027 4.0141001 4.0140972 4.0140939 4.0140902 4.014086 4.0140813 4.0140762 4.0140708 4.014065 4.0140591 4.0140531 4.0140472 4.0140415 4.0140361 4.0140311 4.0140267 4.0140227 4.0140194 4.0140167 4.0140146 4.014013 4.0140119 4.0140111 4.0140107 4.0140104 4.0140102 4.0140101 4.0140099 4.0140097 4.0140094 4.0140089 4.0140084 4.0140078 4.0140071 4.0140064 4.0140057 4.014005 4.0140043 4.0140037 4.0140031 4.0140025 4.014002 4.0140015 4.014001 4.0140005 4.0139999 4.0139992 4.0139984 4.0139975 4.0139965 4.0139955 4.0139943 4.013993 4.0139917 4.0139904 4.0139891 4.0139878 4.0139865 4.0139853 4.0139842 4.0139833 4.0139824 4.0139817 4.0139811 4.0139806 4.0139802 4.01398 4.0139798 4.0139797 4.0139797 4.0139797 4.0139797 4.0139797 4.0139797 4.0139797 4.0139797 4.0139797 4.0139797 4.0139796 4.0139796 4.0139795 4.0139795 4.0139794 4.0139793 4.0139792 4.0139791 4.013979 4.0139788 4.0139787 4.0139785 4.0139783 4.0139781 4.0139779 4.0139776 4.0139773 4.013977 4.0139767 4.0139763 4.0139759 4.0139756 4.0139752 4.0139749 4.0139745 4.0139742 4.0139739 4.0139736 4.0139734 4.0139732 4.013973 4.0139728
GPInformationControllerFreeEndTimePAA 10 10 4 4 6.1589367 6.1542713 6.1532517 6.1531013 6.1524692 6.152121 6.1519885 6.1500129 6.1412524 6.1270033 6.1106931 6.0985076 6.0896293 6.0768524 6.0407094 5.9589481 5.8875841 5.8656279 5.8619177 5.8598094 5.8543451 5.8436374 5.7946841 5.7505046 5.6460077 5.6095104 5.5838407 5.5647586 5.5475084 5.5247339 5.4753354 5.4746891 5.4302964 5.4229801 5.4225462 5.421815 5.4173619 5.4037465 5.3637652 5.3208913 5.291826 5.2683997 5.2509809 5.242782 5.2412424 5.2407814 5.2405898 5.2340132 5.2269642 5.2235754 5.2210246 5.2188337 5.2173923 5.2168651 5.2167435 5.2163228 5.2162888 5.2153471 5.2133338 5.2104964 5.2061633 5.1992777 5.1902091 5.1819096 5.1763886 5.1481874 5.1210992 5.1077712 5.0954528 5.0821199 5.0683703 5.054162 5.0453062 5.0436104 5.0436713 5.0431901 5.0426103 5.0415605 5.0378684 5.031423 5.0123961 5.0038128 4.9854525 4.9012791 4.8294401 4.7684479 4.7201765 4.6788397 4.6398557 4.6030438 4.5742001 4.5402936 4.4903441 4.4347144 4.3556105 4.3031039 4.28519 4.2805587 4.2768028 4.2718631 4.2483548 4.213136 4.1940691 4.1663305 4.0893604 4.1018844 4.0700099 4.0572586 3.9917647 3.946984 3.9453438 3.9420641 3.9368224 3.932751 3.9294418 3.9274148 3.9271144 3.9269742 3.9260105 3.9245216 3.9232668 3.9228189 3.922825 3.9224261 3.9218907 3.9218758 3.9209451 3.9169125 3.9106123 3.904258 3.8988007 3.8945784 3.8918783 3.8905151 3.8900398 3.8900152 3.8900811 3.8898754 3.889151 3.8879489 3.8865442 3.8852261 3.8842243 3.8836588 3.8834929 3.883512 3.8834718 3.8832714 3.8829381 3.8824476 3.8816611 3.880508 3.8791769 3.8780487 3.8774159 3.8772564 3.8772757 3.8771794 3.8769165 3.8766596 3.8765686 3.8765961 3.8765078 3.8760731 3.8752408 3.8741705 3.8730433 3.8722699 3.871913 3.871692 3.871213 3.8701758 3.8685136 3.8664316 3.8643526 3.8627134 3.8617349 3.861346 3.8612866 3.8613066 3.8612928 3.8612553 3.8612341 3.8611732 3.8609174 3.8603212 3.8593703 3.8582146 3.8570976 3.8562368 3.8556951 3.8552844 3.8549158 3.8546432 3.8544998 3.8544551 3.8544233 3.8543452 3.8542105 3.8540197 3.8537897 3.8535412 3.8532881 3.8530395 3.8527978 3.8525661 3.852346 3.8521385 3.8519443 3.8517638 3.851597 3.8514436 3.8513033 3.8511755 3.8510598 3.8509556 3.8508624 3.8507795 3.8507062 3.8506419 3.8505857 3.8505368 3.8504944 3.8504578 3.8504263 3.8503994 3.8503766 3.8503575 3.8503421 3.85033 3.850321 3.8503149 3.8503114 3.8503099 3.8503101 3.8503113 3.8503129 3.8503142 3.8503147 3.8503137 3.8503108 3.8503055 3.8502977 3.8502871 3.8502738 3.8502577 3.8502391 3.8502183 3.8501956 3.8501714 3.8501462 3.8501203 3.8500942 3.8500682 3.8500428 3.8500181 3.8499945 3.8499722 3.8499512 3.8499317 3.8499137 3.8498973 3.8498823 3.8498688 3.8498566 3.8498458 3.8498362 3.8498278 3.8498204 3.849814 3.8498085 3.8498039 3.8498001 3.849797 3.8497946 3.8497929 3.8497917 3.849791 3.8497907 3.8497907 3.8497908 3.849791 3.8497911 3.849791 3.8497906 3.8497898 3.8497884 3.8497866 3.8497841 3.8497811 3.8497774 3.8497732 3.8497684 3.8497631 3.8497575 3.8497515 3.8497453 3.849739 3.8497326 3.8497262 3.84972 3.8497139 3.849708 3.8497024 3.8496971 3.8496921 3.8496875 3.8496832 3.8496792 3.8496756 3.8496724 3.8496695 3.8496669 3.8496646 3.8496625 3.8496608 3.8496593 3.849658 3.8496569 3.849656 3.8496553 3.8496547 3.8496542 3.8496538 3.8496535 3.8496532 3.8496528 3.8496525 3.849652 3.8496515 3.8496508 3.8496501 3.8496491 3.849648 3.8496468 3.8496454 3.8496438 3.8496421 3.8496403 3.8496383 3.8496363 3.8496342 3.849632 3.8496298 3.8496276 3.8496255 3.8496233 3.8496212 3.8496192 3.8496173 3.8496154 3.8496137 3.849612 3.8496104 3.849609 3.8496076 3.8496064 3.8496052 3.8496042 3.8496032 3.8496024 3.8496016 3.8496008 3.8496002 3.8495996 3.849599 3.8495985 3.8495981 3.8495976 3.8495972 3.8495967 3.8495963 3.8495958 3.8495953 3.8495948 3.8495943 3.8495937 3.8495931 3.8495924 3.8495917 3.8495909 3.8495901 3.8495892 3.8495884 3.8495874 3.8495865 3.8495855 3.8495845 3.8495836 3.8495826 3.8495816 3.8495806 3.8495796 3.8495787 3.8495778 3.8495769 3.849576 3.8495752 3.8495744 3.8495737 3.8495729
GPInformationControllerFreeEndTimePAA 10 20 4 4 5.8656949 5.8622894 5.8614031 5.8613723 5.861289 5.8613148 5.8612094 5.8580814 5.844348 5.8245021 5.8073269 5.7984144 5.7936745 5.7865999 5.7593446 5.6811459 5.602765 5.5644727 5.5402451 5.5163865 5.4915809 5.4711246 5.424263 5.4049438 5.3176061 5.2736373 5.2478322 5.2327324 5.2026233 5.1662135 5.1651397 5.11508 5.105275 5.1068459 5.1060674 5.1039564 5.1027822 5.1003923 5.1003626 5.0765456 5.026832 4.9914008 4.971573 4.9616996 4.9595416 4.959171 4.9547995 4.9510763 4.9474329 4.9415288 4.9384981 4.9370111 4.9357157 4.9348064 4.9344445 4.9340875 4.9340184 4.9337923 4.9330315 4.9306324 4.9281134 4.9267387 4.9259588 4.9249593 4.9237291 4.9225966 4.9218676 4.9214637 4.9210476 4.9202557 4.9188897 4.9170404 4.9150212 4.9131901 4.9117396 4.910672 4.9098932 4.9093032 4.9088092 4.9079656 4.9070055 4.9064095 4.9060904 4.9059455 4.9059511 4.9057835 4.9054037 4.9049523 4.9034738 4.9023884 4.9022483 4.9005893 4.8973368 4.896311 4.8962764 4.8962725 4.896219 4.8958871 4.8953675 4.8946022 4.8933415 4.8917398 4.8906057 4.8904182 4.8908603 4.8879339 4.8780798 4.8678347 4.8631258 4.8046471 4.7435665 4.6814326 4.6291594 4.5867291 4.5536418 4.5417818 4.4848346 4.4593371 4.4375958 4.4023534 4.3442122 4.2805367 4.2517901 4.2363437 4.2290741 4.223709 4.2184794 4.2120897 4.2037796 4.1952807 4.1878931 4.183028 4.1814089 4.1813144 4.1542043 4.1071579 4.0651733 4.0363249 4.0189812 4.0078955 4.0001235 3.9957431 3.9939602 3.9928159 3.9911572 3.9885014 3.9850789 3.9514894 3.9047286 3.8720689 3.8522637 3.8487535 3.8337671 3.8338006 3.8313073 3.8212616 3.7991732 3.7953693 3.7868552 3.7868073 3.7500761 3.6867202 3.6564633 3.6501837 3.6500251 3.6491625 3.6455344 3.6382501 3.6267252 3.6112118 3.5931227 3.5762751 3.564701 3.5589664 3.5567721 3.5551744 3.5531074 3.5512179 3.5501635 3.5499183 3.5498991 3.5492503 3.5490649 3.5488313 3.5471411 3.5451183 3.5442031 3.5440011 3.5438529 3.543351 3.5424067 3.541333 3.5405295 3.5399517 3.5393015 3.5383521 3.5371132 3.5357492 3.5343995 3.5331159 3.5318355 3.5304921 3.5291791 3.5281464 3.5275723 3.5273807 3.5273847 3.5274138 3.5273392 3.5270458 3.5264807 3.5257135 3.5249034 3.5242077 3.5237054 3.5234062 3.5232224 3.5230448 3.5227583 3.5222751 3.5215603 3.5206516 3.5196259 3.5185719 3.5175811 3.5167755 3.5162762 3.516106 3.5161323 3.5161648 3.5161005 3.5159754 3.5158797 3.5158546 3.5158725 3.5158856 3.5158692 3.515823 3.5157516 3.5156541 3.5155307 3.515391 3.515247 3.5150921 3.5148874 3.51457 3.5140814 3.5134 3.5125595 3.5116447 3.5107667 3.5100256 3.5094781 3.5090885 3.5088269 3.5086533 3.5085268 3.5084117 3.5082797 3.5081087 3.5078815 3.5075829 3.5071938 3.5066986 3.5060819 3.5053442 3.5044857 3.5034966 3.5023828 3.5011542 3.4998305 3.498432 3.4969885 3.4955348 3.4941083 3.4927469 3.491487 3.4903382 3.4892832 3.4883125 3.4874217 3.4866088 3.4858717 3.4852074 3.4846104 3.4840736 3.4833868 3.4825646 3.4816423 3.4806573 3.4796873 3.4788098 3.47808 3.4775219 3.4771286 3.4768704 3.4767065 3.4765944 3.4764965 3.4763827 3.4762307 3.4759932 3.4756673 3.475262 3.4747911 3.4742687 3.4737064 3.4731135 3.4724981 3.4718693 3.4711803 3.4704863 3.4698453 3.4693073 3.4688981 3.4686154 3.4684367 3.4683317 3.4682719 3.4682365 3.4682111 3.4681867 3.4681587 3.4681263 3.4680903 3.4680685 3.4680611 3.4680674 3.4680859 3.4681139 3.4681475 3.4681811 3.4682081 3.4682204 3.4681745 3.4680311 3.4677653 3.4673606 3.4668479 3.4662955 3.465779 3.4653568 3.4650533 3.4648577 3.464738 3.4646567 3.4645832 3.4644973 3.4643889 3.464253 3.4640861 3.4638824 3.4636346 3.4633363 3.4629861 3.4625911 3.4621677 3.4617395 3.4613319 3.4609676 3.4606614 3.4604189 3.4602367 3.4601054 3.4600128 3.4599464 3.4598953 3.4598514 3.4598085 3.4597626 3.4597107 3.4596504 3.4595786 3.4594911 3.4593825 3.4592463 3.459076 3.4588669 3.4586175 3.4583311 3.4580159 3.4576846 3.4573531 3.4570376 3.4567529 3.4565098 3.4563145 3.4561679 3.4560664 3.4560028 3.4559681 3.4559524 3.4559463 3.4559414 3.4559309 3.45591 3.4558755 3.4558264 3.4557632 3.4556878 3.4556035


==> quad/RMSE_overview_controllers_6_T_40_horizon_20_time_rescaling_beta_0_5_L_2_M_2_all_experiments_5.txt <==
controller sigma_0 sigma_1 lengthscale_0 lengthscale_1 t_0 t_0.1 t_0.2 t_0.3 t_0.4 t_0.5 t_0.6 t_0.7 t_0.8 t_0.9 t_1 t_1.1 t_1.2 t_1.3 t_1.4 t_1.5 t_1.6 t_1.7 t_1.8 t_1.9 t_2 t_2.1 t_2.2 t_2.3 t_2.4 t_2.5 t_2.6 t_2.7 t_2.8 t_2.9 t_3 t_3.1 t_3.2 t_3.3 t_3.4 t_3.5 t_3.6 t_3.7 t_3.8 t_3.9 t_4 t_4.1 t_4.2 t_4.3 t_4.4 t_4.5 t_4.6 t_4.7 t_4.8 t_4.9 t_5 t_5.1 t_5.2 t_5.3 t_5.4 t_5.5 t_5.6 t_5.7 t_5.8 t_5.9 t_6 t_6.1 t_6.2 t_6.3 t_6.4 t_6.5 t_6.6 t_6.7 t_6.8 t_6.9 t_7 t_7.1 t_7.2 t_7.3 t_7.4 t_7.5 t_7.6 t_7.7 t_7.8 t_7.9 t_8 t_8.1 t_8.2 t_8.3 t_8.4 t_8.5 t_8.6 t_8.7 t_8.8 t_8.9 t_9 t_9.1 t_9.2 t_9.3 t_9.4 t_9.5 t_9.6 t_9.7 t_9.8 t_9.9 t_10 t_10.1 t_10.2 t_10.3 t_10.4 t_10.5 t_10.6 t_10.7 t_10.8 t_10.9 t_11 t_11.1 t_11.2 t_11.3 t_11.4 t_11.5 t_11.6 t_11.7 t_11.8 t_11.9 t_12 t_12.1 t_12.2 t_12.3 t_12.4 t_12.5 t_12.6 t_12.7 t_12.8 t_12.9 t_13 t_13.1 t_13.2 t_13.3 t_13.4 t_13.5 t_13.6 t_13.7 t_13.8 t_13.9 t_14 t_14.1 t_14.2 t_14.3 t_14.4 t_14.5 t_14.6 t_14.7 t_14.8 t_14.9 t_15 t_15.1 t_15.2 t_15.3 t_15.4 t_15.5 t_15.6 t_15.7 t_15.8 t_15.9 t_16 t_16.1 t_16.2 t_16.3 t_16.4 t_16.5 t_16.6 t_16.7 t_16.8 t_16.9 t_17 t_17.1 t_17.2 t_17.3 t_17.4 t_17.5 t_17.6 t_17.7 t_17.8 t_17.9 t_18 t_18.1 t_18.2 t_18.3 t_18.4 t_18.5 t_18.6 t_18.7 t_18.8 t_18.9 t_19 t_19.1 t_19.2 t_19.3 t_19.4 t_19.5 t_19.6 t_19.7 t_19.8 t_19.9 t_20 t_20.1 t_20.2 t_20.3 t_20.4 t_20.5 t_20.6 t_20.7 t_20.8 t_20.9 t_21 t_21.1 t_21.2 t_21.3 t_21.4 t_21.5 t_21.6 t_21.7 t_21.8 t_21.9 t_22 t_22.1 t_22.2 t_22.3 t_22.4 t_22.5 t_22.6 t_22.7 t_22.8 t_22.9 t_23 t_23.1 t_23.2 t_23.3 t_23.4 t_23.5 t_23.6 t_23.7 t_23.8 t_23.9 t_24 t_24.1 t_24.2 t_24.3 t_24.4 t_24.5 t_24.6 t_24.7 t_24.8 t_24.9 t_25 t_25.1 t_25.2 t_25.3 t_25.4 t_25.5 t_25.6 t_25.7 t_25.8 t_25.9 t_26 t_26.1 t_26.2 t_26.3 t_26.4 t_26.5 t_26.6 t_26.7 t_26.8 t_26.9 t_27 t_27.1 t_27.2 t_27.3 t_27.4 t_27.5 t_27.6 t_27.7 t_27.8 t_27.9 t_28 t_28.1 t_28.2 t_28.3 t_28.4 t_28.5 t_28.6 t_28.7 t_28.8 t_28.9 t_29 t_29.1 t_29.2 t_29.3 t_29.4 t_29.5 t_29.6 t_29.7 t_29.8 t_29.9 t_30 t_30.1 t_30.2 t_30.3 t_30.4 t_30.5 t_30.6 t_30.7 t_30.8 t_30.9 t_31 t_31.1 t_31.2 t_31.3 t_31.4 t_31.5 t_31.6 t_31.7 t_31.8 t_31.9 t_32 t_32.1 t_32.2 t_32.3 t_32.4 t_32.5 t_32.6 t_32.7 t_32.8 t_32.9 t_33 t_33.1 t_33.2 t_33.3 t_33.4 t_33.5 t_33.6 t_33.7 t_33.8 t_33.9 t_34 t_34.1 t_34.2 t_34.3 t_34.4 t_34.5 t_34.6 t_34.7 t_34.8 t_34.9 t_35 t_35.1 t_35.2 t_35.3 t_35.4 t_35.5 t_35.6 t_35.7 t_35.8 t_35.9 t_36 t_36.1 t_36.2 t_36.3 t_36.4 t_36.5 t_36.6 t_36.7 t_36.8 t_36.9 t_37 t_37.1 t_37.2 t_37.3 t_37.4 t_37.5 t_37.6 t_37.7 t_37.8 t_37.9 t_38 t_38.1 t_38.2 t_38.3 t_38.4 t_38.5 t_38.6 t_38.7 t_38.8 t_38.9 t_39 t_39.1 t_39.2 t_39.3 t_39.4 t_39.5 t_39.6 t_39.7 t_39.8 t_39.9 t_40
GPVarianceControllerREC 10 5 5 5 4.4396826 4.4366333 4.4344713 4.4328533 4.4315792 4.4305514 4.4297382 4.4291421 4.4287712 4.4286079 4.4285823 4.4285644 4.4283815 4.4278603 4.4268785 4.425404 4.423506 4.421334 4.4190743 4.4169034 4.414953 4.4132956 4.4119488 4.4108918 4.4100841 4.4094817 4.4090456 4.4087451 4.4085559 4.408456 4.4084204 4.4084171 4.4084061 4.4083416 4.4081775 4.407876 4.4074152 4.4067944 4.4060348 4.405175 4.4042635 4.40335 4.4024782 4.4016808 4.400978 4.4003784 4.3998819 4.3994826 4.3991715 4.3989387 4.3987738 4.3986662 4.3986047 4.3985771 4.3985702 4.3985699 4.3985623 4.3985348 4.3984776 4.3983849 4.3982556 4.3980926 4.3979027 4.3976952 4.3974803 4.3972677 4.3970661 4.3968823 4.3967212 4.3965858 4.3964772 4.3963949 4.396337 4.3963006 4.3962813 4.3962741 4.3962732 4.3962725 4.3962663 4.3962494 4.3962178 4.3961691 4.3961026 4.3960195 4.3959221 4.3958143 4.3957002 4.3955845 4.3954715 4.395365 4.3952681 4.3951831 4.3951112 4.3950531 4.3950083 4.3949759 4.3949544 4.3949418 4.3949357 4.3949338 4.3949337 4.3949331 4.3949302 4.3949236 4.3949123 4.3948962 4.3948753 4.3948504 4.3948223 4.3947925 4.3947622 4.3947327 4.3947052 4.3946806 4.3946598 4.394643 4.3946304 4.3946216 4.3946162 4.3946136 4.3946127 4.3946126 4.3946124 4.3946112 4.3946081 4.3946027 4.3945945 4.3945835 4.3945699 4.3945538 4.3945359 4.3945168 4.3944972 4.3944777 4.394459 4.3944418 4.3944264 4.3944132 4.3944023 4.3943937 4.3943874 4.394383 4.3943803 4.3943788 4.3943782 4.3943781 4.3943781 4.3943779 4.3943771 4.3943758 4.3943737 4.394371 4.3943676 4.3943638 4.3943597 4.3943555 4.3943514 4.3943475 4.3943441 4.3943413 4.394339 4.3943374 4.3943363 4.3943357 4.3943355 4.3943354 4.3943354 4.3943353 4.3943349 4.3943342 4.394333 4.3943313 4.394329 4.3943263 4.3943232 4.3943197 4.394316 4.3943122 4.3943084 4.3943048 4.3943014 4.3942984 4.3942957 4.3942934 4.3942916 4.3942902 4.3942892 4.3942885 4.3942881 4.3942879 4.3942878 4.3942878 4.3942877 4.3942877 4.3942876 4.3942874 4.3942871 4.3942868 4.3942864 4.3942859 4.3942854 4.394285 4.3942846 4.3942842 4.3942839 4.3942837 4.3942836 4.3942835 4.3942835 4.3942835 4.3942835 4.3942834 4.3942834 4.3942832 4.3942829 4.3942826 4.3942821 4.3942816 4.3942809 4.3942802 4.3942793 4.3942785 4.3942776 4.3942767 4.3942759 4.3942751 4.3942744 4.3942737 4.3942732 4.3942727 4.3942723 4.394272 4.3942718 4.3942716 4.3942715 4.3942715 4.3942714 4.3942714 4.3942714 4.3942714 4.3942714 4.3942714 4.3942714 4.3942714 4.3942713 4.3942713 4.3942713 4.3942713 4.3942713 4.3942713 4.3942713 4.3942713 4.3942713 4.3942712 4.3942712 4.3942712 4.3942712 4.3942711 4.394271 4.3942709 4.3942708 4.3942706 4.3942704 4.3942702 4.39427 4.3942697 4.3942695 4.3942692 4.3942689 4.3942687 4.3942684 4.3942682 4.394268 4.3942678 4.3942677 4.3942675 4.3942674 4.3942673 4.3942672 4.3942672 4.3942671 4.3942671 4.394267 4.394267 4.394267 4.394267 4.394267 4.394267 4.394267 4.394267 4.3942669 4.3942669 4.3942669 4.3942669 4.3942669 4.3942669 4.3942669 4.3942669 4.3942668 4.3942668 4.3942668 4.3942667 4.3942667 4.3942666 4.3942666 4.3942665 4.3942664 4.3942663 4.3942662 4.3942661 4.394266 4.3942659 4.3942658 4.3942657 4.3942656 4.3942655 4.3942654 4.3942653 4.3942653 4.3942652 4.3942651 4.394265 4.394265 4.3942649 4.3942649 4.3942648 4.3942648 4.3942648 4.3942647 4.3942647 4.3942647 4.3942647 4.3942646 4.3942646 4.3942646 4.3942646 4.3942646 4.3942645 4.3942645 4.3942645 4.3942645 4.3942645 4.3942644 4.3942644 4.3942644 4.3942643 4.3942643 4.3942643 4.3942642 4.3942642 4.3942641 4.3942641 4.394264 4.394264 4.3942639 4.3942639 4.3942638 4.3942638 4.3942637 4.3942636 4.3942636 4.3942635 4.3942635 4.3942634 4.3942634 4.3942634 4.3942633 4.3942633 4.3942632 4.3942632 4.3942632 4.3942631 4.3942631 4.3942631 4.394263 4.394263 4.394263 4.394263 4.3942629 4.3942629 4.3942629 4.3942629 4.3942629 4.3942628 4.3942628 4.3942628 4.3942628 4.3942627 4.3942627 4.3942627 4.3942626 4.3942626 4.3942626 4.3942625 4.3942625 4.3942625 4.3942624 4.3942624 4.3942624 4.3942623 4.3942623
GPVarianceControllerREC 10 10 5 5 4.1298771 4.1298781 4.1298662 4.129827 4.1297467 4.1296098 4.1294135 4.129179 4.1289503 4.1287735 4.1286729 4.128639 4.128633 4.1286066 4.1285278 4.1283946 4.128233 4.1280792 4.127962 4.127892 4.1278616 4.127854 4.1278538 4.1278523 4.1278474 4.1278403 4.1278317 4.1278207 4.1278064 4.1277894 4.1277721 4.1277584 4.1277507 4.1277485 4.1277485 4.1277464 4.1277386 4.1277242 4.127705 4.1276847 4.1276668 4.1276535 4.127645 4.1276404 4.127638 4.1276363 4.1276349 4.1276336 4.1276326 4.1276319 4.1276316 4.1276314 4.1276313 4.1276312 4.1276309 4.1276306 4.1276301 4.1276293 4.1276282 4.1276268 4.1276254 4.1276242 4.1276234 4.1276229 4.1276228 4.1276228 4.1276226 4.1276223 4.1276218 4.1276211 4.1276204 4.1276197 4.1276191 4.1276186 4.1276182 4.1276179 4.1276175 4.1276171 4.1276167 4.1276161 4.1276155 4.1276148 4.127614 4.1276133 4.1276127 4.1276121 4.1276117 4.1276114 4.1276112 4.127611 4.1276108 4.1276106 4.1276103 4.1276101 4.1276099 4.1276097 4.1276094 4.1276092 4.127609 4.1276088 4.1276087 4.1276085 4.1276084 4.1276083 4.1276082 4.1276081 4.1276081 4.1276081 4.1276081 4.1276081 4.1276081 4.127608 4.127608 4.1276078 4.1276077 4.1276076 4.1276074 4.1276072 4.127607 4.1276068 4.1276066 4.1276064 4.1276062 4.127606 4.1276059 4.1276057 4.1276056 4.1276054 4.1276053 4.1276052 4.1276051 4.1276051 4.127605 4.127605 4.1276049 4.1276049 4.1276048 4.1276048 4.1276047 4.1276047 4.1276047 4.1276046 4.1276046 4.1276045 4.1276045 4.1276045 4.1276044 4.1276044 4.1276044 4.1276044 4.1276044 4.1276044 4.1276044 4.1276044 4.1276044 4.1276043 4.1276043 4.1276043 4.1276043 4.1276042 4.1276042 4.1276041 4.1276041 4.127604 4.127604 4.1276039 4.1276039 4.1276038 4.1276038 4.1276037 4.1276037 4.1276036 4.1276036 4.1276035 4.1276035 4.1276035 4.1276035 4.1276034 4.1276034 4.1276034 4.1276034 4.1276034 4.1276034 4.1276033 4.1276033 4.1276033 4.1276033 4.1276033 4.1276033 4.1276033 4.1276033 4.1276033 4.1276033 4.1276032 4.1276032 4.1276032 4.1276032 4.1276032 4.1276032 4.1276032 4.1276032 4.1276032 4.1276032 4.1276032 4.1276032 4.1276031 4.1276031 4.1276031 4.1276031 4.1276031 4.1276031 4.127603 4.127603 4.127603 4.127603 4.127603 4.1276029 4.1276029 4.1276029 4.1276029 4.1276029 4.1276029 4.1276029 4.1276029 4.1276029 4.1276028 4.1276028 4.1276028 4.1276028 4.1276028 4.1276028 4.1276028 4.1276028 4.1276028 4.1276028 4.1276028 4.1276028 4.1276028 4.1276028 4.1276028 4.1276028 4.1276028 4.1276027 4.1276027 4.1276027 4.1276027 4.1276027 4.1276027 4.1276027 4.1276027 4.1276027 4.1276027 4.1276027 4.1276027 4.1276027 4.1276027 4.1276026 4.1276026 4.1276026 4.1276026 4.1276026 4.1276026 4.1276026 4.1276026 4.1276026 4.1276026 4.1276026 4.1276026 4.1276026 4.1276025 4.1276025 4.1276025 4.1276025 4.1276025 4.1276025 4.1276025 4.1276025 4.1276025 4.1276025 4.1276025 4.1276025 4.1276025 4.1276025 4.1276025 4.1276025 4.1276025 4.1276025 4.1276025 4.1276024 4.1276024 4.1276024 4.1276024 4.1276024 4.1276024 4.1276024 4.1276024 4.1276024 4.1276024 4.1276024 4.1276024 4.1276024 4.1276024 4.1276024 4.1276023 4.1276023 4.1276023 4.1276023 4.1276023 4.1276023 4.1276023 4.1276023 4.1276023 4.1276023 4.1276023 4.1276023 4.1276023 4.1276023 4.1276022 4.1276022 4.1276022 4.1276022 4.1276022 4.1276022 4.1276022 4.1276022 4.1276022 4.1276022 4.1276022 4.1276022 4.1276022 4.1276022 4.1276022 4.1276022 4.1276021 4.1276021 4.1276021 4.1276021 4.1276021 4.1276021 4.1276021 4.1276021 4.1276021 4.1276021 4.1276021 4.1276021 4.1276021 4.1276021 4.1276021 4.1276021 4.1276021 4.1276021 4.127602 4.127602 4.127602 4.127602 4.127602 4.127602 4.127602 4.127602 4.127602 4.127602 4.127602 4.127602 4.127602 4.127602 4.127602 4.127602 4.127602 4.127602 4.127602 4.127602 4.127602 4.127602 4.127602 4.127602 4.1276019 4.1276019 4.1276019 4.1276019 4.1276019 4.1276019 4.1276019 4.1276019 4.1276019 4.1276019 4.1276019 4.1276019 4.1276019 4.1276019 4.1276019 4.1276019 4.1276019 4.1276019 4.1276019 4.1276019 4.1276019 4.1276019 4.1276019 4.1276019 4.1276019 4.1276019
GPVarianceControllerREC 10 20 5 5 3.8855335 3.8829709 3.881253 3.8802517 3.8797959 3.8796577 3.8796233 3.8795592 3.8794269 3.8792391 3.8790297 3.8788334 3.8786673 3.8785314 3.8784081 3.8782589 3.8780348 3.8776819 3.8771319 3.8763307 3.8753043 3.874131 3.8729322 3.8718462 3.8709487 3.8703188 3.8699413 3.8697517 3.869687 3.8696756 3.8696674 3.8696322 3.8695549 3.8694339 3.8692709 3.8690625 3.868809 3.8685033 3.8681351 3.8676966 3.8671534 3.8665161 3.8657976 3.8649772 3.8640714 3.863117 3.8622092 3.8613585 3.8605686 3.8598544 3.8591937 3.8586209 3.858129 3.857679 3.8572524 3.8568329 3.8564231 3.8560242 3.8556006 3.8551763 3.854758 3.8542958 3.8537938 3.8532057 3.8524323 3.851381 3.849796 3.8468138 3.8427366 3.8624022 3.8622879 3.8622023 3.8621439 3.8621061 3.8620843 3.8620743 3.8620716 3.8620715 3.86207 3.8620637 3.8620505 3.8620293 3.8619997 3.8619627 3.8619185 3.8618674 3.8618118 3.8617508 3.8616888 3.8616346 3.8615886 3.861551 3.8615215 3.8614994 3.861486 3.8614794 3.8614766 3.8614761 3.8614759 3.8614743 3.8614694 3.86146 3.861444 3.8614193 3.8613867 3.8613461 3.8612964 3.8612358 3.8611712 3.8611051 3.8610323 3.8609475 3.8608491 3.8607369 3.8606142 3.8604816 3.8603278 3.8601519 3.8599553 3.8597347 3.8594928 3.8592233 3.8589241 3.8585876 3.858156 3.8575888 3.8568609 3.8558947 3.8546979 3.853366 3.8516174 3.8474883 3.8245612 3.8607481 3.8607341 3.8607205 3.8607081 3.8606969 3.8606871 3.8606793 3.8606731 3.8606686 3.8606657 3.8606636 3.8606624 3.8606619 3.8606619 3.8606618 3.8606616 3.8606611 3.86066 3.8606581 3.8606553 3.8606516 3.8606465 3.8606402 3.8606326 3.8606233 3.8606116 3.8605969 3.8605759 3.8605371 3.8604411 3.8598542 3.8606245 3.860624 3.8606239 3.8606239 3.8606239 3.8606237 3.8606234 3.8606228 3.8606219 3.8606208 3.8606197 3.8606184 3.8606169 3.8606152 3.8606133 3.8606116 3.8606102 3.8606091 3.8606082 3.8606076 3.8606071 3.8606069 3.8606067 3.8606067 3.8606067 3.8606066 3.8606066 3.8606064 3.8606062 3.8606058 3.8606052 3.8606044 3.8606036 3.8606025 3.8606013 3.8606001 3.8605989 3.8605976 3.8605963 3.8605951 3.860594 3.8605932 3.8605926 3.860592 3.8605913 3.8605906 3.86059 3.8605894 3.8605889 3.8605884 3.860588 3.8605877 3.8605874 3.8605871 3.860587 3.8605868 3.8605867 3.8605867 3.8605866 3.8605866 3.8605865 3.8605865 3.8605864 3.8605863 3.8605862 3.8605859 3.8605855 3.860585 3.8605844 3.8605836 3.8605825 3.8605815 3.8605806 3.8605794 3.8605781 3.8605765 3.8605748 3.8605732 3.8605714 3.8605696 3.8605674 3.8605645 3.8605615 3.8605579 3.8605533 3.8605485 3.8605413 3.860506 3.8605819 3.8605818 3.8605818 3.8605818 3.8605818 3.8605818 3.8605818 3.8605818 3.8605818 3.8605817 3.8605817 3.8605816 3.8605816 3.8605815 3.8605814 3.8605813 3.8605812 3.8605811 3.860581 3.860581 3.8605809 3.8605808 3.8605808 3.8605807 3.8605807 3.8605807 3.8605806 3.8605806 3.8605806 3.8605806 3.8605806 3.8605805 3.8605805 3.8605801 3.8605802 3.8605802 3.8605801 3.8605801 3.8605801 3.8605801 3.8605801 3.8605801 3.8605801 3.8605801 3.8605801 3.8605801 3.8605801 3.8605801 3.8605801 3.8605801 3.8605801 3.8605801 3.8605801 3.86058 3.86058 3.8605799 3.8605799 3.8605798 3.8605797 3.8605797 3.8605796 3.8605795 3.8605794 3.8605793 3.8605792 3.860579 3.8605789 3.8605787 3.8605784 3.8605778 3.8605754 3.8605795 3.8605795 3.8605795 3.8605795 3.8605795 3.8605795 3.8605795 3.8605795 3.8605795 3.8605794 3.8605794 3.8605794 3.8605794 3.8605794 3.8605793 3.8605792 3.8605789 3.8605714 3.8605794 3.8605794 3.8605794 3.8605794 3.8605793 3.8605793 3.8605793 3.8605793 3.8605792 3.8605792 3.8605792 3.8605791 3.8605791 3.860579 3.860579 3.8605789 3.8605788 3.8605787 3.8605786 3.8605785 3.8605785 3.8605783 3.8605781 3.8605777 3.8605766 3.8605791 3.8605791 3.8605791 3.8605791 3.860579 3.860579 3.860579 3.860579 3.8605789 3.8605789 3.8605789 3.8605788 3.8605788 3.8605787 3.8605785 3.8605782 3.8605774 3.8605737 3.860579 3.860579 3.860579 3.860579 3.860579 3.860579 3.860579 3.860579 3.860579 3.8605789 3.8605789 3.8605787 3.860572 3.860579 3.8605789 3.8605789 3.8605789
GPVarianceControllerPAA 10 5 5 5 4.4396826 4.4366333 4.4344713 4.4328533 4.4315792 4.4305514 4.4297382 4.4291421 4.4287712 4.4286079 4.4285823 4.4285644 4.4283815 4.4278603 4.4268785 4.425404 4.423506 4.421334 4.4190743 4.4169034 4.414953 4.4132956 4.4119488 4.4108918 4.4100841 4.4094817 4.4090456 4.4087451 4.4085559 4.408456 4.4084204 4.4084171 4.4084061 4.4083416 4.4081775 4.407876 4.4074152 4.4067944 4.4060348 4.405175 4.4042635 4.40335 4.4024782 4.4016808 4.400978 4.4003784 4.3998819 4.3994826 4.3991715 4.3989387 4.3987738 4.3986662 4.3986047 4.3985771 4.3985702 4.3985699 4.3985623 4.3985348 4.3984776 4.3983849 4.3982556 4.3980926 4.3979027 4.3976952 4.3974803 4.3972677 4.3970661 4.3968823 4.3967212 4.3965858 4.3964772 4.3963949 4.396337 4.3963006 4.3962813 4.3962741 4.3962732 4.3962725 4.3962663 4.3962494 4.3962178 4.3961691 4.3961026 4.3960195 4.3959221 4.3958143 4.3957002 4.3955845 4.3954715 4.395365 4.3952681 4.3951831 4.3951112 4.3950531 4.3950083 4.3949759 4.3949544 4.3949418 4.3949357 4.3949338 4.3949337 4.3949331 4.3949302 4.3949236 4.3949123 4.3948962 4.3948753 4.3948504 4.3948223 4.3947925 4.3947622 4.3947327 4.3947052 4.3946806 4.3946598 4.394643 4.3946304 4.3946216 4.3946162 4.3946136 4.3946127 4.3946126 4.3946124 4.3946112 4.3946081 4.3946027 4.3945945 4.3945835 4.3945699 4.3945538 4.3945359 4.3945168 4.3944972 4.3944777 4.394459 4.3944418 4.3944264 4.3944132 4.3944023 4.3943937 4.3943874 4.394383 4.3943803 4.3943788 4.3943782 4.3943781 4.3943781 4.3943779 4.3943771 4.3943758 4.3943737 4.394371 4.3943676 4.3943638 4.3943597 4.3943555 4.3943514 4.3943475 4.3943441 4.3943413 4.394339 4.3943374 4.3943363 4.3943357 4.3943355 4.3943354 4.3943354 4.3943353 4.3943349 4.3943342 4.394333 4.3943313 4.394329 4.3943263 4.3943232 4.3943197 4.394316 4.3943122 4.3943084 4.3943048 4.3943014 4.3942984 4.3942957 4.3942934 4.3942916 4.3942902 4.3942892 4.3942885 4.3942881 4.3942879 4.3942878 4.3942878 4.3942877 4.3942877 4.3942876 4.3942874 4.3942871 4.3942868 4.3942864 4.3942859 4.3942854 4.394285 4.3942846 4.3942842 4.3942839 4.3942837 4.3942836 4.3942835 4.3942835 4.3942835 4.3942835 4.3942834 4.3942834 4.3942832 4.3942829 4.3942826 4.3942821 4.3942816 4.3942809 4.3942802 4.3942793 4.3942785 4.3942776 4.3942767 4.3942759 4.3942751 4.3942744 4.3942737 4.3942732 4.3942727 4.3942723 4.394272 4.3942718 4.3942716 4.3942715 4.3942715 4.3942714 4.3942714 4.3942714 4.3942714 4.3942714 4.3942714 4.3942714 4.3942714 4.3942713 4.3942713 4.3942713 4.3942713 4.3942713 4.3942713 4.3942713 4.3942713 4.3942713 4.3942712 4.3942712 4.3942712 4.3942712 4.3942711 4.394271 4.3942709 4.3942708 4.3942706 4.3942704 4.3942702 4.39427 4.3942697 4.3942695 4.3942692 4.3942689 4.3942687 4.3942684 4.3942682 4.394268 4.3942678 4.3942677 4.3942675 4.3942674 4.3942673 4.3942672 4.3942672 4.3942671 4.3942671 4.394267 4.394267 4.394267 4.394267 4.394267 4.394267 4.394267 4.394267 4.3942669 4.3942669 4.3942669 4.3942669 4.3942669 4.3942669 4.3942669 4.3942669 4.3942668 4.3942668 4.3942668 4.3942667 4.3942667 4.3942666 4.3942666 4.3942665 4.3942664 4.3942663 4.3942662 4.3942661 4.394266 4.3942659 4.3942658 4.3942657 4.3942656 4.3942655 4.3942654 4.3942653 4.3942653 4.3942652 4.3942651 4.394265 4.394265 4.3942649 4.3942649 4.3942648 4.3942648 4.3942648 4.3942647 4.3942647 4.3942647 4.3942647 4.3942646 4.3942646 4.3942646 4.3942646 4.3942646 4.3942645 4.3942645 4.3942645 4.3942645 4.3942645 4.3942644 4.3942644 4.3942644 4.3942643 4.3942643 4.3942643 4.3942642 4.3942642 4.3942641 4.3942641 4.394264 4.394264 4.3942639 4.3942639 4.3942638 4.3942638 4.3942637 4.3942636 4.3942636 4.3942635 4.3942635 4.3942634 4.3942634 4.3942634 4.3942633 4.3942633 4.3942632 4.3942632 4.3942632 4.3942631 4.3942631 4.3942631 4.394263 4.394263 4.394263 4.394263 4.3942629 4.3942629 4.3942629 4.3942629 4.3942629 4.3942628 4.3942628 4.3942628 4.3942628 4.3942627 4.3942627 4.3942627 4.3942626 4.3942626 4.3942626 4.3942625 4.3942625 4.3942625 4.3942624 4.3942624 4.3942624 4.3942623 4.3942623
GPVarianceControllerPAA 10 10 5 5 4.1298771 4.1298781 4.1298662 4.129827 4.1297467 4.1296098 4.1294135 4.129179 4.1289503 4.1287735 4.1286729 4.128639 4.128633 4.1286066 4.1285278 4.1283946 4.128233 4.1280792 4.127962 4.127892 4.1278616 4.127854 4.1278538 4.1278523 4.1278474 4.1278403 4.1278317 4.1278207 4.1278064 4.1277894 4.1277721 4.1277584 4.1277507 4.1277485 4.1277485 4.1277464 4.1277386 4.1277242 4.127705 4.1276847 4.1276668 4.1276535 4.127645 4.1276404 4.127638 4.1276363 4.1276349 4.1276336 4.1276326 4.1276319 4.1276316 4.1276314 4.1276313 4.1276312 4.1276309 4.1276306 4.1276301 4.1276293 4.1276282 4.1276268 4.1276254 4.1276242 4.1276234 4.1276229 4.1276228 4.1276228 4.1276226 4.1276223 4.1276218 4.1276211 4.1276204 4.1276197 4.1276191 4.1276186 4.1276182 4.1276179 4.1276175 4.1276171 4.1276167 4.1276161 4.1276155 4.1276148 4.127614 4.1276133 4.1276127 4.1276121 4.1276117 4.1276114 4.1276112 4.127611 4.1276108 4.1276106 4.1276103 4.1276101 4.1276099 4.1276097 4.1276094 4.1276092 4.127609 4.1276088 4.1276087 4.1276085 4.1276084 4.1276083 4.1276082 4.1276081 4.1276081 4.1276081 4.1276081 4.1276081 4.1276081 4.127608 4.127608 4.1276078 4.1276077 4.1276076 4.1276074 4.1276072 4.127607 4.1276068 4.1276066 4.1276064 4.1276062 4.127606 4.1276059 4.1276057 4.1276056 4.1276054 4.1276053 4.1276052 4.1276051 4.1276051 4.127605 4.127605 4.1276049 4.1276049 4.1276048 4.1276048 4.1276047 4.1276047 4.1276047 4.1276046 4.1276046 4.1276045 4.1276045 4.1276045 4.1276044 4.1276044 4.1276044 4.1276044 4.1276044 4.1276044 4.1276044 4.1276044 4.1276044 4.1276043 4.1276043 4.1276043 4.1276043 4.1276042 4.1276042 4.1276041 4.1276041 4.127604 4.127604 4.1276039 4.1276039 4.1276038 4.1276038 4.1276037 4.1276037 4.1276036 4.1276036 4.1276035 4.1276035 4.1276035 4.1276035 4.1276034 4.1276034 4.1276034 4.1276034 4.1276034 4.1276034 4.1276033 4.1276033 4.1276033 4.1276033 4.1276033 4.1276033 4.1276033 4.1276033 4.1276033 4.1276033 4.1276032 4.1276032 4.1276032 4.1276032 4.1276032 4.1276032 4.1276032 4.1276032 4.1276032 4.1276032 4.1276032 4.1276032 4.1276031 4.1276031 4.1276031 4.1276031 4.1276031 4.1276031 4.127603 4.127603 4.127603 4.127603 4.127603 4.1276029 4.1276029 4.1276029 4.1276029 4.1276029 4.1276029 4.1276029 4.1276029 4.1276029 4.1276028 4.1276028 4.1276028 4.1276028 4.1276028 4.1276028 4.1276028 4.1276028 4.1276028 4.1276028 4.1276028 4.1276028 4.1276028 4.1276028 4.1276028 4.1276028 4.1276028 4.1276027 4.1276027 4.1276027 4.1276027 4.1276027 4.1276027 4.1276027 4.1276027 4.1276027 4.1276027 4.1276027 4.1276027 4.1276027 4.1276027 4.1276026 4.1276026 4.1276026 4.1276026 4.1276026 4.1276026 4.1276026 4.1276026 4.1276026 4.1276026 4.1276026 4.1276026 4.1276026 4.1276025 4.1276025 4.1276025 4.1276025 4.1276025 4.1276025 4.1276025 4.1276025 4.1276025 4.1276025 4.1276025 4.1276025 4.1276025 4.1276025 4.1276025 4.1276025 4.1276025 4.1276025 4.1276025 4.1276024 4.1276024 4.1276024 4.1276024 4.1276024 4.1276024 4.1276024 4.1276024 4.1276024 4.1276024 4.1276024 4.1276024 4.1276024 4.1276024 4.1276024 4.1276023 4.1276023 4.1276023 4.1276023 4.1276023 4.1276023 4.1276023 4.1276023 4.1276023 4.1276023 4.1276023 4.1276023 4.1276023 4.1276023 4.1276022 4.1276022 4.1276022 4.1276022 4.1276022 4.1276022 4.1276022 4.1276022 4.1276022 4.1276022 4.1276022 4.1276022 4.1276022 4.1276022 4.1276022 4.1276022 4.1276021 4.1276021 4.1276021 4.1276021 4.1276021 4.1276021 4.1276021 4.1276021 4.1276021 4.1276021 4.1276021 4.1276021 4.1276021 4.1276021 4.1276021 4.1276021 4.1276021 4.1276021 4.127602 4.127602 4.127602 4.127602 4.127602 4.127602 4.127602 4.127602 4.127602 4.127602 4.127602 4.127602 4.127602 4.127602 4.127602 4.127602 4.127602 4.127602 4.127602 4.127602 4.127602 4.127602 4.127602 4.127602 4.1276019 4.1276019 4.1276019 4.1276019 4.1276019 4.1276019 4.1276019 4.1276019 4.1276019 4.1276019 4.1276019 4.1276019 4.1276019 4.1276019 4.1276019 4.1276019 4.1276019 4.1276019 4.1276019 4.1276019 4.1276019 4.1276019 4.1276019 4.1276019 4.1276019 4.1276019
GPVarianceControllerPAA 10 20 5 5 3.8855335 3.8829709 3.881253 3.8802517 3.8797959 3.8796577 3.8796233 3.8795592 3.8794269 3.8792391 3.8790297 3.8788334 3.8786673 3.8785314 3.8784081 3.8782589 3.8780348 3.8776819 3.8771319 3.8763307 3.8753043 3.874131 3.8729322 3.8718462 3.8709487 3.8703188 3.8699413 3.8697517 3.869687 3.8696756 3.8696674 3.8696322 3.8695549 3.8694339 3.8692709 3.8690625 3.868809 3.8685033 3.8681351 3.8676966 3.8671534 3.8665161 3.8657976 3.8649772 3.8640714 3.863117 3.8622092 3.8613585 3.8605686 3.8598544 3.8591937 3.8586209 3.858129 3.857679 3.8572524 3.8568329 3.8564231 3.8560242 3.8556006 3.8551763 3.854758 3.8542958 3.8537938 3.8532057 3.8524323 3.851381 3.849796 3.8468138 3.8427366 3.8624022 3.8622879 3.8622023 3.8621439 3.8621061 3.8620843 3.8620743 3.8620716 3.8620715 3.86207 3.8620637 3.8620505 3.8620293 3.8619997 3.8619627 3.8619185 3.8618674 3.8618118 3.8617508 3.8616888 3.8616346 3.8615886 3.861551 3.8615215 3.8614994 3.861486 3.8614794 3.8614766 3.8614761 3.8614759 3.8614743 3.8614694 3.86146 3.861444 3.8614193 3.8613867 3.8613461 3.8612964 3.8612358 3.8611712 3.8611051 3.8610323 3.8609475 3.8608491 3.8607369 3.8606142 3.8604816 3.8603278 3.8601519 3.8599553 3.8597347 3.8594928 3.8592233 3.8589241 3.8585876 3.858156 3.8575888 3.8568609 3.8558947 3.8546979 3.853366 3.8516174 3.8474883 3.8245612 3.8607481 3.8607341 3.8607205 3.8607081 3.8606969 3.8606871 3.8606793 3.8606731 3.8606686 3.8606657 3.8606636 3.8606624 3.8606619 3.8606619 3.8606618 3.8606616 3.8606611 3.86066 3.8606581 3.8606553 3.8606516 3.8606465 3.8606402 3.8606326 3.8606233 3.8606116 3.8605969 3.8605759 3.8605371 3.8604411 3.8598542 3.8606245 3.860624 3.8606239 3.8606239 3.8606239 3.8606237 3.8606234 3.8606228 3.8606219 3.8606208 3.8606197 3.8606184 3.8606169 3.8606152 3.8606133 3.8606116 3.8606102 3.8606091 3.8606082 3.8606076 3.8606071 3.8606069 3.8606067 3.8606067 3.8606067 3.8606066 3.8606066 3.8606064 3.8606062 3.8606058 3.8606052 3.8606044 3.8606036 3.8606025 3.8606013 3.8606001 3.8605989 3.8605976 3.8605963 3.8605951 3.860594 3.8605932 3.8605926 3.860592 3.8605913 3.8605906 3.86059 3.8605894 3.8605889 3.8605884 3.860588 3.8605877 3.8605874 3.8605871 3.860587 3.8605868 3.8605867 3.8605867 3.8605866 3.8605866 3.8605865 3.8605865 3.8605864 3.8605863 3.8605862 3.8605859 3.8605855 3.860585 3.8605844 3.8605836 3.8605825 3.8605815 3.8605806 3.8605794 3.8605781 3.8605765 3.8605748 3.8605732 3.8605714 3.8605696 3.8605674 3.8605645 3.8605615 3.8605579 3.8605533 3.8605485 3.8605413 3.860506 3.8605819 3.8605818 3.8605818 3.8605818 3.8605818 3.8605818 3.8605818 3.8605818 3.8605818 3.8605817 3.8605817 3.8605816 3.8605816 3.8605815 3.8605814 3.8605813 3.8605812 3.8605811 3.860581 3.860581 3.8605809 3.8605808 3.8605808 3.8605807 3.8605807 3.8605807 3.8605806 3.8605806 3.8605806 3.8605806 3.8605806 3.8605805 3.8605805 3.8605801 3.8605802 3.8605802 3.8605801 3.8605801 3.8605801 3.8605801 3.8605801 3.8605801 3.8605801 3.8605801 3.8605801 3.8605801 3.8605801 3.8605801 3.8605801 3.8605801 3.8605801 3.8605801 3.8605801 3.86058 3.86058 3.8605799 3.8605799 3.8605798 3.8605797 3.8605797 3.8605796 3.8605795 3.8605794 3.8605793 3.8605792 3.860579 3.8605789 3.8605787 3.8605784 3.8605778 3.8605754 3.8605795 3.8605795 3.8605795 3.8605795 3.8605795 3.8605795 3.8605795 3.8605795 3.8605795 3.8605794 3.8605794 3.8605794 3.8605794 3.8605794 3.8605793 3.8605792 3.8605789 3.8605714 3.8605794 3.8605794 3.8605794 3.8605794 3.8605793 3.8605793 3.8605793 3.8605793 3.8605792 3.8605792 3.8605792 3.8605791 3.8605791 3.860579 3.860579 3.8605789 3.8605788 3.8605787 3.8605786 3.8605785 3.8605785 3.8605783 3.8605781 3.8605777 3.8605766 3.8605791 3.8605791 3.8605791 3.8605791 3.860579 3.860579 3.860579 3.860579 3.8605789 3.8605789 3.8605789 3.8605788 3.8605788 3.8605787 3.8605785 3.8605782 3.8605774 3.8605737 3.860579 3.860579 3.860579 3.860579 3.860579 3.860579 3.860579 3.860579 3.860579 3.8605789 3.8605789 3.8605787 3.860572 3.860579 3.8605789 3.8605789 3.8605789
GPInformationControllerFixedEndTimeREC 10 5 5 5 4.4396826 4.4366333 4.4344713 4.4328534 4.4315791 4.4305512 4.4297378 4.4291416 4.4287706 4.4286072 4.4285816 4.4285637 4.4283809 4.42786 4.4268787 4.4254046 4.4235068 4.4213347 4.419075 4.416904 4.4149533 4.4132952 4.4119476 4.4108898 4.4100816 4.4094785 4.4090418 4.4087407 4.4085511 4.408451 4.4084153 4.408412 4.4084011 4.4083367 4.4081729 4.4078718 4.4074113 4.4067909 4.4060315 4.4051718 4.4042606 4.4033476 4.4024767 4.4016803 4.4009785 4.4003799 4.3998844 4.3994859 4.3991757 4.3989435 4.3987792 4.398672 4.3986108 4.3985834 4.3985767 4.3985764 4.3985686 4.3985408 4.3984833 4.3983902 4.3982603 4.3980966 4.397906 4.3976976 4.3974816 4.3972678 4.397065 4.39688 4.3967177 4.3965812 4.3964715 4.3963882 4.3963296 4.3962926 4.3962729 4.3962654 4.3962644 4.3962639 4.3962579 4.3962413 4.3962102 4.3961621 4.3960963 4.3960139 4.3959173 4.3958102 4.3956969 4.3955819 4.3954696 4.3953638 4.3952675 4.3951831 4.3951118 4.3950541 4.3950097 4.3949777 4.3949564 4.394944 4.3949381 4.3949362 4.3949361 4.3949354 4.3949324 4.3949257 4.3949143 4.3948979 4.3948768 4.3948516 4.3948233 4.3947932 4.3947626 4.3947328 4.3947051 4.3946803 4.3946593 4.3946423 4.3946295 4.3946206 4.3946151 4.3946124 4.3946114 4.3946114 4.3946112 4.39461 4.394607 4.3946017 4.3945936 4.3945828 4.3945692 4.3945534 4.3945356 4.3945167 4.3944972 4.3944779 4.3944594 4.3944423 4.394427 4.3944139 4.3944031 4.3943946 4.3943883 4.394384 4.3943813 4.3943799 4.3943794 4.3943792 4.3943792 4.3943789 4.3943782 4.3943768 4.3943747 4.394372 4.3943686 4.3943647 4.3943605 4.3943563 4.3943521 4.3943482 4.3943448 4.394342 4.3943397 4.394338 4.3943369 4.3943363 4.3943361 4.394336 4.394336 4.3943359 4.3943355 4.3943348 4.3943336 4.3943319 4.3943297 4.394327 4.3943239 4.3943204 4.3943168 4.394313 4.3943093 4.3943057 4.3943023 4.3942993 4.3942967 4.3942945 4.3942927 4.3942913 4.3942903 4.3942896 4.3942892 4.394289 4.394289 4.3942889 4.3942889 4.3942889 4.3942888 4.3942886 4.3942883 4.3942879 4.3942875 4.394287 4.3942865 4.394286 4.3942856 4.3942852 4.3942849 4.3942847 4.3942846 4.3942845 4.3942845 4.3942845 4.3942845 4.3942844 4.3942843 4.3942842 4.3942839 4.3942836 4.3942832 4.3942826 4.394282 4.3942812 4.3942804 4.3942796 4.3942787 4.3942779 4.3942771 4.3942763 4.3942756 4.394275 4.3942745 4.394274 4.3942736 4.3942734 4.3942731 4.394273 4.3942729 4.3942728 4.3942728 4.3942728 4.3942728 4.3942728 4.3942728 4.3942728 4.3942727 4.3942727 4.3942727 4.3942727 4.3942726 4.3942726 4.3942726 4.3942726 4.3942726 4.3942726 4.3942726 4.3942726 4.3942726 4.3942725 4.3942725 4.3942724 4.3942724 4.3942723 4.3942721 4.394272 4.3942718 4.3942716 4.3942714 4.3942711 4.3942709 4.3942707 4.3942704 4.3942702 4.39427 4.3942698 4.3942696 4.3942694 4.3942692 4.3942691 4.394269 4.3942689 4.3942688 4.3942688 4.3942687 4.3942687 4.3942687 4.3942687 4.3942687 4.3942686 4.3942686 4.3942686 4.3942686 4.3942686 4.3942686 4.3942686 4.3942686 4.3942686 4.3942686 4.3942686 4.3942686 4.3942686 4.3942686 4.3942685 4.3942685 4.3942685 4.3942684 4.3942684 4.3942683 4.3942683 4.3942682 4.3942681 4.394268 4.3942679 4.3942678 4.3942678 4.3942677 4.3942676 4.3942675 4.3942674 4.3942673 4.3942672 4.3942672 4.3942671 4.394267 4.394267 4.3942669 4.3942669 4.3942669 4.3942668 4.3942668 4.3942668 4.3942667 4.3942667 4.3942667 4.3942667 4.3942667 4.3942667 4.3942666 4.3942666 4.3942666 4.3942666 4.3942666 4.3942666 4.3942666 4.3942665 4.3942665 4.3942665 4.3942665 4.3942664 4.3942664 4.3942664 4.3942663 4.3942663 4.3942663 4.3942662 4.3942662 4.3942661 4.3942661 4.3942661 4.394266 4.394266 4.3942659 4.3942659 4.3942658 4.3942658 4.3942657 4.3942657 4.3942657 4.3942656 4.3942656 4.3942656 4.3942655 4.3942655 4.3942655 4.3942655 4.3942654 4.3942654 4.3942654 4.3942654 4.3942654 4.3942653 4.3942653 4.3942653 4.3942653 4.3942653 4.3942652 4.3942652 4.3942652 4.3942652 4.3942652 4.3942651 4.3942651 4.3942651 4.3942651 4.3942651 4.394265 4.394265 4.394265 4.394265 4.3942649 4.3942649 4.3942649 4.3942648 4.3942648
GPInformationControllerFixedEndTimeREC 10 10 5 5 4.1298771 4.1298781 4.1298662 4.129827 4.1297467 4.1296099 4.1294135 4.1291791 4.1289503 4.1287732 4.1286729 4.1286394 4.1286334 4.1286068 4.1285274 4.1283934 4.1282307 4.1280763 4.1279591 4.1278894 4.1278592 4.1278517 4.1278515 4.12785 4.1278451 4.1278379 4.1278292 4.1278182 4.127804 4.127787 4.12777 4.1277565 4.1277488 4.1277466 4.1277466 4.1277445 4.1277367 4.1277223 4.1277032 4.1276831 4.1276653 4.1276521 4.1276438 4.1276392 4.1276367 4.1276351 4.1276337 4.1276323 4.1276312 4.1276305 4.1276302 4.1276301 4.1276299 4.1276298 4.1276295 4.1276291 4.1276286 4.1276277 4.1276266 4.1276252 4.1276237 4.1276225 4.1276216 4.1276211 4.127621 4.127621 4.1276209 4.1276206 4.1276201 4.1276194 4.1276187 4.1276181 4.1276175 4.1276171 4.1276167 4.1276164 4.127616 4.1276157 4.1276153 4.1276148 4.1276142 4.1276135 4.1276128 4.1276122 4.1276116 4.127611 4.1276106 4.1276103 4.1276101 4.1276099 4.1276097 4.1276095 4.1276093 4.127609 4.1276088 4.1276085 4.1276083 4.127608 4.1276078 4.1276076 4.1276074 4.1276072 4.127607 4.1276069 4.1276068 4.1276067 4.1276067 4.1276067 4.1276067 4.1276067 4.1276067 4.1276066 4.1276066 4.1276065 4.1276063 4.1276062 4.127606 4.1276059 4.1276057 4.1276055 4.1276054 4.1276052 4.127605 4.1276048 4.1276047 4.1276045 4.1276044 4.1276043 4.1276042 4.1276041 4.127604 4.1276039 4.1276039 4.1276038 4.1276038 4.1276037 4.1276037 4.1276036 4.1276036 4.1276035 4.1276035 4.1276034 4.1276034 4.1276033 4.1276033 4.1276032 4.1276032 4.1276032 4.1276032 4.1276032 4.1276031 4.1276031 4.1276031 4.1276031 4.1276031 4.1276031 4.1276031 4.1276031 4.127603 4.127603 4.127603 4.1276029 4.1276029 4.1276028 4.1276028 4.1276027 4.1276027 4.1276026 4.1276026 4.1276025 4.1276025 4.1276025 4.1276024 4.1276024 4.1276024 4.1276023 4.1276023 4.1276023 4.1276023 4.1276023 4.1276022 4.1276022 4.1276022 4.1276022 4.1276022 4.1276022 4.1276022 4.1276021 4.1276021 4.1276021 4.1276021 4.1276021 4.1276021 4.1276021 4.1276021 4.1276021 4.1276021 4.1276021 4.1276021 4.127602 4.127602 4.127602 4.127602 4.127602 4.127602 4.127602 4.127602 4.1276019 4.1276019 4.1276019 4.1276019 4.1276019 4.1276019 4.1276018 4.1276018 4.1276018 4.1276018 4.1276018 4.1276018 4.1276018 4.1276017 4.1276017 4.1276017 4.1276017 4.1276017 4.1276017 4.1276017 4.1276017 4.1276017 4.1276017 4.1276017 4.1276017 4.1276016 4.1276016 4.1276016 4.1276016 4.1276016 4.1276016 4.1276016 4.1276016 4.1276016 4.1276016 4.1276016 4.1276016 4.1276016 4.1276016 4.1276016 4.1276016 4.1276016 4.1276016 4.1276015 4.1276015 4.1276015 4.1276015 4.1276015 4.1276015 4.1276015 4.1276015 4.1276015 4.1276015 4.1276015 4.1276015 4.1276015 4.1276014 4.1276014 4.1276014 4.1276014 4.1276014 4.1276014 4.1276014 4.1276014 4.1276014 4.1276014 4.1276014 4.1276014 4.1276014 4.1276014 4.1276014 4.1276014 4.1276014 4.1276014 4.1276014 4.1276013 4.1276013 4.1276013 4.1276013 4.1276013 4.1276013 4.1276013 4.1276013 4.1276013 4.1276013 4.1276013 4.1276013 4.1276013 4.1276013 4.1276013 4.1276013 4.1276013 4.1276013 4.1276013 4.1276013 4.1276013 4.1276013 4.1276012 4.1276012 4.1276012 4.1276012 4.1276012 4.1276012 4.1276012 4.1276012 4.1276012 4.1276012 4.1276012 4.1276012 4.1276012 4.1276012 4.1276012 4.1276012 4.1276012 4.1276012 4.1276012 4.1276012 4.1276012 4.1276012 4.1276012 4.1276012 4.1276012 4.1276012 4.1276012 4.1276011 4.1276011 4.1276011 4.1276011 4.1276011 4.1276011 4.1276011 4.1276011 4.1276011 4.1276011 4.1276011 4.1276011 4.1276011 4.1276011 4.1276011 4.1276011 4.1276011 4.1276011 4.1276011 4.1276011 4.1276011 4.1276011 4.1276011 4.1276011 4.1276011 4.1276011 4.1276011 4.1276011 4.1276011 4.1276011 4.1276011 4.1276011 4.127601 4.127601 4.127601 4.127601 4.127601 4.127601 4.127601 4.127601 4.127601 4.127601 4.127601 4.127601 4.127601 4.127601 4.127601 4.127601 4.127601 4.127601 4.127601 4.127601 4.127601 4.127601 4.127601 4.127601 4.127601 4.127601 4.127601 4.127601 4.127601 4.127601 4.127601 4.127601 4.127601 4.127601 4.127601 4.127601 4.127601 4.127601
GPInformationControllerFixedEndTimeREC 10 20 5 5 3.8855335 3.882889 3.8810609 3.8800051 3.8795313 3.8793876 3.8793531 3.8792938 3.879167 3.8789897 3.8787992 3.8786249 3.8784773 3.8783505 3.8782264 3.8780757 3.8778551 3.8775091 3.8769833 3.8762463 3.8753126 3.8742502 3.8731676 3.8721824 3.8714138 3.8709275 3.8706934 3.8706218 3.8706124 3.8705905 3.8705207 3.8703997 3.8702412 3.8700611 3.8698682 3.8696612 3.869429 3.8691523 3.8688079 3.8683739 3.8678381 3.8672059 3.8665045 3.8657811 3.8650924 3.8644883 3.8640018 3.8636435 3.8634045 3.8632622 3.8631891 3.863159 3.863151 3.8631505 3.8631484 3.8631393 3.863119 3.8630833 3.8630272 3.8629445 3.8628289 3.8626755 3.862483 3.8622551 3.8620012 3.8617355 3.8614745 3.8612345 3.8610283 3.8608633 3.8607414 3.8606594 3.8606104 3.8605858 3.8605768 3.8605755 3.8605752 3.8605707 3.860558 3.860534 3.8604964 3.8604435 3.8603743 3.860289 3.8601888 3.8600762 3.859955 3.85983 3.8597065 3.8595896 3.8594837 3.8593921 3.8593168 3.859258 3.8592149 3.8591857 3.8591679 3.8591586 3.859155 3.8591544 3.8591542 3.8591522 3.8591467 3.8591364 3.8591202 3.8590979 3.8590696 3.859036 3.8589984 3.8589584 3.8589177 3.8588782 3.8588417 3.8588095 3.8587825 3.8587612 3.8587456 3.858735 3.8587288 3.8587258 3.8587249 3.8587248 3.8587245 3.8587231 3.8587195 3.8587134 3.8587043 3.8586922 3.8586772 3.8586596 3.85864 3.8586191 3.8585977 3.8585766 3.8585566 3.8585382 3.8585219 3.8585082 3.8584972 3.8584887 3.8584827 3.8584788 3.8584765 3.8584755 3.8584752 3.8584752 3.858475 3.8584743 3.8584728 3.8584705 3.8584671 3.8584629 3.8584578 3.8584522 3.8584462 3.8584401 3.8584342 3.8584288 3.858424 3.85842 3.8584168 3.8584144 3.8584128 3.8584119 3.8584115 3.8584114 3.8584114 3.8584113 3.858411 3.8584103 3.8584091 3.8584074 3.8584051 3.8584023 3.8583991 3.8583955 3.8583917 3.8583878 3.858384 3.8583803 3.8583769 3.8583739 3.8583713 3.8583692 3.8583676 3.8583664 3.8583655 3.858365 3.8583648 3.8583647 3.8583646 3.8583646 3.8583646 3.8583644 3.8583641 3.8583637 3.8583631 3.8583624 3.8583616 3.8583608 3.85836 3.8583592 3.8583585 3.8583578 3.8583573 3.8583569 3.8583566 3.8583564 3.8583563 3.8583563 3.8583563 3.8583563 3.8583562 3.8583561 3.858356 3.8583557 3.8583553 3.8583548 3.8583542 3.8583535 3.8583528 3.858352 3.8583513 3.8583505 3.8583497 3.858349 3.8583484 3.8583479 3.8583474 3.8583471 3.8583468 3.8583466 3.8583465 3.8583464 3.8583463 3.8583463 3.8583463 3.8583463 3.8583463 3.8583463 3.8583462 3.8583462 3.8583461 3.858346 3.8583459 3.8583458 3.8583457 3.8583457 3.8583456 3.8583456 3.8583455 3.8583455 3.8583455 3.8583455 3.8583455 3.8583455 3.8583455 3.8583454 3.8583454 3.8583453 3.8583452 3.8583451 3.858345 3.8583449 3.8583447 3.8583445 3.8583443 3.8583441 3.8583439 3.8583438 3.8583436 3.8583434 3.8583433 3.8583432 3.8583431 3.858343 3.8583429 3.8583429 3.8583429 3.8583428 3.8583428 3.8583428 3.8583428 3.8583428 3.8583428 3.8583428 3.8583428 3.8583428 3.8583428 3.8583428 3.8583428 3.8583428 3.8583428 3.8583428 3.8583428 3.8583428 3.8583428 3.8583427 3.8583427 3.8583427 3.8583427 3.8583427 3.8583427 3.8583427 3.8583426 3.8583426 3.8583426 3.8583425 3.8583425 3.8583424 3.8583424 3.8583423 3.8583422 3.8583422 3.8583421 3.8583421 3.858342 3.858342 3.8583419 3.8583419 3.8583419 3.8583418 3.8583418 3.8583418 3.8583418 3.8583418 3.8583418 3.8583418 3.8583417 3.8583417 3.8583417 3.8583417 3.8583417 3.8583417 3.8583417 3.8583417 3.8583417 3.8583417 3.8583417 3.8583417 3.8583417 3.8583417 3.8583417 3.8583417 3.8583417 3.8583417 3.8583417 3.8583416 3.8583416 3.8583416 3.8583416 3.8583416 3.8583415 3.8583415 3.8583415 3.8583415 3.8583415 3.8583414 3.8583414 3.8583414 3.8583414 3.8583413 3.8583413 3.8583413 3.8583413 3.8583413 3.8583412 3.8583412 3.8583412 3.8583412 3.8583412 3.8583412 3.8583412 3.8583412 3.8583412 3.8583412 3.8583411 3.8583411 3.8583411 3.8583411 3.8583411 3.8583411 3.8583411 3.8583411 3.8583411 3.8583411 3.8583411 3.8583411 3.8583411 3.8583411 3.8583411 3.858341 3.858341 3.858341 3.858341 3.858341 3.858341 3.858341 3.858341 3.8583409 3.8583409
GPInformationControllerFixedEndTimePAA 10 5 5 5 4.4396826 4.4366333 4.4344713 4.4328534 4.4315791 4.4305512 4.4297378 4.4291416 4.4287706 4.4286072 4.4285816 4.4285637 4.4283809 4.42786 4.4268787 4.4254046 4.4235068 4.4213347 4.419075 4.416904 4.4149533 4.4132952 4.4119476 4.4108898 4.4100816 4.4094785 4.4090418 4.4087407 4.4085511 4.408451 4.4084153 4.408412 4.4084011 4.4083367 4.4081729 4.4078718 4.4074113 4.4067909 4.4060315 4.4051718 4.4042606 4.4033476 4.4024767 4.4016803 4.4009785 4.4003799 4.3998844 4.3994859 4.3991757 4.3989435 4.3987792 4.398672 4.3986108 4.3985834 4.3985767 4.3985764 4.3985686 4.3985408 4.3984833 4.3983902 4.3982603 4.3980966 4.397906 4.3976976 4.3974816 4.3972678 4.397065 4.39688 4.3967177 4.3965812 4.3964715 4.3963882 4.3963296 4.3962926 4.3962729 4.3962654 4.3962644 4.3962639 4.3962579 4.3962413 4.3962102 4.3961621 4.3960963 4.3960139 4.3959173 4.3958102 4.3956969 4.3955819 4.3954696 4.3953638 4.3952675 4.3951831 4.3951118 4.3950541 4.3950097 4.3949777 4.3949564 4.394944 4.3949381 4.3949362 4.3949361 4.3949354 4.3949324 4.3949257 4.3949143 4.3948979 4.3948768 4.3948516 4.3948233 4.3947932 4.3947626 4.3947328 4.3947051 4.3946803 4.3946593 4.3946423 4.3946295 4.3946206 4.3946151 4.3946124 4.3946114 4.3946114 4.3946112 4.39461 4.394607 4.3946017 4.3945936 4.3945828 4.3945692 4.3945534 4.3945356 4.3945167 4.3944972 4.3944779 4.3944594 4.3944423 4.394427 4.3944139 4.3944031 4.3943946 4.3943883 4.394384 4.3943813 4.3943799 4.3943794 4.3943792 4.3943792 4.3943789 4.3943782 4.3943768 4.3943747 4.394372 4.3943686 4.3943647 4.3943605 4.3943563 4.3943521 4.3943482 4.3943448 4.394342 4.3943397 4.394338 4.3943369 4.3943363 4.3943361 4.394336 4.394336 4.3943359 4.3943355 4.3943348 4.3943336 4.3943319 4.3943297 4.394327 4.3943239 4.3943204 4.3943168 4.394313 4.3943093 4.3943057 4.3943023 4.3942993 4.3942967 4.3942945 4.3942927 4.3942913 4.3942903 4.3942896 4.3942892 4.394289 4.394289 4.3942889 4.3942889 4.3942889 4.3942888 4.3942886 4.3942883 4.3942879 4.3942875 4.394287 4.3942865 4.394286 4.3942856 4.3942852 4.3942849 4.3942847 4.3942846 4.3942845 4.3942845 4.3942845 4.3942845 4.3942844 4.3942843 4.3942842 4.3942839 4.3942836 4.3942832 4.3942826 4.394282 4.3942812 4.3942804 4.3942796 4.3942787 4.3942779 4.3942771 4.3942763 4.3942756 4.394275 4.3942745 4.394274 4.3942736 4.3942734 4.3942731 4.394273 4.3942729 4.3942728 4.3942728 4.3942728 4.3942728 4.3942728 4.3942728 4.3942728 4.3942727 4.3942727 4.3942727 4.3942727 4.3942726 4.3942726 4.3942726 4.3942726 4.3942726 4.3942726 4.3942726 4.3942726 4.3942726 4.3942725 4.3942725 4.3942724 4.3942724 4.3942723 4.3942721 4.394272 4.3942718 4.3942716 4.3942714 4.3942711 4.3942709 4.3942707 4.3942704 4.3942702 4.39427 4.3942698 4.3942696 4.3942694 4.3942692 4.3942691 4.394269 4.3942689 4.3942688 4.3942688 4.3942687 4.3942687 4.3942687 4.3942687 4.3942687 4.3942686 4.3942686 4.3942686 4.3942686 4.3942686 4.3942686 4.3942686 4.3942686 4.3942686 4.3942686 4.3942686 4.3942686 4.3942686 4.3942686 4.3942685 4.3942685 4.3942685 4.3942684 4.3942684 4.3942683 4.3942683 4.3942682 4.3942681 4.394268 4.3942679 4.3942678 4.3942678 4.3942677 4.3942676 4.3942675 4.3942674 4.3942673 4.3942672 4.3942672 4.3942671 4.394267 4.394267 4.3942669 4.3942669 4.3942669 4.3942668 4.3942668 4.3942668 4.3942667 4.3942667 4.3942667 4.3942667 4.3942667 4.3942667 4.3942666 4.3942666 4.3942666 4.3942666 4.3942666 4.3942666 4.3942666 4.3942665 4.3942665 4.3942665 4.3942665 4.3942664 4.3942664 4.3942664 4.3942663 4.3942663 4.3942663 4.3942662 4.3942662 4.3942661 4.3942661 4.3942661 4.394266 4.394266 4.3942659 4.3942659 4.3942658 4.3942658 4.3942657 4.3942657 4.3942657 4.3942656 4.3942656 4.3942656 4.3942655 4.3942655 4.3942655 4.3942655 4.3942654 4.3942654 4.3942654 4.3942654 4.3942654 4.3942653 4.3942653 4.3942653 4.3942653 4.3942653 4.3942652 4.3942652 4.3942652 4.3942652 4.3942652 4.3942651 4.3942651 4.3942651 4.3942651 4.3942651 4.394265 4.394265 4.394265 4.394265 4.3942649 4.3942649 4.3942649 4.3942648 4.3942648
GPInformationControllerFixedEndTimePAA 10 10 5 5 4.1298771 4.1298781 4.1298662 4.129827 4.1297467 4.1296099 4.1294135 4.1291791 4.1289503 4.1287732 4.1286729 4.1286394 4.1286334 4.1286068 4.1285274 4.1283934 4.1282307 4.1280763 4.1279591 4.1278894 4.1278592 4.1278517 4.1278515 4.12785 4.1278451 4.1278379 4.1278292 4.1278182 4.127804 4.127787 4.12777 4.1277565 4.1277488 4.1277466 4.1277466 4.1277445 4.1277367 4.1277223 4.1277032 4.1276831 4.1276653 4.1276521 4.1276438 4.1276392 4.1276367 4.1276351 4.1276337 4.1276323 4.1276312 4.1276305 4.1276302 4.1276301 4.1276299 4.1276298 4.1276295 4.1276291 4.1276286 4.1276277 4.1276266 4.1276252 4.1276237 4.1276225 4.1276216 4.1276211 4.127621 4.127621 4.1276209 4.1276206 4.1276201 4.1276194 4.1276187 4.1276181 4.1276175 4.1276171 4.1276167 4.1276164 4.127616 4.1276157 4.1276153 4.1276148 4.1276142 4.1276135 4.1276128 4.1276122 4.1276116 4.127611 4.1276106 4.1276103 4.1276101 4.1276099 4.1276097 4.1276095 4.1276093 4.127609 4.1276088 4.1276085 4.1276083 4.127608 4.1276078 4.1276076 4.1276074 4.1276072 4.127607 4.1276069 4.1276068 4.1276067 4.1276067 4.1276067 4.1276067 4.1276067 4.1276067 4.1276066 4.1276066 4.1276065 4.1276063 4.1276062 4.127606 4.1276059 4.1276057 4.1276055 4.1276054 4.1276052 4.127605 4.1276048 4.1276047 4.1276045 4.1276044 4.1276043 4.1276042 4.1276041 4.127604 4.1276039 4.1276039 4.1276038 4.1276038 4.1276037 4.1276037 4.1276036 4.1276036 4.1276035 4.1276035 4.1276034 4.1276034 4.1276033 4.1276033 4.1276032 4.1276032 4.1276032 4.1276032 4.1276032 4.1276031 4.1276031 4.1276031 4.1276031 4.1276031 4.1276031 4.1276031 4.1276031 4.127603 4.127603 4.127603 4.1276029 4.1276029 4.1276028 4.1276028 4.1276027 4.1276027 4.1276026 4.1276026 4.1276025 4.1276025 4.1276025 4.1276024 4.1276024 4.1276024 4.1276023 4.1276023 4.1276023 4.1276023 4.1276023 4.1276022 4.1276022 4.1276022 4.1276022 4.1276022 4.1276022 4.1276022 4.1276021 4.1276021 4.1276021 4.1276021 4.1276021 4.1276021 4.1276021 4.1276021 4.1276021 4.1276021 4.1276021 4.1276021 4.127602 4.127602 4.127602 4.127602 4.127602 4.127602 4.127602 4.127602 4.1276019 4.1276019 4.1276019 4.1276019 4.1276019 4.1276019 4.1276018 4.1276018 4.1276018 4.1276018 4.1276018 4.1276018 4.1276018 4.1276017 4.1276017 4.1276017 4.1276017 4.1276017 4.1276017 4.1276017 4.1276017 4.1276017 4.1276017 4.1276017 4.1276017 4.1276016 4.1276016 4.1276016 4.1276016 4.1276016 4.1276016 4.1276016 4.1276016 4.1276016 4.1276016 4.1276016 4.1276016 4.1276016 4.1276016 4.1276016 4.1276016 4.1276016 4.1276016 4.1276015 4.1276015 4.1276015 4.1276015 4.1276015 4.1276015 4.1276015 4.1276015 4.1276015 4.1276015 4.1276015 4.1276015 4.1276015 4.1276014 4.1276014 4.1276014 4.1276014 4.1276014 4.1276014 4.1276014 4.1276014 4.1276014 4.1276014 4.1276014 4.1276014 4.1276014 4.1276014 4.1276014 4.1276014 4.1276014 4.1276014 4.1276014 4.1276013 4.1276013 4.1276013 4.1276013 4.1276013 4.1276013 4.1276013 4.1276013 4.1276013 4.1276013 4.1276013 4.1276013 4.1276013 4.1276013 4.1276013 4.1276013 4.1276013 4.1276013 4.1276013 4.1276013 4.1276013 4.1276013 4.1276012 4.1276012 4.1276012 4.1276012 4.1276012 4.1276012 4.1276012 4.1276012 4.1276012 4.1276012 4.1276012 4.1276012 4.1276012 4.1276012 4.1276012 4.1276012 4.1276012 4.1276012 4.1276012 4.1276012 4.1276012 4.1276012 4.1276012 4.1276012 4.1276012 4.1276012 4.1276012 4.1276011 4.1276011 4.1276011 4.1276011 4.1276011 4.1276011 4.1276011 4.1276011 4.1276011 4.1276011 4.1276011 4.1276011 4.1276011 4.1276011 4.1276011 4.1276011 4.1276011 4.1276011 4.1276011 4.1276011 4.1276011 4.1276011 4.1276011 4.1276011 4.1276011 4.1276011 4.1276011 4.1276011 4.1276011 4.1276011 4.1276011 4.1276011 4.127601 4.127601 4.127601 4.127601 4.127601 4.127601 4.127601 4.127601 4.127601 4.127601 4.127601 4.127601 4.127601 4.127601 4.127601 4.127601 4.127601 4.127601 4.127601 4.127601 4.127601 4.127601 4.127601 4.127601 4.127601 4.127601 4.127601 4.127601 4.127601 4.127601 4.127601 4.127601 4.127601 4.127601 4.127601 4.127601 4.127601 4.127601
GPInformationControllerFixedEndTimePAA 10 20 5 5 3.8855335 3.882889 3.8810609 3.8800051 3.8795313 3.8793876 3.8793531 3.8792938 3.879167 3.8789897 3.8787992 3.8786249 3.8784773 3.8783505 3.8782264 3.8780757 3.8778551 3.8775091 3.8769833 3.8762463 3.8753126 3.8742502 3.8731676 3.8721824 3.8713872 3.8708259 3.8704894 3.8703285 3.8702759 3.8702674 3.8702552 3.8702117 3.8701266 3.8700003 3.8698365 3.8696387 3.8694063 3.8691354 3.8688193 3.8684514 3.8680279 3.8675518 3.8670339 3.8664941 3.865958 3.8654534 3.8650048 3.8646296 3.8643354 3.8641207 3.8639762 3.8638883 3.8638416 3.8638218 3.8638166 3.8638163 3.8638133 3.8638019 3.8637774 3.8637359 3.863674 3.8635892 3.8634807 3.8633493 3.8631984 3.863034 3.8628636 3.8626961 3.8625398 3.862402 3.8622875 3.8621984 3.8621342 3.8620923 3.8620684 3.8620574 3.8620543 3.8620542 3.8620529 3.8620469 3.8620334 3.8620104 3.8619767 3.8619318 3.8618759 3.8618101 3.8617364 3.861657 3.8615752 3.861494 3.8614165 3.8613455 3.8612832 3.8612308 3.861189 3.8611575 3.8611354 3.8611213 3.8611135 3.8611101 3.8611093 3.8611092 3.8611083 3.8611053 3.8610991 3.8610892 3.8610752 3.8610572 3.8610358 3.8610117 3.8609858 3.8609593 3.8609334 3.8609092 3.8608874 3.8608689 3.860854 3.8608426 3.8608347 3.8608298 3.8608272 3.8608262 3.8608261 3.860826 3.8608254 3.8608235 3.8608201 3.8608147 3.8608074 3.8607981 3.8607871 3.8607748 3.8607615 3.8607478 3.8607341 3.860721 3.8607089 3.8606982 3.860689 3.8606815 3.8606757 3.8606714 3.8606686 3.860667 3.8606662 3.8606659 3.8606659 3.8606658 3.8606654 3.8606646 3.8606631 3.860661 3.8606583 3.8606551 3.8606514 3.8606475 3.8606435 3.8606396 3.8606359 3.8606327 3.8606299 3.8606276 3.8606259 3.8606247 3.860624 3.8606237 3.8606235 3.8606235 3.8606235 3.8606233 3.860623 3.8606223 3.8606213 3.8606199 3.8606182 3.8606162 3.860614 3.8606116 3.8606091 3.8606066 3.8606043 3.8606021 3.8606001 3.8605984 3.860597 3.8605959 3.8605951 3.8605945 3.8605941 3.8605939 3.8605939 3.8605938 3.8605938 3.8605938 3.8605937 3.8605935 3.8605932 3.8605929 3.8605924 3.8605919 3.8605914 3.8605908 3.8605903 3.8605898 3.8605893 3.8605889 3.8605886 3.8605884 3.8605883 3.8605882 3.8605882 3.8605882 3.8605882 3.8605881 3.8605881 3.860588 3.8605878 3.8605876 3.8605873 3.8605869 3.8605865 3.8605861 3.8605856 3.8605851 3.8605846 3.8605841 3.8605837 3.8605833 3.8605829 3.8605826 3.8605824 3.8605822 3.8605821 3.860582 3.8605819 3.8605819 3.8605819 3.8605819 3.8605819 3.8605819 3.8605818 3.8605818 3.8605818 3.8605817 3.8605817 3.8605816 3.8605815 3.8605815 3.8605814 3.8605814 3.8605813 3.8605813 3.8605813 3.8605813 3.8605813 3.8605813 3.8605813 3.8605813 3.8605813 3.8605812 3.8605812 3.8605811 3.8605811 3.860581 3.8605809 3.8605808 3.8605807 3.8605806 3.8605805 3.8605803 3.8605802 3.8605801 3.86058 3.8605799 3.8605799 3.8605798 3.8605797 3.8605797 3.8605797 3.8605796 3.8605796 3.8605796 3.8605796 3.8605796 3.8605796 3.8605796 3.8605796 3.8605796 3.8605796 3.8605796 3.8605796 3.8605796 3.8605796 3.8605796 3.8605796 3.8605796 3.8605796 3.8605795 3.8605795 3.8605795 3.8605795 3.8605795 3.8605795 3.8605795 3.8605795 3.8605795 3.8605795 3.8605794 3.8605794 3.8605794 3.8605793 3.8605793 3.8605793 3.8605792 3.8605792 3.8605792 3.8605791 3.8605791 3.8605791 3.860579 3.860579 3.860579 3.860579 3.860579 3.860579 3.8605789 3.8605789 3.8605789 3.8605789 3.8605789 3.8605789 3.8605789 3.8605789 3.8605789 3.8605789 3.8605789 3.8605789 3.8605789 3.8605789 3.8605789 3.8605789 3.8605789 3.8605789 3.8605789 3.8605789 3.8605789 3.8605789 3.8605789 3.8605788 3.8605788 3.8605788 3.8605788 3.8605788 3.8605788 3.8605788 3.8605788 3.8605787 3.8605787 3.8605787 3.8605787 3.8605787 3.8605787 3.8605787 3.8605786 3.8605786 3.8605786 3.8605786 3.8605786 3.8605786 3.8605786 3.8605786 3.8605786 3.8605786 3.8605786 3.8605785 3.8605785 3.8605785 3.8605785 3.8605785 3.8605785 3.8605785 3.8605785 3.8605785 3.8605785 3.8605785 3.8605785 3.8605785 3.8605785 3.8605785 3.8605785 3.8605785 3.8605785 3.8605785 3.8605785 3.8605785 3.8605784 3.8605784 3.8605784 3.8605784 3.8605784 3.8605784
GPInformationControllerFreeEndTimeREC 10 5 5 5 4.4396826 4.4366333 4.4344689 4.4328214 4.4315154 4.4304642 4.4296307 4.4289979 4.4285524 4.4282766 4.4281383 4.4280937 4.4280915 4.4280793 4.4280111 4.4278515 4.4275795 4.4271883 4.426684 4.4260826 4.4254065 4.4246814 4.4239184 4.4231402 4.4223722 4.4216394 4.4209637 4.4203623 4.4198464 4.4194213 4.4190864 4.4188364 4.4186621 4.4185514 4.4184907 4.418465 4.418459 4.4184582 4.4184491 4.4184203 4.4183631 4.4182721 4.4181454 4.4179849 4.4177951 4.4175834 4.4173583 4.4171294 4.4169055 4.4166947 4.4165035 4.4163366 4.4161968 4.416085 4.4160004 4.4159408 4.4159027 4.4158818 4.4158731 4.4158711 4.4158708 4.4158671 4.4158558 4.4158338 4.4157989 4.4157504 4.4156887 4.4156154 4.415533 4.4154447 4.4153541 4.4152646 4.4151797 4.415102 4.4150337 4.4149764 4.4149305 4.4148959 4.4148717 4.4148565 4.4148485 4.4148453 4.4148447 4.4148445 4.4148428 4.4148378 4.4148285 4.4148142 4.4147947 4.4147705 4.4147422 4.4147109 4.414678 4.4146447 4.4146124 4.4145823 4.4145554 4.4145322 4.4145133 4.4144986 4.4144881 4.4144812 4.4144772 4.4144755 4.414475 4.4144749 4.4144744 4.4144728 4.4144696 4.4144643 4.4144569 4.4144473 4.4144359 4.4144229 4.4144089 4.4143943 4.4143799 4.414366 4.4143532 4.4143419 4.4143323 4.4143245 4.4143185 4.4143143 4.4143116 4.4143101 4.4143094 4.4143093 4.4143092 4.414309 4.4143083 4.414307 4.4143048 4.4143019 4.4142982 4.4142938 4.4142889 4.4142837 4.4142785 4.4142733 4.4142685 4.4142642 4.4142605 4.4142574 4.4142551 4.4142534 4.4142522 4.4142516 4.4142513 4.4142512 4.4142512 4.4142511 4.4142508 4.4142502 4.4142493 4.414248 4.4142463 4.4142444 4.4142421 4.4142397 4.4142373 4.4142348 4.4142324 4.4142302 4.4142283 4.4142266 4.4142253 4.4142242 4.4142235 4.414223 4.4142227 4.4142226 4.4142225 4.4142225 4.4142225 4.4142224 4.4142222 4.4142218 4.4142214 4.4142208 4.4142201 4.4142193 4.4142185 4.4142177 4.4142169 4.4142161 4.4142154 4.4142148 4.4142144 4.414214 4.4142137 4.4142136 4.4142135 4.4142134 4.4142134 4.4142134 4.4142133 4.4142133 4.4142131 4.4142129 4.4142127 4.4142124 4.414212 4.4142116 4.4142112 4.4142107 4.4142103 4.4142098 4.4142095 4.4142091 4.4142088 4.4142085 4.4142083 4.4142082 4.4142081 4.414208 4.414208 4.414208 4.414208 4.4142079 4.4142079 4.4142079 4.4142078 4.4142078 4.4142077 4.4142076 4.4142074 4.4142073 4.4142072 4.4142071 4.4142069 4.4142068 4.4142067 4.4142067 4.4142066 4.4142066 4.4142065 4.4142065 4.4142065 4.4142065 4.4142065 4.4142065 4.4142064 4.4142064 4.4142064 4.4142063 4.4142062 4.4142062 4.4142061 4.414206 4.4142059 4.4142058 4.4142057 4.4142056 4.4142055 4.4142055 4.4142054 4.4142054 4.4142053 4.4142053 4.4142053 4.4142053 4.4142053 4.4142053 4.4142053 4.4142052 4.4142052 4.4142052 4.4142052 4.4142052 4.4142052 4.4142052 4.4142051 4.4142051 4.4142051 4.4142051 4.414205 4.414205 4.414205 4.414205 4.414205 4.414205 4.414205 4.414205 4.414205 4.414205 4.4142049 4.4142049 4.4142049 4.4142049 4.4142049 4.4142049 4.4142048 4.4142048 4.4142048 4.4142048 4.4142047 4.4142047 4.4142047 4.4142047 4.4142047 4.4142046 4.4142046 4.4142046 4.4142046 4.4142046 4.4142046 4.4142046 4.4142046 4.4142046 4.4142046 4.4142046 4.4142045 4.4142045 4.4142045 4.4142045 4.4142045 4.4142045 4.4142045 4.4142045 4.4142045 4.4142045 4.4142045 4.4142045 4.4142045 4.4142045 4.4142045 4.4142045 4.4142044 4.4142044 4.4142044 4.4142044 4.4142044 4.4142044 4.4142044 4.4142044 4.4142044 4.4142044 4.4142044 4.4142044 4.4142044 4.4142043 4.4142043 4.4142043 4.4142043 4.4142043 4.4142043 4.4142043 4.4142043 4.4142043 4.4142043 4.4142043 4.4142043 4.4142043 4.4142042 4.4142042 4.4142042 4.4142042 4.4142042 4.4142042 4.4142042 4.4142042 4.4142042 4.4142042 4.4142042 4.4142042 4.4142042 4.4142042 4.4142042 4.4142042 4.4142042 4.4142042 4.4142042 4.4142042 4.4142042 4.4142042 4.4142042 4.4142041 4.4142041 4.4142041 4.4142041 4.4142041 4.4142041 4.4142041 4.4142041 4.4142041 4.4142041 4.4142041 4.4142041 4.4142041 4.4142041 4.4142041 4.4142041 4.4142041 4.4142041 4.4142041 4.414204 4.414204 4.414204 4.414204 4.414204
GPInformationControllerFreeEndTimeREC 10 10 5 5 4.1298771 4.1298781 4.1298672 4.129836 4.1297835 4.1297134 4.1296305 4.1295475 4.1294673 4.1294003 4.1293535 4.1293261 4.1293134 4.1293093 4.1293078 4.1293048 4.1292983 4.1292881 4.129275 4.1292606 4.1292465 4.1292336 4.1292222 4.1292124 4.1292046 4.1291987 4.1291946 4.1291918 4.1291899 4.1291884 4.1291871 4.129186 4.129185 4.1291841 4.1291831 4.1291822 4.1291812 4.1291803 4.1291795 4.1291788 4.1291781 4.1291775 4.129177 4.1291763 4.1291755 4.129174 4.1291707 4.1291645 4.1291549 4.1291424 4.1291288 4.1291162 4.1291063 4.1290995 4.1290954 4.1290928 4.1290909 4.1290892 4.1290878 4.1290868 4.1290863 4.1290862 4.1290861 4.1290861 4.129086 4.1290858 4.1290854 4.1290845 4.1290827 4.1290798 4.1290757 4.1290709 4.1290658 4.1290609 4.1290569 4.1290537 4.1290516 4.1290502 4.1290494 4.1290489 4.1290485 4.1290482 4.1290479 4.1290475 4.1290472 4.1290468 4.1290465 4.1290463 4.1290461 4.1290461 4.129046 4.1290459 4.1290458 4.1290456 4.1290454 4.1290451 4.1290448 4.1290445 4.1290442 4.1290439 4.1290435 4.1290431 4.1290426 4.1290421 4.1290416 4.1290411 4.1290405 4.12904 4.1290394 4.1290388 4.1290382 4.1290376 4.1290369 4.1290362 4.1290355 4.1290349 4.1290342 4.1290336 4.129033 4.1290325 4.1290321 4.1290317 4.1290314 4.1290312 4.129031 4.1290309 4.1290308 4.1290307 4.1290306 4.1290305 4.1290305 4.1290304 4.1290304 4.1290304 4.1290303 4.1290303 4.1290303 4.1290302 4.1290302 4.1290301 4.1290301 4.12903 4.1290299 4.1290298 4.1290297 4.1290295 4.1290294 4.1290292 4.129029 4.1290288 4.1290286 4.1290284 4.1290282 4.1290279 4.1290277 4.1290275 4.1290272 4.129027 4.1290268 4.1290265 4.1290263 4.1290261 4.1290259 4.1290258 4.1290256 4.1290255 4.1290253 4.1290252 4.1290251 4.129025 4.1290249 4.1290249 4.1290248 4.1290248 4.1290247 4.1290247 4.1290246 4.1290246 4.1290246 4.1290245 4.1290245 4.1290244 4.1290244 4.1290244 4.1290243 4.1290243 4.1290242 4.1290242 4.1290241 4.129024 4.129024 4.1290239 4.1290238 4.1290237 4.1290236 4.1290235 4.1290234 4.1290233 4.1290232 4.1290231 4.129023 4.1290229 4.1290228 4.1290227 4.1290226 4.1290225 4.1290225 4.1290224 4.1290223 4.1290222 4.1290221 4.1290221 4.129022 4.129022 4.1290219 4.1290219 4.1290218 4.1290218 4.1290217 4.1290217 4.1290217 4.1290216 4.1290216 4.1290215 4.1290215 4.1290215 4.1290214 4.1290214 4.1290214 4.1290213 4.1290213 4.1290213 4.1290212 4.1290212 4.1290211 4.1290211 4.129021 4.129021 4.1290209 4.1290209 4.1290208 4.1290208 4.1290207 4.1290207 4.1290206 4.1290206 4.1290205 4.1290205 4.1290204 4.1290204 4.1290203 4.1290203 4.1290202 4.1290202 4.1290201 4.1290201 4.1290201 4.12902 4.12902 4.1290199 4.1290199 4.1290199 4.1290198 4.1290198 4.1290198 4.1290197 4.1290197 4.1290197 4.1290197 4.1290196 4.1290196 4.1290196 4.1290195 4.1290195 4.1290195 4.1290195 4.1290194 4.1290194 4.1290194 4.1290193 4.1290193 4.1290193 4.1290192 4.1290192 4.1290192 4.1290191 4.1290191 4.1290191 4.129019 4.129019 4.129019 4.129019 4.1290189 4.1290189 4.1290189 4.1290188 4.1290188 4.1290188 4.1290187 4.1290187 4.1290187 4.1290186 4.1290186 4.1290186 4.1290186 4.1290185 4.1290185 4.1290185 4.1290185 4.1290184 4.1290184 4.1290184 4.1290184 4.1290184 4.1290183 4.1290183 4.1290183 4.1290183 4.1290182 4.1290182 4.1290182 4.1290182 4.1290182 4.1290181 4.1290181 4.1290181 4.1290181 4.129018 4.129018 4.129018 4.129018 4.1290179 4.1290179 4.1290179 4.1290179 4.1290179 4.1290178 4.1290178 4.1290178 4.1290178 4.1290177 4.1290177 4.1290177 4.1290177 4.1290177 4.1290176 4.1290176 4.1290176 4.1290176 4.1290176 4.1290175 4.1290175 4.1290175 4.1290175 4.1290175 4.1290174 4.1290174 4.1290174 4.1290174 4.1290174 4.1290174 4.1290173 4.1290173 4.1290173 4.1290173 4.1290173 4.1290172 4.1290172 4.1290172 4.1290172 4.1290172 4.1290172 4.1290171 4.1290171 4.1290171 4.1290171 4.1290171 4.1290171 4.129017 4.129017 4.129017 4.129017 4.129017 4.129017 4.1290169 4.1290169 4.1290169 4.1290169 4.1290169 4.1290169 4.1290168 4.1290168 4.1290168 4.1290168 4.1290168 4.1290168 4.1290167 4.1290167 4.1290167 4.1290167 4.1290167
GPInformationControllerFreeEndTimeREC 10 20 5 5 3.8855335 3.882889 3.8811203 3.8801684 3.8797838 3.8796787 3.8796491 3.8796036 3.8795229 3.8793891 3.879227 3.8790664 3.8789164 3.8787733 3.8786251 3.878457 3.878238 3.8779235 3.877471 3.8768827 3.8761584 3.8753222 3.8743829 3.8734124 3.8724417 3.8715036 3.8706216 3.8698142 3.869092 3.8684584 3.8679712 3.8674681 3.8669756 3.8665119 3.8661873 3.8659606 3.8656686 3.8644356 3.8633737 3.8632262 3.8626712 3.8592836 3.8562121 3.8541203 3.8509047 3.845132 3.8348052 3.8127007 3.7672375 3.7169956 3.6994646 3.6998277 3.6997981 3.6874953 3.6758168 3.620537 3.6061081 3.5569856 3.5456753 3.5398372 3.5238789 3.4915574 3.4595069 3.4281316 3.4129511 3.3005622 3.2191041 3.1416218 3.0509286 2.9759323 2.9626992 2.9056139 2.8910753 2.8374649 2.7767976 2.7767686 2.7595999 2.7330749 2.7139718 2.6351854 2.5938868 2.5903184 2.5644129 2.5365739 2.4962381 2.4588823 2.4136216 2.3509176 2.2828723 2.2271003 2.1812102 2.1358793 2.1251755 1.9905212 1.976223 1.9129364 1.9007863 1.8440289 1.8348731 1.7938986 1.7457251 1.7371197 1.7333285 1.7330128 1.7330168 1.7287648 1.7151218 1.711831 1.6893911 1.6649283 1.6432609 1.6075477 1.564379 1.5422033 1.5337522 1.5225835 1.5051689 1.4920517 1.4698784 1.3986488 1.3833496 1.3695979 1.3624696 1.3603612 1.3602672 1.3598039 1.358315 1.3575582 1.3539838 1.3527141 1.3510441 1.3494259 1.3489494 1.3487503 1.3474889 1.3426959 1.3358641 1.3324302 1.3307302 1.3297522 1.3287773 1.3275921 1.3262274 1.3250346 1.3244603 1.3244291 1.3245124 1.3244362 1.3241094 1.3235862 1.3231158 1.322949 1.3229572 1.3225294 1.3211272 1.3191028 1.3175368 1.316994 1.3170179 1.3169015 1.3164556 1.3159708 1.3157039 1.3156325 1.3156282 1.3156285 1.3156221 1.3155851 1.3154692 1.3152467 1.3149678 1.3147498 1.3146724 1.3146821 1.3146111 1.314295 1.3136827 1.31286 1.3119892 1.3112256 1.3106597 1.3103056 1.3101223 1.3100477 1.3100276 1.3100294 1.3100398 1.3100553 1.3100726 1.3100872 1.3100961 1.3101005 1.3101039 1.3101074 1.3101054 1.310086 1.3100342 1.3099368 1.3097874 1.3095896 1.3093587 1.3091206 1.3089062 1.3087431 1.3086459 1.3086099 1.3086119 1.3086164 1.3085866 1.3084936 1.3083237 1.3080801 1.3077816 1.307457 1.3071392 1.3068578 1.3066334 1.3064747 1.3063784 1.3063322 1.3063196 1.3063247 1.3063349 1.3063432 1.3063469 1.3063466 1.3063441 1.3063415 1.30634 1.3063399 1.306341 1.3063427 1.3063442 1.3063448 1.3063445 1.3063429 1.3063402 1.3063365 1.3063318 1.3063262 1.3063197 1.3063125 1.306305 1.3062978 1.3062919 1.3062879 1.3062862 1.3062863 1.3062872 1.3062867 1.3062823 1.306271 1.3062503 1.3062184 1.3061747 1.3061201 1.3060567 1.3059874 1.3059159 1.3058459 1.3057808 1.305723 1.3056741 1.3056348 1.3056047 1.305583 1.3055684 1.3055594 1.3055545 1.3055526 1.3055526 1.3055538 1.3055556 1.3055575 1.3055595 1.3055612 1.3055625 1.3055636 1.3055643 1.3055646 1.3055646 1.3055644 1.305564 1.3055635 1.3055629 1.3055624 1.3055618 1.3055614 1.305561 1.3055606 1.3055601 1.3055592 1.3055578 1.3055554 1.3055519 1.305547 1.3055403 1.3055319 1.3055216 1.3055096 1.3054961 1.3054816 1.3054663 1.3054508 1.3054355 1.3054209 1.3054073 1.305395 1.3053842 1.3053749 1.3053671 1.3053608 1.3053557 1.3053518 1.3053488 1.3053467 1.3053451 1.305344 1.3053433 1.3053428 1.3053425 1.3053422 1.305342 1.3053418 1.3053416 1.3053414 1.3053412 1.3053409 1.3053406 1.3053402 1.3053398 1.3053393 1.3053387 1.305338 1.3053372 1.3053362 1.3053349 1.3053334 1.3053315 1.3053293 1.3053267 1.3053238 1.3053204 1.3053167 1.3053127 1.3053085 1.3053041 1.3052995 1.305295 1.3052905 1.3052862 1.305282 1.3052781 1.3052745 1.3052713 1.3052683 1.3052657 1.3052634 1.3052614 1.3052597 1.3052583 1.305257 1.3052559 1.305255 1.3052542 1.3052535 1.3052528 1.3052523 1.3052517 1.3052512 1.3052507 1.3052502 1.3052497 1.3052492 1.3052487 1.3052481 1.3052475 1.3052468 1.3052461 1.3052453 1.3052444 1.3052434 1.3052423 1.3052412 1.3052399 1.3052385 1.3052371 1.3052355 1.3052339 1.3052322 1.3052304 1.3052286 1.3052268 1.305225 1.3052232 1.3052215 1.3052198 1.3052182 1.3052167 1.3052152 1.3052138
GPInformationControllerFreeEndTimePAA 10 5 5 5 4.4396826 4.4366333 4.4344689 4.4328485 4.4315729 4.4305442 4.4297301 4.4291323 4.4287582 4.4285909 4.4285629 4.4285356 4.4283766 4.4281019 4.4277793 4.4274581 4.4271878 4.4269772 4.426823 4.4267105 4.4266323 4.4265788 4.426542 4.4265165 4.4264989 4.426487 4.4264789 4.4264735 4.4264697 4.4264671 4.426465 4.4264633 4.4264616 4.4264599 4.4264578 4.4264553 4.4264519 4.4264475 4.4264416 4.4264339 4.426424 4.4264115 4.4263963 4.426378 4.4263566 4.4263321 4.4263047 4.4262745 4.426242 4.4262077 4.426172 4.4261357 4.4260994 4.4260636 4.426029 4.4259961 4.4259654 4.4259372 4.4259117 4.4258892 4.4258696 4.4258529 4.4258389 4.4258274 4.4258182 4.4258111 4.4258055 4.4258014 4.4257984 4.4257962 4.4257947 4.4257937 4.4257929 4.4257924 4.425792 4.4257917 4.4257914 4.4257911 4.4257908 4.4257904 4.4257898 4.4257892 4.4257882 4.425787 4.4257854 4.4257834 4.4257808 4.4257776 4.4257739 4.4257695 4.4257644 4.4257587 4.4257524 4.4257455 4.4257383 4.4257307 4.4257229 4.425715 4.4257071 4.4256994 4.4256919 4.4256848 4.4256781 4.4256719 4.4256663 4.4256612 4.4256567 4.4256528 4.4256494 4.4256464 4.425644 4.4256419 4.4256402 4.4256388 4.4256376 4.4256366 4.4256358 4.4256351 4.4256345 4.425634 4.4256335 4.425633 4.4256325 4.425632 4.4256314 4.4256308 4.4256302 4.4256294 4.4256286 4.4256276 4.4256265 4.4256252 4.4256238 4.4256222 4.4256204 4.4256185 4.4256164 4.4256142 4.4256118 4.4256094 4.4256068 4.4256043 4.4256017 4.4255991 4.4255965 4.4255941 4.4255917 4.4255894 4.4255872 4.4255852 4.4255833 4.4255815 4.4255799 4.4255784 4.4255771 4.4255759 4.4255748 4.4255739 4.425573 4.4255722 4.4255715 4.4255708 4.4255702 4.4255696 4.4255691 4.4255685 4.425568 4.4255675 4.425567 4.4255664 4.4255659 4.4255653 4.4255646 4.425564 4.4255633 4.4255626 4.4255618 4.4255609 4.4255601 4.4255591 4.4255582 4.4255571 4.4255561 4.425555 4.4255539 4.4255528 4.4255516 4.4255505 4.4255494 4.4255483 4.4255472 4.4255461 4.425545 4.425544 4.4255431 4.4255422 4.4255413 4.4255405 4.4255397 4.4255389 4.4255382 4.4255376 4.4255369 4.4255363 4.4255358 4.4255352 4.4255347 4.4255342 4.4255338 4.4255333 4.4255328 4.4255324 4.4255319 4.4255315 4.425531 4.4255306 4.4255301 4.4255296 4.4255291 4.4255286 4.4255281 4.4255276 4.425527 4.4255265 4.4255259 4.4255253 4.4255247 4.4255241 4.4255235 4.4255229 4.4255223 4.4255216 4.425521 4.4255204 4.4255198 4.4255192 4.4255186 4.425518 4.4255175 4.4255169 4.4255164 4.4255158 4.4255153 4.4255148 4.4255144 4.4255139 4.4255135 4.425513 4.4255126 4.4255122 4.4255118 4.4255114 4.425511 4.4255107 4.4255103 4.4255099 4.4255096 4.4255092 4.4255088 4.4255085 4.4255081 4.4255078 4.4255074 4.425507 4.4255067 4.4255063 4.4255059 4.4255055 4.4255051 4.4255048 4.4255044 4.425504 4.4255036 4.4255032 4.4255028 4.4255024 4.425502 4.4255016 4.4255012 4.4255008 4.4255004 4.4255001 4.4254997 4.4254993 4.4254989 4.4254986 4.4254982 4.4254979 4.4254976 4.4254972 4.4254969 4.4254966 4.4254963 4.4254959 4.4254956 4.4254953 4.425495 4.4254948 4.4254945 4.4254942 4.4254939 4.4254936 4.4254933 4.4254931 4.4254928 4.4254925 4.4254922 4.4254919 4.4254917 4.4254914 4.4254911 4.4254908 4.4254905 4.4254903 4.42549 4.4254897 4.4254894 4.4254891 4.4254889 4.4254886 4.4254883 4.425488 4.4254877 4.4254875 4.4254872 4.4254869 4.4254867 4.4254864 4.4254861 4.4254859 4.4254856 4.4254853 4.4254851 4.4254848 4.4254846 4.4254844 4.4254841 4.4254839 4.4254836 4.4254834 4.4254832 4.4254829 4.4254827 4.4254825 4.4254823 4.425482 4.4254818 4.4254816 4.4254814 4.4254812 4.4254809 4.4254807 4.4254805 4.4254803 4.4254801 4.4254799 4.4254797 4.4254794 4.4254792 4.425479 4.4254788 4.4254786 4.4254784 4.4254782 4.425478 4.4254777 4.4254775 4.4254773 4.4254771 4.4254769 4.4254767 4.4254765 4.4254763 4.4254761 4.4254759 4.4254757 4.4254755 4.4254753 4.4254751 4.4254749 4.4254748 4.4254746 4.4254744 4.4254742 4.425474 4.4254738 4.4254736 4.4254735 4.4254733 4.4254731 4.4254729 4.4254728 4.4254726 4.4254724 4.4254722 4.4254721 4.4254719 4.4254717 4.4254715 4.4254714 4.4254712
GPInformationControllerFreeEndTimePAA 10 10 5 5 4.1298771 4.1298781 4.1298672 4.1298316 4.1297597 4.1296391 4.1294662 4.129258 4.1290502 4.1288828 4.1287807 4.1287671 4.1287648 4.1287537 4.1287381 4.1287231 4.1287114 4.1287029 4.1286968 4.1286923 4.1286888 4.1286861 4.1286838 4.1286819 4.1286802 4.1286787 4.1286773 4.1286761 4.128675 4.128674 4.128673 4.1286721 4.1286713 4.1286705 4.1286697 4.1286689 4.1286681 4.1286674 4.1286667 4.1286659 4.1286652 4.1286645 4.1286638 4.128663 4.1286623 4.1286616 4.1286609 4.1286602 4.1286595 4.1286589 4.1286583 4.1286577 4.1286571 4.1286565 4.128656 4.1286555 4.128655 4.1286546 4.1286542 4.1286539 4.1286535 4.1286532 4.128653 4.1286527 4.1286525 4.1286523 4.1286521 4.1286519 4.1286517 4.1286516 4.1286515 4.1286513 4.1286512 4.1286511 4.1286509 4.1286508 4.1286507 4.1286506 4.1286504 4.1286503 4.1286502 4.12865 4.1286499 4.1286498 4.1286496 4.1286495 4.1286494 4.1286492 4.1286491 4.1286489 4.1286487 4.1286486 4.1286484 4.1286483 4.1286481 4.128648 4.1286478 4.1286477 4.1286475 4.1286474 4.1286473 4.1286472 4.128647 4.1286469 4.1286468 4.1286467 4.1286466 4.1286465 4.1286465 4.1286464 4.1286463 4.1286462 4.1286462 4.1286461 4.128646 4.128646 4.1286459 4.1286459 4.1286458 4.1286458 4.1286457 4.1286457 4.1286456 4.1286456 4.1286455 4.1286454 4.1286454 4.1286453 4.1286453 4.1286452 4.1286452 4.1286451 4.128645 4.128645 4.1286449 4.1286449 4.1286448 4.1286447 4.1286447 4.1286446 4.1286446 4.1286445 4.1286444 4.1286444 4.1286443 4.1286443 4.1286442 4.1286442 4.1286441 4.1286441 4.128644 4.128644 4.1286439 4.1286439 4.1286439 4.1286438 4.1286438 4.1286437 4.1286437 4.1286437 4.1286436 4.1286436 4.1286436 4.1286436 4.1286435 4.1286435 4.1286435 4.1286434 4.1286434 4.1286434 4.1286433 4.1286433 4.1286433 4.1286432 4.1286432 4.1286432 4.1286431 4.1286431 4.1286431 4.1286431 4.128643 4.128643 4.128643 4.1286429 4.1286429 4.1286429 4.1286428 4.1286428 4.1286428 4.1286427 4.1286427 4.1286427 4.1286427 4.1286426 4.1286426 4.1286426 4.1286425 4.1286425 4.1286425 4.1286425 4.1286425 4.1286424 4.1286424 4.1286424 4.1286424 4.1286423 4.1286423 4.1286423 4.1286423 4.1286423 4.1286422 4.1286422 4.1286422 4.1286422 4.1286422 4.1286421 4.1286421 4.1286421 4.1286421 4.1286421 4.128642 4.128642 4.128642 4.128642 4.128642 4.1286419 4.1286419 4.1286419 4.1286419 4.1286419 4.1286418 4.1286418 4.1286418 4.1286418 4.1286418 4.1286418 4.1286417 4.1286417 4.1286417 4.1286417 4.1286417 4.1286417 4.1286416 4.1286416 4.1286416 4.1286416 4.1286416 4.1286416 4.1286415 4.1286415 4.1286415 4.1286415 4.1286415 4.1286415 4.1286415 4.1286414 4.1286414 4.1286414 4.1286414 4.1286414 4.1286414 4.1286414 4.1286413 4.1286413 4.1286413 4.1286413 4.1286413 4.1286413 4.1286413 4.1286412 4.1286412 4.1286412 4.1286412 4.1286412 4.1286412 4.1286412 4.1286412 4.1286411 4.1286411 4.1286411 4.1286411 4.1286411 4.1286411 4.1286411 4.1286411 4.128641 4.128641 4.128641 4.128641 4.128641 4.128641 4.128641 4.128641 4.128641 4.1286409 4.1286409 4.1286409 4.1286409 4.1286409 4.1286409 4.1286409 4.1286409 4.1286409 4.1286409 4.1286408 4.1286408 4.1286408 4.1286408 4.1286408 4.1286408 4.1286408 4.1286408 4.1286408 4.1286408 4.1286407 4.1286407 4.1286407 4.1286407 4.1286407 4.1286407 4.1286407 4.1286407 4.1286407 4.1286407 4.1286407 4.1286406 4.1286406 4.1286406 4.1286406 4.1286406 4.1286406 4.1286406 4.1286406 4.1286406 4.1286406 4.1286406 4.1286405 4.1286405 4.1286405 4.1286405 4.1286405 4.1286405 4.1286405 4.1286405 4.1286405 4.1286405 4.1286405 4.1286405 4.1286405 4.1286404 4.1286404 4.1286404 4.1286404 4.1286404 4.1286404 4.1286404 4.1286404 4.1286404 4.1286404 4.1286404 4.1286404 4.1286404 4.1286403 4.1286403 4.1286403 4.1286403 4.1286403 4.1286403 4.1286403 4.1286403 4.1286403 4.1286403 4.1286403 4.1286403 4.1286403 4.1286403 4.1286402 4.1286402 4.1286402 4.1286402 4.1286402 4.1286402 4.1286402 4.1286402 4.1286402 4.1286402 4.1286402 4.1286402 4.1286402 4.1286402 4.1286402 4.1286402 4.1286401 4.1286401 4.1286401 4.1286401 4.1286401 4.1286401 4.1286401 4.1286401 4.1286401
GPInformationControllerFreeEndTimePAA 10 20 5 5 3.8855335 3.882889 3.8811203 3.8802019 3.879876 3.879809 3.8797462 3.8795815 3.8793336 3.8790754 3.8788695 3.8787392 3.8786624 3.8786121 3.8785584 3.8784556 3.8782318 3.8777935 3.8770626 3.8760239 3.874757 3.8734187 3.8721892 3.8712086 3.8705386 3.8701596 3.869873 3.8696531 3.8694817 3.8693452 3.8692338 3.8691403 3.8690589 3.8689852 3.8689155 3.8689033 3.8688961 3.8688294 3.8686666 3.8684191 3.8681173 3.8677988 3.867482 3.8671615 3.8668189 3.8664239 3.8659417 3.8653452 3.864627 3.8638119 3.8634096 3.8633485 3.863203 3.8623803 3.8605105 3.8577268 3.8546098 3.851861 3.849949 3.8486283 3.8477104 3.8471594 3.8469939 3.8469214 3.8466197 3.8460552 3.845339 3.8444327 3.843132 3.8413185 3.8391822 3.8371627 3.8356883 3.8349473 3.8347235 3.8323116 3.8284106 3.8252028 3.8197058 3.8106097 3.7981553 3.7790145 3.746013 3.686347 3.6656703 3.6573539 3.6574921 3.6572671 3.6527756 3.6455726 3.6389202 3.6238212 3.5901654 3.581042 3.578346 3.5737255 3.5692617 3.5655497 3.5627814 3.5611503 3.5605572 3.5605002 3.5601021 3.5585008 3.555865 3.5535604 3.5523922 3.5519584 3.5518308 3.551904 3.5519446 3.5517956 3.5515518 3.5511908 3.5506286 3.5500584 3.5497123 3.5495218 3.5493057 3.5487672 3.5448739 3.5388175 3.5294626 3.5138512 3.4922494 3.4655586 3.4321473 3.3888875 3.3403577 3.3213839 3.3079116 3.3029949 3.3023472 3.3013686 3.2945259 3.2745306 3.2384074 3.2011662 3.175381 3.1618337 3.1543316 3.1393672 3.1220663 3.0997252 3.0727055 3.0415886 3.0053293 2.9576754 2.8868276 2.8743892 2.6683398 2.6022366 2.5738736 2.5527535 2.4679007 2.430826 2.3185064 2.186262 2.1452356 2.1391147 2.1143454 2.1064496 2.0992262 2.0904425 2.0864686 2.0836054 2.0775759 2.066108 2.0500713 2.0370692 2.0290337 2.0227763 2.0184354 2.0154973 2.0127274 2.0093342 2.0061762 2.0041682 2.0028661 2.0017227 2.0007138 1.9826977 1.962183 1.9548671 1.9544966 1.9536077 1.9525759 1.9520502 1.9516561 1.943052 1.9235537 1.9068214 1.8935207 1.8775 1.8600621 1.8398338 1.8125652 1.7825829 1.7643116 1.7542922 1.7493523 1.7466875 1.7451431 1.7443099 1.7440529 1.7440608 1.743865 1.7438868 1.7435508 1.7425139 1.741898 1.7400195 1.7359541 1.7297401 1.721916 1.7108764 1.6921418 1.6666238 1.5939846 1.544037 1.5229076 1.5142939 1.507901 1.4998514 1.4907346 1.4818067 1.472262 1.4605041 1.4181404 1.3600326 1.313239 1.2920923 1.287903 1.2612087 1.2606029 1.2569221 1.2550107 1.2546742 1.254552 1.2545005 1.2536914 1.2460312 1.2310192 1.2165999 1.2089449 1.2072058 1.2081991 1.2098447 1.2106343 1.2102827 1.209386 1.2084277 1.2075539 1.2064493 1.204557 1.2018547 1.1992841 1.197752 1.1971698 1.1969613 1.1967981 1.1966502 1.1965627 1.1965696 1.196642 1.1966804 1.1966672 1.1966665 1.1966578 1.1965951 1.1965267 1.1965032 1.1965109 1.1965322 1.1965595 1.1965571 1.1964629 1.1962431 1.1959419 1.1956688 1.1955108 1.1954496 1.1953804 1.1952284 1.1950287 1.1948766 1.194819 1.1948195 1.1948095 1.1947432 1.1946097 1.1944217 1.1942123 1.1940298 1.193916 1.1938785 1.1938824 1.1938733 1.1938145 1.1937091 1.1935935 1.1935077 1.1934681 1.1934592 1.1934486 1.1934108 1.1933434 1.193265 1.1931996 1.1931625 1.1931541 1.1931644 1.1931799 1.1931898 1.1931887 1.1931762 1.1931553 1.1931306 1.1931059 1.1930835 1.1930633 1.1930443 1.1930242 1.1930008 1.192972 1.192936 1.1928916 1.1928372 1.1927705 1.192688 1.1925854 1.1924599 1.1923121 1.1921481 1.1919792 1.1918195 1.1916822 1.1915756 1.1915009 1.1914521 1.1914176 1.1913834 1.1913368 1.1912692 1.1911769 1.1910613 1.190927 1.1907805 1.1906277 1.1904733 1.1903203 1.1901695 1.1900205 1.1898722 1.1897234 1.1895736 1.1894227 1.1892721 1.1891237 1.1889801 1.1888443 1.1887188 1.188606 1.1885075 1.188424 1.1883555 1.1883015 1.1882606 1.1882311 1.1882114 1.1881993 1.1881929 1.1881905 1.1881903 1.1881911 1.1881919 1.188192 1.1881914 1.1881899 1.1881879 1.1881855 1.1881824 1.1881784 1.1881726 1.188164 1.1881512 1.188133 1.1881084 1.1880766 1.1880373 1.1879906 1.1879369 1.187877 1.1878118 1.1877423 1.1876696 1.1875945 1.1875181 1.1874413 1.1873648 1.1872896

